Tidally Heated Sub-Neptunes, Refined Planetary Compositions, and Confirmation of a Third Planet in the TOI-1266 System

TOI-1266 is a benchmark system of two temperate ($<$ 450 K) sub-Neptune-sized planets orbiting a nearby M dwarf exhibiting a rare inverted architecture with a larger interior planet. In this study, we characterize transit timing variations (TTVs) in the TOI-1266 system using high-precision ground-based follow-up and new TESS data. We confirm the presence of a third exterior non-transiting planet, TOI-1266 d (P = 32.5 d, $M_d$ = 3.68$^{+1.05}_{-1.11} M_{\oplus}$), and combine the TTVs with archival radial velocity (RV) measurements to improve our knowledge of the planetary masses and radii. We find that, consistent with previous studies, TOI-1266 b ($R_b$ = 2.52 $\pm$ 0.08 $R_{\oplus}$, $M_b$ = 4.46 $\pm$ 0.69 $M_{\oplus}$) has a low bulk density requiring the presence of a hydrogen-rich envelope, while TOI-1266 c ($R_c$ = 1.98 $\pm$ 0.10 $R_{\oplus}$, $M_c$ = 3.17 $\pm$ 0.76 $M_{\oplus}$) has a higher bulk density that can be matched by either a hydrogen-rich or water-rich envelope. Our new dynamical model reveals that this system is arranged in a rare configuration with the inner and outer planets located near the 3:1 period ratio with a non-resonant planet in between them. Our dynamical fits indicate that the inner and outer planet have significantly nonzero eccentricities ($e_b + e_d = 0.076^{+0.029}_{-0.019}$), suggesting that TOI-1266 b may have an inflated envelope due to tidal heating. Finally, we explore the corresponding implications for the formation and long-term evolution of the system, which contains two of the most favorable cool ($<$ 500 K) sub-Neptunes for atmospheric characterization with JWST.

==> Cloutier2024_1266_HARPSN_RV_Table.csv <==
BJD-2457000,RV_LBL [m/s],RVERR_LBL [m/s],RV_B [m/s],RVERR_B [m/s],RV_V [m/s],RVERR_V [m/s],RV_R [m/s],RVERR_R [m/s],DLW_LBL [m2/s2],DLWERR_LBL [m2/s2],H-ALPHA,H-ALPHAERR,FWHM [km/s],FWHMERR [km/s],BIS [km/s],BISERR [km/s]
1977.5115922298282,-41641.19706811571,1.5154972188927769,-41641.87065487652,18.293728068626834,-41639.81228572985,6.71309015448788,-41642.926534603124,4.625228336524122,39055.89253305036,1442.9982717497971,-0.0273,0.0008,4.33412895277245,0.00713074037769944,0.0374163197955539,0.00713074037769944
1978.5198563700542,-41643.959293789536,1.5568715608225228,-41653.211567413804,18.293728068626834,-41639.30299868479,6.71309015448788,-41645.15373071564,4.625228336524122,39670.23298928151,1494.1983611376306,-0.0435,0.0008,4.34970246761979,0.00752669345817926,0.0404165295061318,0.00752669345817926
1979.5301444199868,-41636.88461826995,1.8222420556918413,-41630.245216101626,18.293728068626834,-41636.17507148563,6.71309015448788,-41637.335086193074,4.625228336524122,31908.053610133386,1825.999110005593,-0.0375,0.0008,4.34129505437664,0.0102498240488533,0.0385076584200021,0.0102498240488533
1983.5392058398575,-41644.94508022077,3.9797631548508514,-41689.41379083287,18.293728068626834,-41626.63795567568,6.71309015448788,-41651.292123969004,4.625228336524122,6525.702743733334,4045.921425640952,-0.0239,0.0025,4.34883254380423,0.0275063515335928,0.0147129401007575,0.0275063515335928
1985.4812152199447,-41638.76098924236,1.8750730068750436,-41634.5491965584,18.293728068626834,-41633.935391454805,6.71309015448788,-41642.20985519789,4.625228336524122,20536.881170559227,1905.2303667830436,-0.0243,0.0008,3.26693331162876,0.010135020945324,0.00212117684986168,0.010135020945324
1986.4524915101938,-41642.0179156902,1.341148798809821,-41651.072220268245,18.293728068626834,-41639.924013618074,6.71309015448788,-41641.830197481315,4.625228336524122,30825.539841224225,1313.719981001997,-0.0092,0.0006,3.26672224196286,0.00601062492956326,0.000115907630096501,0.00601062492956326
1987.4228598298505,-41640.02620910588,2.062984743499072,-41647.982853221016,18.293728068626834,-41638.474586704964,6.71309015448788,-41641.16417975536,4.625228336524122,21576.938269493898,2072.518285560838,-0.0107,0.001,3.27537788857863,0.0109632194303189,0.0101199710597228,0.0109632194303189
1988.5070691201836,-41640.23525489231,2.0364635639840545,-41663.993757640994,18.293728068626834,-41635.83232984317,6.71309015448788,-41642.37546203186,4.625228336524122,16735.257812716372,2098.4991053345143,-0.014,0.0009,3.28595596158726,0.0117988094465442,-0.00306302773767442,0.0117988094465442
1989.50728876004,-41647.29285607314,2.348660253415036,-41626.67253589541,18.293728068626834,-41649.472663902736,6.71309015448788,-41648.86374806675,4.625228336524122,25058.56535189856,2336.0195308265866,0.0029,0.0013,3.27846710179824,0.0121350425860977,0.010518490633082,0.0121350425860977
1990.5302192200907,-41636.44800254575,2.0051029890507004,-41638.84478342582,18.293728068626834,-41637.24878121178,6.71309015448788,-41638.51055458862,4.625228336524122,27473.73750247848,1911.1691284636647,0.0087,0.0013,3.26891743325342,0.00841664688577619,0.00114257114033478,0.00841664688577619
1993.4631152697839,-41636.35101625152,3.554707902164453,-41650.82545565136,18.293728068626834,-41633.22482123924,6.71309015448788,-41634.86032300039,4.625228336524122,17157.735569133798,3424.9903491079044,-0.0199,0.0026,3.26525623011773,0.0175148499169952,0.0134266163128203,0.0175148499169952
2007.4341379599646,-41638.37442254656,1.2650773414982153,-41643.49323078388,18.293728068626834,-41637.57236590415,6.71309015448788,-41638.631567100434,4.625228336524122,36662.96077672592,1185.311745683192,0.0293,0.0007,3.26972407213509,0.00474275559098532,0.00105912286708332,0.00474275559098532
2008.4587421501055,-41639.082526890576,1.470328984333766,-41641.98697874942,18.293728068626834,-41635.564126225945,6.71309015448788,-41641.10202737289,4.625228336524122,33092.04145273146,1392.8077797058752,0.0248,0.0008,3.27153363301421,0.0059118914973683,0.00775359054740932,0.0059118914973683
2019.4329293798655,-41637.97710590189,1.6322462731339873,-41643.91770788636,18.293728068626834,-41633.341875607526,6.71309015448788,-41640.58592544739,4.625228336524122,34007.6834081159,1580.6733841455184,-0.0195,0.0008,3.2820099101536,0.00730299038403926,0.00107514034770162,0.00730299038403926
2026.4180684001185,-41641.554598871895,2.0427852702264038,-41641.268420865934,18.293728068626834,-41638.8406349875,6.71309015448788,-41641.33992828876,4.625228336524122,27905.971714612853,1987.696416956874,-0.0086,0.0012,3.28536538133196,0.00951303003259737,0.00420592471110126,0.00951303003259737
2027.4174903198145,-41637.05306668127,1.6890646781228549,-41625.39176825914,18.293728068626834,-41636.487516945956,6.71309015448788,-41635.7467886678,4.625228336524122,38121.97971762031,1532.513479060802,0.0053,0.0013,3.27578451076681,0.00617499101809174,-0.00101945660491509,0.00617499101809174
2028.4636968798004,-41640.69671741,1.5891529851235504,-41642.32318472395,18.293728068626834,-41642.45354041373,6.71309015448788,-41638.90366752362,4.625228336524122,31360.919596473963,1541.902303713878,-0.013,0.0008,3.27905857858225,0.00716960898242203,0.00209576782195597,0.00716960898242203
2235.742551300209,-41636.64593060956,1.8158616779561985,-41631.73707112462,18.293728068626834,-41633.32496406148,6.71309015448788,-41638.85289073892,4.625228336524122,24784.514572963384,1779.7841210114543,0.0082,0.0009,3.26619281788012,0.00848543302139102,0.00283961281620293,0.00848543302139102
2236.7023005401716,-41642.3430141438,1.9131621360369853,-41639.40121815271,18.293728068626834,-41640.113478180356,6.71309015448788,-41643.89786673577,4.625228336524122,19509.656633394527,1892.3600729841355,0.0114,0.0009,3.26042868540014,0.00921311244510822,0.000500806092915695,0.00921311244510822
2237.7813610900193,-41643.48833059629,2.702681940146211,-41798.77572544782,18.293728068626834,-41647.99382393026,6.71309015448788,-41642.54677655424,4.625228336524122,5866.256926370042,2891.8600381587025,0.0027,0.0013,2.99483934224834,0.0136935645169816,0.397045592320694,0.0136935645169816
2239.7360180499963,-41638.921892113925,1.4180176081252298,-41647.81179328896,18.293728068626834,-41636.35726678209,6.71309015448788,-41641.840552300906,4.625228336524122,29772.46765515796,1381.667942827498,0.0027,0.0006,3.2683905061485,0.00615360039783237,0.00587279828321385,0.00615360039783237
2240.7640104498714,-41638.70630397029,1.4126467323496754,-41649.236071114894,18.293728068626834,-41640.03841193613,6.71309015448788,-41637.8543038467,4.625228336524122,25560.14160061511,1401.8086008376918,-0.0122,0.0006,3.26953294306588,0.00660651954961036,0.00766005194174824,0.00660651954961036
2244.6965037100017,-41636.86068334468,1.4208807202632083,-41640.12695837967,18.293728068626834,-41634.97465316625,6.71309015448788,-41636.449580393346,4.625228336524122,35011.43170760541,1381.5205351622578,-0.006,0.0006,3.25592109458485,0.00616516575777373,0.00250734850497025,0.00616516575777373
2246.733057430014,-41636.38910969004,3.3680765480920893,-41598.75677933155,18.293728068626834,-41635.42363268796,6.71309015448788,-41636.45932541703,4.625228336524122,25507.962539039843,3345.950856725398,-0.0017,0.0022,3.25461688280162,0.0179757569445607,0.000480913777991532,0.0179757569445607
2253.7859981600195,-41643.03782469858,1.4557934084660435,-41637.174055022035,18.293728068626834,-41642.01237335937,6.71309015448788,-41645.30005555688,4.625228336524122,29452.33351313239,1403.140588234848,0.0217,0.0007,3.2643826055927,0.00595182415764428,0.00306442370191462,0.00595182415764428
2255.743401119951,-41643.10926033597,1.947668023111132,-41637.09754208044,18.293728068626834,-41638.367105330864,6.71309015448788,-41647.3852615337,4.625228336524122,16396.91320689937,1982.0487706888505,-0.0016,0.0009,3.27413528446476,0.0107766921424665,-0.00433613142529055,0.0107766921424665
2256.7505153198726,-41639.72837511631,2.032731748501034,-41646.77541859637,18.293728068626834,-41634.43137933472,6.71309015448788,-41647.49087506889,4.625228336524122,19345.578428927904,2000.6692993096297,0.0194,0.0011,3.24904256506982,0.00954593286412407,0.0136728025893333,0.00954593286412407
2272.626409240067,-41640.58093134659,1.62959101323848,-41640.82760714361,18.293728068626834,-41640.67118732205,6.71309015448788,-41638.73990901955,4.625228336524122,40371.92805090104,1597.170636244578,0.0056,0.0008,3.2514338264431,0.00733524213426989,-0.00188260922882222,0.00733524213426989
2275.6161059997976,-41638.77747139582,1.771096315475342,-41622.663479848285,18.293728068626834,-41635.46524629059,6.71309015448788,-41643.72435391163,4.625228336524122,33126.73050981428,1692.751958866462,0.0054,0.001,3.26530060497403,0.00745766094052401,0.00380928466576336,0.00745766094052401
2276.660857229959,-41636.4698170701,1.6892767321508084,-41649.0733544294,18.293728068626834,-41633.64194441802,6.71309015448788,-41637.50970238418,4.625228336524122,31555.61797133916,1632.726308224648,0.005,0.0009,3.26603200800121,0.00718519676757865,0.000955771117460813,0.00718519676757865
2277.6949461800978,-41633.67845133401,1.5710729277270146,-41633.43360610316,18.293728068626834,-41631.824413269904,6.71309015448788,-41633.52755637938,4.625228336524122,29501.189129921982,1517.363623863578,0.0011,0.0008,3.2690184056993,0.0067280181573902,0.00272137483607082,0.0067280181573902
2288.7051524901763,-41634.78771234371,1.5676401844701722,-41630.16316490784,18.293728068626834,-41625.020247521075,6.71309015448788,-41639.479452711996,4.625228336524122,25385.11074389708,1561.804942431569,0.1053,0.0007,3.26591156319156,0.00772166802334919,0.00941521437550108,0.00772166802334919
2289.6084934799,-41641.02566459823,1.483938860068487,-41651.02272130051,18.293728068626834,-41637.973753815786,6.71309015448788,-41641.700162468536,4.625228336524122,24701.912687364336,1455.2998570069449,0.0134,0.0007,3.27235717447356,0.00664587022124777,0.0028622302073984,0.00664587022124777
2298.513942239806,-41633.59630196281,3.521143753471991,-41603.22837084788,18.293728068626834,-41634.64722973577,6.71309015448788,-41637.52996059258,4.625228336524122,25370.27253002432,3519.5695630029018,0.0292,0.0023,3.2292023254516,0.0194916640507523,-0.0067345902439655,0.0194916640507523
2299.7062588301487,-41640.052409667616,2.429083848252197,-41641.610445076985,18.293728068626834,-41636.84241309693,6.71309015448788,-41643.702218387756,4.625228336524122,20919.901730808186,2463.1317206322324,0.0149,0.0012,3.25786699297423,0.0136329320226777,0.00557706565687965,0.0136329320226777
2304.6325255101547,-41627.89301830671,3.3597051097780484,-41601.80936868526,18.293728068626834,-41629.224167653985,6.71309015448788,-41625.38004558933,4.625228336524122,20223.090846982643,3382.262032859487,-0.0032,0.002,3.25841935064579,0.0184997505191472,0.0167059443793036,0.0184997505191472
2306.5689954301342,-41634.00885907232,4.435942966464033,-41616.439718287955,18.293728068626834,-41645.11437033364,6.71309015448788,-41630.89124928025,4.625228336524122,2767.713536471268,4486.258375352075,0.0129,0.003,3.19470568160091,0.024499380475416,-0.00459333489170888,0.024499380475416
2307.540675329976,-41639.26255179525,1.543407017143333,-41668.36913608504,18.293728068626834,-41633.2880357553,6.71309015448788,-41640.47927675029,4.625228336524122,19103.02774529757,1605.2005216572493,-0.0051,0.0005,3.26949952983623,0.00883883038217534,0.00278994971273505,0.00883883038217534
2323.623122340068,-41645.34970517349,2.2197388057283627,-41652.13965197737,18.293728068626834,-41639.96354358178,6.71309015448788,-41650.71347498065,4.625228336524122,17150.53612576103,2177.774170127431,0.0096,0.0013,3.25509286171929,0.0105750498858644,-0.00207469065916399,0.0105750498858644
2326.55520411022,-41640.71077757917,1.7775443071494117,-41629.62329055614,18.293728068626834,-41641.80679138191,6.71309015448788,-41641.17642745636,4.625228336524122,34919.65776583206,1663.3230840734554,0.0183,0.0013,3.2573724818307,0.00682112001392641,0.0104446279333459,0.00682112001392641
2327.505793720018,-41643.378248101966,1.3669986973476065,-41636.79074902245,18.293728068626834,-41641.12506995218,6.71309015448788,-41645.83161309706,4.625228336524122,27489.761480323203,1350.074183781677,0.0043,0.0006,3.27784874752162,0.00626445535262064,0.00668616817821288,0.00626445535262064
2328.5585919399746,-41640.9926474053,2.463572847394569,-41669.43382119525,18.293728068626834,-41632.072179013274,6.71309015448788,-41642.45874727527,4.625228336524122,16950.021384200078,2527.2172776112952,0.0017,0.0012,3.26628155897711,0.0147283714470284,0.00493242609677935,0.0147283714470284
2330.666518270038,-41638.80651475491,1.805319597360841,-41654.737973705676,18.293728068626834,-41636.52594907531,6.71309015448788,-41640.03224302817,4.625228336524122,34112.28162713146,1825.2008533550948,-0.0107,0.0008,3.24833745371483,0.00968882112073495,0.0105983318585672,0.00968882112073495
2332.6472879298963,-41643.85630595989,2.0539421775489606,-41651.61543878592,18.293728068626834,-41642.266785937616,6.71309015448788,-41642.77717367326,4.625228336524122,29214.12025549948,2080.468644754601,0.0075,0.0009,3.25322049443419,0.0111173899495435,-0.0034014852014721,0.0111173899495435
2333.667576670181,-41641.17678763312,1.8403843693317703,-41655.46563558863,18.293728068626834,-41631.82334901365,6.71309015448788,-41644.142992692905,4.625228336524122,23316.77373083591,1863.852881234097,-0.0064,0.0008,3.25047160455354,0.00973531760695849,0.00583089140214099,0.00973531760695849
2343.5945163401775,-41634.74682787491,2.3188533106271163,-41668.38018493169,18.293728068626834,-41625.09178615089,6.71309015448788,-41636.49078975748,4.625228336524122,2987.623737177114,2424.480636861813,-0.0124,0.001,3.27035205280591,0.0152302906874589,-0.00229547621848525,0.0152302906874589
2344.6319941799156,-41632.33012143814,2.4391075740522994,-41631.37897935877,18.293728068626834,-41618.8636418781,6.71309015448788,-41634.03714564697,4.625228336524122,4082.321163013316,2601.8056187278203,-0.0111,0.001,2.9369202934327,0.0119534493529609,0.467267099120392,0.0119534493529609
2345.4971400899813,-41637.32948287098,2.0899889550647264,-41642.51495773765,18.293728068626834,-41629.4660954309,6.71309015448788,-41638.808878501084,4.625228336524122,8565.49219585828,2208.985640969179,-0.0033,0.0008,2.94536777899254,0.00986359565561947,-0.46001412153857,0.00986359565561947
2360.540436230134,-41640.27189276498,2.222119914348311,-41642.39769973796,18.293728068626834,-41632.36478701345,6.71309015448788,-41644.29485324403,4.625228336524122,35584.88982652261,2256.179280488997,-0.0051,0.001,3.2575110995645,0.0126143155703881,0.0134941815540017,0.0126143155703881
2363.541562980041,-41639.27464381743,1.6590598095878306,-41648.38952248282,18.293728068626834,-41635.57734519784,6.71309015448788,-41641.9169658145,4.625228336524122,26267.570626811743,1645.774932665481,0.002,0.0008,3.26299142070912,0.00793005406162378,0.00405605708252921,0.00793005406162378
2364.5374088902026,-41637.43270557653,1.7582520826327956,-41639.395932984386,18.293728068626834,-41634.19918644107,6.71309015448788,-41637.92390673623,4.625228336524122,30786.46902071714,1721.081582517823,-0.0013,0.0009,3.26405456679151,0.008185431701761,0.0101454114374064,0.008185431701761
2365.5224624900147,-41638.25982575653,2.032405977154633,-41641.81507976622,18.293728068626834,-41633.495193921655,6.71309015448788,-41640.05951834928,4.625228336524122,20761.998875754354,2032.4570299530867,0.0034,0.001,3.25601084478945,0.0105218051639775,0.00224750263421925,0.0105218051639775
2366.5386344599538,-41641.50924700946,1.394195443275918,-41633.78587710201,18.293728068626834,-41641.054432165554,6.71309015448788,-41642.92968510388,4.625228336524122,26417.14989751214,1372.945359260502,0.0005,0.0006,3.26039297630166,0.00637406684461922,0.000448857818916792,0.00637406684461922
2367.505704789888,-41643.57483781924,1.3256014602357005,-41644.75337671774,18.293728068626834,-41641.61785718148,6.71309015448788,-41645.55454364359,4.625228336524122,32001.6294131901,1274.4267663932253,0.0215,0.0007,3.26340057701487,0.00541605123761361,0.00372558270801449,0.00541605123761361
2377.475657999981,-41641.809574299565,2.028319826156912,-41644.43588920287,18.293728068626834,-41643.152752027854,6.71309015448788,-41641.359994379076,4.625228336524122,17328.42767113463,2013.480130785472,-0.0136,0.001,3.2702099097687,0.00998970135032322,0.00677172187601371,0.00998970135032322
2378.44353788998,-41642.393478281774,1.6991635819022253,-41643.28038254421,18.293728068626834,-41639.47814491844,6.71309015448788,-41644.68713708051,4.625228336524122,20755.44533973596,1704.7744278256987,-0.0018,0.0008,3.26170151560185,0.00839607929896617,0.00556216361523809,0.00839607929896617
2379.4468647199683,-41641.21441239187,1.9705345016885647,-41662.244732707375,18.293728068626834,-41637.798294090004,6.71309015448788,-41643.096945572746,4.625228336524122,22409.119684240268,1962.086392291705,-0.012,0.001,3.28690603438992,0.00950838968304262,0.013945304087521,0.00950838968304262
2387.4095967002213,-41644.29314812712,1.6792321387305509,-41631.564075267735,18.293728068626834,-41648.38544503326,6.71309015448788,-41640.934738471085,4.625228336524122,29437.900816931997,1626.713820809071,0.0134,0.0008,3.26870163811637,0.00739191073651758,0.000891837196640211,0.00739191073651758
2388.43950321991,-41639.2929921168,1.380025883622447,-41626.90783900219,18.293728068626834,-41639.37083924213,6.71309015448788,-41639.273679470476,4.625228336524122,29063.75599010324,1347.1571567357355,0.0045,0.0006,3.2598089867194,0.00598413437946607,0.00665521164511773,0.00598413437946607
2390.4306466900744,-41652.08469052726,1.6595164718862303,-41670.788457033974,18.293728068626834,-41651.10501049914,6.71309015448788,-41650.052276508235,4.625228336524122,37409.55949903,1616.3283682697245,-0.0004,0.0008,3.25339541547034,0.00750068624898163,0.00411446751627409,0.00750068624898163
2391.441301580053,-41642.944285937054,1.969442113526076,-41644.583201167836,18.293728068626834,-41642.9668194989,6.71309015448788,-41641.28239054419,4.625228336524122,29287.336733406737,1948.1514194956912,0.0014,0.001,3.2457749453391,0.00946420412024512,0.00843534841671101,0.00946420412024512
2392.427353819832,-41638.52512844125,1.419060048684321,-41634.64473651642,18.293728068626834,-41635.50971023467,6.71309015448788,-41640.59073943623,4.625228336524122,26258.9274418247,1385.2451285280038,-0.0016,0.0006,3.27222489307375,0.00628301284741017,0.00517606925080116,0.00628301284741017
2414.374830029905,-41638.90337728386,1.713077471769611,-41647.572553379454,18.293728068626834,-41642.80147561759,6.71309015448788,-41635.819063630865,4.625228336524122,81791.25723939281,1634.5049832743246,-0.0078,0.0008,3.23741058607084,0.00748394741894305,0.00999522917425111,0.00748394741894305
2415.4047085600905,-41636.47391120419,1.7896548137759525,-41627.80327222029,18.293728068626834,-41636.58061679647,6.71309015448788,-41635.728798776145,4.625228336524122,28700.954581321203,1762.5575530621643,0.0056,0.0009,3.2616363446438,0.0083254814470061,0.010440192653256,0.0083254814470061
2416.381252829917,-41637.33079731607,1.2267905207362322,-41635.16962947132,18.293728068626834,-41636.33950299851,6.71309015448788,-41637.619605089225,4.625228336524122,40309.153396496855,1179.691200755857,0.0053,0.0006,3.27053251369601,0.00502781503305309,-0.00167300997046738,0.00502781503305309
2566.769798229914,-41639.77615177638,1.91683614303906,-41663.41449629316,18.293728068626834,-41638.696995253784,6.71309015448788,-41641.1862373943,4.625228336524122,19653.475653935213,1879.6520184491949,0.017,0.0011,3.23663283408205,0.00908132815133535,0.0111707904073342,0.00908132815133535
2579.7802251800895,-41642.76170227306,1.730836141726617,-41642.31243649365,18.293728068626834,-41643.96605416235,6.71309015448788,-41641.27330143679,4.625228336524122,21124.471664532062,1695.832577558051,0.0159,0.001,3.25463196110572,0.0077774087326349,0.00593578231519842,0.0077774087326349
2580.7724401000887,-41632.15704007736,3.2421150925257747,-41635.23561815103,18.293728068626834,-41627.28167780052,6.71309015448788,-41634.49598272529,4.625228336524122,1085.8689561779488,3156.809568253052,0.0205,0.0026,3.24550092354712,0.016028627352319,0.0264375152138427,0.016028627352319
2581.806519319769,-41641.92236663897,1.6248088706731438,-41646.46771444171,18.293728068626834,-41640.678621878746,6.71309015448788,-41642.82435107171,4.625228336524122,68008.15256295257,1530.0611555083087,0.0147,0.001,3.23649853787781,0.00681592331491588,0.0038414897559349,0.00681592331491588
2582.7815312701277,-41636.32816667592,3.9245905229253033,-41636.9352720357,18.293728068626834,-41639.29983653612,6.71309015448788,-41633.82442065219,4.625228336524122,-5751.377221835787,3949.1834006221984,0.0209,0.0027,3.23956158484465,0.0222285523833299,0.0137004130119109,0.0222285523833299
2583.757682980038,-41639.45087297601,1.5107174511747643,-41645.282735257926,18.293728068626834,-41641.92983348187,6.71309015448788,-41636.94498692767,4.625228336524122,17714.640758707672,1480.7648925178787,0.0264,0.0008,3.2499873876462,0.00668065785833754,0.00464161402972252,0.00668065785833754
2601.7525262101553,-41634.66588688359,1.6024777384559528,-41647.30169142489,18.293728068626834,-41635.16704029179,6.71309015448788,-41635.7066073513,4.625228336524122,22171.878258941106,1591.3609208296998,0.0138,0.0008,3.24601698337444,0.00771937913376953,0.00522999522756606,0.00771937913376953
2614.7647212999873,-41638.04270830751,2.773496411480349,-41649.806496177385,18.293728068626834,-41638.553647698674,6.71309015448788,-41639.44775858373,4.625228336524122,15022.705346875027,2680.339928449178,-0.0113,0.0022,3.27843712405921,0.0133487983082487,0.00243751073367093,0.0133487983082487
2615.776057470124,-41639.00132496766,1.9956718463364336,-41626.31572158254,18.293728068626834,-41641.00440553677,6.71309015448788,-41639.0646940394,4.625228336524122,20661.97668796858,1923.02763975047,0.0019,0.0014,3.26997391750405,0.00880942090194409,0.0104853789638639,0.00880942090194409
2625.7002205802128,-41638.68211515831,1.6946420261234765,-41633.040255318556,18.293728068626834,-41639.64806447635,6.71309015448788,-41639.44877688824,4.625228336524122,29809.288893840832,1630.1656192594185,0.0215,0.0011,3.25890885587499,0.00728915487111101,0.00656274498746967,0.00728915487111101
2627.7072803298943,-41637.917336139326,1.986706614442924,-41639.32490280542,18.293728068626834,-41638.8856070211,6.71309015448788,-41635.84120969939,4.625228336524122,30697.852094519585,1931.2035493202325,0.0061,0.0012,3.25021251552042,0.0092410923298679,0.00762710170152303,0.0092410923298679
2642.702556480188,-41637.94739448041,2.011435376826312,-41626.41745477577,18.293728068626834,-41641.56486921161,6.71309015448788,-41633.244058976255,4.625228336524122,17984.473660931224,2003.687502392981,0.0,0.0011,3.26866654998028,0.0098033096383786,-0.00470623057621111,0.0098033096383786
2648.6677989698946,-41640.71972037316,2.0696711807629447,-41650.733428130676,18.293728068626834,-41638.02348866586,6.71309015448788,-41643.50969095089,4.625228336524122,18956.48868693391,2097.9444722023904,-0.0159,0.0011,3.27488872448443,0.010978815482728,0.0107196378784522,0.010978815482728
2649.5672479001805,-41643.29644066932,1.6861304959019063,-41650.55524112099,18.293728068626834,-41645.06196401976,6.71309015448788,-41641.90304731761,4.625228336524122,27457.88357501642,1647.7041434566113,-0.0102,0.001,3.27085701928851,0.00761546512936714,0.00279598689907345,0.00761546512936714
2651.672824670095,-41645.35255416041,1.2766103563173503,-41645.159489391874,18.293728068626834,-41646.27836304381,6.71309015448788,-41647.09929975362,4.625228336524122,27169.01787214895,1249.1223847184451,-0.0106,0.0006,3.26202553493673,0.00557912237889241,0.00315341530564694,0.00557912237889241
2659.6656007501297,-41635.064732935374,1.461124771194173,-41639.50924658557,18.293728068626834,-41631.95825580283,6.71309015448788,-41633.82599988225,4.625228336524122,26480.971805177152,1397.8259908560565,0.0194,0.0009,3.2551904879448,0.00610021763156886,0.000342300209332791,0.00610021763156886
2682.5411189799197,-41636.72963419613,1.476512870317566,-41625.48817216653,18.293728068626834,-41639.18144881894,6.71309015448788,-41633.4325868626,4.625228336524122,28277.23341584376,1433.9583863207986,0.0074,0.0008,3.27054978262415,0.00649544230450876,0.00663492111625885,0.00649544230450876
2686.570012679789,-41641.390053121184,3.313626618273987,-41646.73877155532,18.293728068626834,-41647.18861200314,6.71309015448788,-41634.63561690414,4.625228336524122,68102.8630356806,3253.7249218812835,-0.0328,0.0024,3.253165648784,0.0187874039306169,0.00802869869659872,0.0187874039306169
2690.646259880159,-41637.35989281163,2.1878829642119406,-41635.58204105408,18.293728068626834,-41633.80246381113,6.71309015448788,-41639.954367558195,4.625228336524122,14257.888347326088,2245.876284384067,-0.0237,0.001,3.24093106945267,0.0128455595172321,0.00641547529959752,0.0128455595172321
2705.6148482100107,-41643.569783015766,1.8176045487170769,-41640.53639711884,18.293728068626834,-41641.21229677082,6.71309015448788,-41644.043709762984,4.625228336524122,10425.183171066094,1821.6273877099532,0.0244,0.001,3.25449298561067,0.00908924077394601,-0.00969673426828876,0.00908924077394601
2706.558411099948,-41644.015148356826,1.8172222364356057,-41637.15808363962,18.293728068626834,-41641.64261882952,6.71309015448788,-41645.10751012319,4.625228336524122,17312.827343866298,1771.5829143726455,0.0225,0.0011,3.25255481700499,0.00813210669172215,0.00753119253829482,0.00813210669172215
2707.5489685297944,-41647.0450477149,1.7913256626686154,-41661.3871304169,18.293728068626834,-41643.742331502486,6.71309015448788,-41645.859864302336,4.625228336524122,17044.90496580913,1777.7638187805185,0.0253,0.001,3.26476070218721,0.00853717429019776,0.0109816406334033,0.00853717429019776
2708.5037633897737,-41647.563914474114,2.762755342077678,-41639.397896817085,18.293728068626834,-41646.257720116955,6.71309015448788,-41647.79684133187,4.625228336524122,8429.978385612389,2771.303274138504,0.0099,0.0018,3.27968962732407,0.0147110512852396,-0.00531409948168005,0.0147110512852396
2709.438563259784,-41641.67788736549,2.300667430931321,-41646.72394465183,18.293728068626834,-41637.449078752084,6.71309015448788,-41646.456794934435,4.625228336524122,10006.961427986178,2315.2082582083685,0.018,0.0013,3.263299583205,0.0119631190469604,-0.000121061657686994,0.0119631190469604
2712.537941509858,-41646.01802320155,2.4506583668741926,-41649.897506127105,18.293728068626834,-41650.50208209775,6.71309015448788,-41644.7135159673,4.625228336524122,30316.97870425547,2434.4690379814424,-0.0077,0.0015,3.25888182736446,0.0129408661065891,0.0193122213850145,0.0129408661065891
2714.5685055400245,-41641.89887067942,1.48214692855223,-41640.29385817664,18.293728068626834,-41641.41306771846,6.71309015448788,-41641.67164946058,4.625228336524122,32285.184908837007,1442.6885768707489,0.0176,0.0008,3.25325346503004,0.00663627387203885,0.00753678043282946,0.00663627387203885
2715.544249109924,-41640.42443266842,1.9642388904564083,-41654.59688041436,18.293728068626834,-41637.50095403314,6.71309015448788,-41641.90308751225,4.625228336524122,35934.84038391999,1864.26654587104,0.02,0.0014,3.25763481880113,0.00845973819694368,0.00394065972820812,0.00845973819694368
2716.534456039779,-41642.23896376881,1.4967857705618262,-41621.983897786246,18.293728068626834,-41645.48205477402,6.71309015448788,-41642.51493493783,4.625228336524122,26643.630278938374,1475.0078354543905,0.0094,0.0007,3.25870261000083,0.00706283369261105,0.0078784371611178,0.00706283369261105
2717.520279429853,-41643.82235814143,1.1804447798994893,-41640.76348851086,18.293728068626834,-41643.62554284547,6.71309015448788,-41645.098153975996,4.625228336524122,28246.16873772141,1133.6589997279457,0.0125,0.0006,3.2632945914144,0.00479815084281981,0.00259662517101589,0.00479815084281981
2718.493783410173,-41640.732345971446,1.2421370028589178,-41638.7432031729,18.293728068626834,-41643.19257634871,6.71309015448788,-41639.20540088827,4.625228336524122,27297.15811624393,1211.5209033944489,0.0061,0.0006,3.25930198599563,0.00540813915179916,0.00776023229106215,0.00540813915179916
2735.511014949996,-41636.5303070619,1.9881024684732835,-41635.61623517951,18.293728068626834,-41637.52200636378,6.71309015448788,-41635.8520160822,4.625228336524122,11745.968981598782,2029.024443645376,0.0091,0.001,3.25956583474639,0.0109925472181796,0.00504181548979687,0.0109925472181796
2737.399152259808,-41641.01676451435,3.7457197151860906,-41625.20837357329,18.293728068626834,-41652.37958093755,6.71309015448788,-41636.040471007545,4.625228336524122,7276.90641670446,3739.381312798073,0.0103,0.0027,3.25750702495621,0.0213688185459205,0.0212834316901152,0.0213688185459205
2738.46524496004,-41645.31267938417,2.5088295566093466,-41656.34511681271,18.293728068626834,-41650.52622378754,6.71309015448788,-41640.10538942321,4.625228336524122,13135.878659306072,2424.9470741725454,0.0196,0.0019,3.27190760717119,0.0120448169538624,-0.0080508898122531,0.0120448169538624
2739.5284089199267,-41643.84266449855,2.154963949231783,-41633.01804574987,18.293728068626834,-41642.177873876986,6.71309015448788,-41642.96796202495,4.625228336524122,21871.55050254999,2142.931916913138,-0.0148,0.0012,3.27228065600938,0.0113123008570855,-0.008817312962492,0.0113123008570855
2747.4658356602304,-41639.82122002716,1.585756858238284,-41636.38190916147,18.293728068626834,-41641.70636104382,6.71309015448788,-41637.437031044705,4.625228336524122,22043.527188093125,1579.1507636982874,0.0029,0.0008,3.26155667834539,0.00776370633733926,0.0131220633027098,0.00776370633733926
2748.4877109201625,-41644.79425900993,2.390013425617283,-41630.86090445541,18.293728068626834,-41645.95824080287,6.71309015448788,-41644.405325245214,4.625228336524122,14836.216418400656,2401.112967553556,-0.0039,0.0013,3.26263622651362,0.0129074008283365,0.00574628944707456,0.0129074008283365
2750.4346971600316,-41639.27124551271,2.369541302564245,-41642.94362461604,18.293728068626834,-41634.66913128301,6.71309015448788,-41642.18065464231,4.625228336524122,13194.27381877851,2366.541958368396,0.0015,0.0014,3.26873509982123,0.0124045227345384,0.0128779175877227,0.0124045227345384
2751.468675099779,-41642.706394099,1.3561494543330632,-41641.678704373335,18.293728068626834,-41645.74866817608,6.71309015448788,-41640.90197938368,4.625228336524122,23883.44406139005,1340.094787834396,0.0009,0.0006,3.25745445385012,0.00626303035393497,0.00743686219495743,0.00626303035393497
2752.483797640074,-41637.81602290337,1.724345385770898,-41642.80416099126,18.293728068626834,-41636.63645775927,6.71309015448788,-41638.38547202472,4.625228336524122,21316.289457321946,1695.0797244496323,-0.0069,0.0009,3.27889272884018,0.00803338815267082,-0.00576011747048,0.00803338815267082
2760.38433152996,-41634.61978162644,2.284346372263744,-41633.264073733866,18.293728068626834,-41636.91834799986,6.71309015448788,-41633.91359363014,4.625228336524122,39716.0612136517,2223.718188932201,-0.0014,0.0015,3.23391932498416,0.0111447654602732,0.0123170813288809,0.0111447654602732
2768.425224539824,-41638.91340475556,1.911368392321337,-41642.88546893483,18.293728068626834,-41639.663207141166,6.71309015448788,-41638.50438988148,4.625228336524122,18405.223633255308,1884.1921321744292,0.0215,0.0011,3.26647563717966,0.00920206371659833,0.000154595678573344,0.00920206371659833
2769.409109499771,-41641.30462068936,2.828442954659878,-41638.78253409813,18.293728068626834,-41640.007492543155,6.71309015448788,-41642.876663009956,4.625228336524122,13785.111557112368,2827.345361827229,0.0156,0.0018,3.25801626567425,0.0153896558555071,0.00467933942285015,0.0153896558555071
2772.406545870006,-41641.15470373944,1.2594346083988863,-41623.06065706477,18.293728068626834,-41639.590609211074,6.71309015448788,-41642.69792916652,4.625228336524122,25898.11880939292,1222.750544477997,0.008,0.0006,3.2598921808409,0.00546839296633864,0.00571629747686586,0.00546839296633864
2773.3937240098603,-41642.54421681295,1.2257951289549998,-41663.332719289756,18.293728068626834,-41643.35955781113,6.71309015448788,-41639.52150836696,4.625228336524122,32337.63301823377,1186.814688501073,0.0061,0.0006,3.26618585422424,0.0051817080862964,0.0081418146233645,0.0051817080862964
2774.4153533200733,-41638.672586027584,1.4150947842054524,-41644.70488314134,18.293728068626834,-41638.430659750484,6.71309015448788,-41637.09900180902,4.625228336524122,31185.813394190038,1362.2763036973986,0.0177,0.0008,3.25965428207704,0.00590963763089818,0.00584279876793659,0.00590963763089818
2775.3881481699646,-41638.14491131104,2.424257407600265,-41680.69676093162,18.293728068626834,-41638.93313666558,6.71309015448788,-41634.51002142081,4.625228336524122,17880.72246927622,2353.7876332475557,0.0058,0.0016,3.2670011300161,0.0121059205359613,0.000838782202727373,0.0121059205359613
2931.7941543799825,-41643.45012541987,2.0752626920900017,-41663.08825883804,18.293728068626834,-41645.08768382757,6.71309015448788,-41640.56512693848,4.625228336524122,37522.85119244338,2021.0866759184723,0.0055,0.0012,3.27080809493335,0.00983496084882368,0.00753314408930095,0.00983496084882368
2932.792271660175,-41645.41865153219,2.320519559722793,-41641.69517450216,18.293728068626834,-41643.9968128266,6.71309015448788,-41644.895881112934,4.625228336524122,28988.46406010486,2211.5448437253326,0.0168,0.0017,3.27551284073443,0.0103085852911089,0.00241969187741375,0.0103085852911089
2933.7800209000707,-41647.186256884255,1.9191242990932176,-41650.53275316935,18.293728068626834,-41646.67346001617,6.71309015448788,-41648.38549808365,4.625228336524122,18440.255474521004,1870.5346780883835,0.0198,0.0012,3.27047443198307,0.00868124236769594,0.00295973581506104,0.00868124236769594
2934.7939224201255,-41645.64862847653,1.9512808590120532,-41640.497627522825,18.293728068626834,-41645.05275507189,6.71309015448788,-41644.79816024574,4.625228336524122,29924.995365610543,1891.5632910481604,0.0128,0.0012,3.26165762305212,0.00874529296938189,0.00912049837653939,0.00874529296938189
2937.7581858201884,-41644.81784818298,1.6532793542348043,-41649.94649359911,18.293728068626834,-41646.24628938518,6.71309015448788,-41640.663274414335,4.625228336524122,24433.77889620817,1605.6241220160175,0.0113,0.0009,3.26469311196212,0.00726631331385327,0.00120588692382029,0.00726631331385327
2959.728051439859,-41642.40776986754,2.5226580767961613,-41709.30079332819,18.293728068626834,-41642.05330997643,6.71309015448788,-41640.148155441544,4.625228336524122,13335.729752249586,2563.5985806894646,-0.0011,0.0013,3.27331474948338,0.0144161389954843,-0.0036400217471666,0.0144161389954843
2962.745911390055,-41637.23905567304,2.0414006570110907,-41630.00829937174,18.293728068626834,-41638.92580224967,6.71309015448788,-41636.24076983201,4.625228336524122,17772.134355049682,2024.141074890326,-0.0163,0.0011,3.28307117401615,0.0101101481729828,-0.0102747604769249,0.0101101481729828
2963.752728819847,-41636.93809631446,2.6218616538093777,-41641.111946983554,18.293728068626834,-41636.8843735618,6.71309015448788,-41638.62676894802,4.625228336524122,8332.10929673776,2633.6967945832903,-0.0016,0.0016,3.25602013491972,0.0135899598414045,0.00436613788975393,0.0135899598414045
2972.729998659808,-41641.81382380621,2.193533422704744,-41679.146663904925,18.293728068626834,-41640.92280363349,6.71309015448788,-41641.89589011515,4.625228336524122,15398.08594732493,2176.312147700008,-0.0039,0.0013,3.26553778627774,0.0106670776759561,0.00915856549401184,0.0106670776759561
2983.6664861198515,-41635.93117746338,2.036864921721533,-41635.082590149505,18.293728068626834,-41632.780231952165,6.71309015448788,-41638.30387324837,4.625228336524122,25690.692718735037,2029.203106361976,0.012,0.001,3.25279633188893,0.0104297262671247,-0.00346870308478486,0.0104297262671247
3002.736140009947,-41643.74642677615,2.172072616793767,-41659.41476152918,18.293728068626834,-41645.02400676032,6.71309015448788,-41641.848479154,4.625228336524122,22107.508975098004,2061.9629785413545,-0.0053,0.0015,3.26651622024428,0.00954702571163077,-0.00205140659205227,0.00954702571163077
3004.677091480233,-41637.53856477229,1.464052435918579,-41644.70339128092,18.293728068626834,-41641.40744319602,6.71309015448788,-41634.87885399209,4.625228336524122,23137.262713507604,1465.963767426095,-0.0177,0.0006,3.25137355754325,0.00700888546464479,-0.00708079608652668,0.00700888546464479
3005.6217427598312,-41639.11151029039,1.5301733548754972,-41658.98712466588,18.293728068626834,-41639.41025319088,6.71309015448788,-41638.84412504648,4.625228336524122,26912.17215147029,1470.957024083638,0.0054,0.0009,3.25684131207191,0.0065127643201979,0.00698005616236941,0.0065127643201979
3006.5858379299752,-41638.82140980079,2.0827510869796515,-41635.24876979315,18.293728068626834,-41638.192144940105,6.71309015448788,-41635.743593800085,4.625228336524122,24995.566330598573,2021.533388456512,-0.0095,0.0013,3.27257560713138,0.009618207010828,0.0053904624584078,0.009618207010828
3007.592955229804,-41641.970999331,1.732404005780409,-41651.258260580005,18.293728068626834,-41639.49912168604,6.71309015448788,-41643.01979338739,4.625228336524122,26904.553358071786,1694.0973028550509,0.0054,0.001,3.26587193961365,0.00772737587888826,0.000266392668891058,0.00772737587888826
3008.5978031200357,-41640.37265156755,2.385858715290853,-41664.38481466015,18.293728068626834,-41637.75091814149,6.71309015448788,-41639.78156204082,4.625228336524122,24933.541373610944,2401.6396068910444,-0.0092,0.0013,3.26251952369408,0.0124820045566544,0.0125694181779821,0.0124820045566544
3009.65394156985,-41640.50650771317,1.469809769782544,-41647.523357445876,18.293728068626834,-41641.236052685075,6.71309015448788,-41639.2098057669,4.625228336524122,32234.360548162767,1445.365775531863,-0.0084,0.0007,3.26563731139824,0.00681873316201069,0.00121032213932182,0.00681873316201069
3010.6047654198483,-41645.98659990499,1.808630714971334,-41659.41705853969,18.293728068626834,-41643.74153160437,6.71309015448788,-41645.46112605657,4.625228336524122,30191.276259786493,1789.6976851608654,-0.0096,0.0009,3.25804243384193,0.00861879034868505,0.00897119191987628,0.00861879034868505
3011.5879068002105,-41646.19842913077,1.836926398344912,-41638.88476313601,18.293728068626834,-41642.772152803176,6.71309015448788,-41650.018000060685,4.625228336524122,30317.997160846284,1842.687208873935,-0.0103,0.0009,3.25214478778862,0.00900411310868044,0.000743071796108552,0.00900411310868044
3012.6159792398103,-41644.55568162131,1.7285474621439003,-41648.52120197633,18.293728068626834,-41646.31544366059,6.71309015448788,-41644.36327988815,4.625228336524122,29909.406081952733,1698.6918285278311,0.0149,0.0009,3.25271128569452,0.0081516366225273,-0.00808482736666605,0.0081516366225273
3018.7012398801744,-41638.71937591488,1.8179896336017585,-41655.83958472557,18.293728068626834,-41638.57911747906,6.71309015448788,-41636.14946939369,4.625228336524122,23893.878619826115,1730.2633553943856,0.0293,0.0013,3.25769857069325,0.00756182251832335,0.0111686836484068,0.00756182251832335
3021.5965762198903,-41635.35470856843,2.8648654358707737,-41636.33705276949,18.293728068626834,-41640.932034221,6.71309015448788,-41630.441955264156,4.625228336524122,12457.716534045769,2781.4770014358664,-0.0085,0.0023,3.27460124982223,0.0137012399075886,0.00917767783116119,0.0137012399075886
3022.6253509698436,-41640.48065063949,2.062306284960185,-41678.20440909515,18.293728068626834,-41642.03420136475,6.71309015448788,-41638.97926603595,4.625228336524122,13324.120407943768,2081.4004731507284,0.0019,0.001,3.26039765080975,0.0107552956232744,0.00506600805933033,0.0107552956232744
3030.588284220081,-41638.18808524996,1.9639579237318,-41633.801857403,18.293728068626834,-41638.54873752016,6.71309015448788,-41638.890682129895,4.625228336524122,14714.315799059696,1942.5182165523572,-0.0046,0.0011,3.25338305516482,0.00934783636874296,0.00705097813729338,0.00934783636874296
3031.5674361800775,-41645.80762885542,2.0284061852091217,-41638.16827262984,18.293728068626834,-41647.45855899554,6.71309015448788,-41642.65464098732,4.625228336524122,19236.01322749505,1973.9807088440969,0.0192,0.0013,3.25284502083502,0.00926672755831516,0.000702923707642356,0.00926672755831516
3035.596855880227,-41636.85510988922,3.2776111974340587,-41635.41708072537,18.293728068626834,-41642.84992374958,6.71309015448788,-41636.24533829956,4.625228336524122,19529.60683243828,3304.8223293984083,-0.0,0.0021,3.22860444435225,0.0185998113618902,-0.0103116660428952,0.0185998113618902
3037.5649126200005,-41641.80701434568,1.924695051256568,-41630.03188554652,18.293728068626834,-41641.65139755975,6.71309015448788,-41640.40553866327,4.625228336524122,19312.65482650365,1914.273492776196,0.0114,0.001,3.25590221119799,0.00943644431423301,-0.0022688928144845,0.00943644431423301
3040.541777439881,-41637.7047089862,1.6306749120145445,-41628.328162536025,18.293728068626834,-41640.373215006664,6.71309015448788,-41636.437948510466,4.625228336524122,35914.802628890015,1516.864279295044,0.0206,0.0012,3.25889155714782,0.00641004876406165,0.00768720774447473,0.00641004876406165
3041.5527181602083,-41639.65173595946,1.7491565198852492,-41635.49475731161,18.293728068626834,-41644.899310511246,6.71309015448788,-41636.54367246626,4.625228336524122,25625.03600484501,1704.7965302545922,0.0143,0.001,3.25344572149122,0.00799313107454594,7.92624629752936e-06,0.00799313107454594
3045.6056148600765,-41632.718993613686,4.455371015898122,-41619.182170516455,18.293728068626834,-41637.92831634455,6.71309015448788,-41629.87559060761,4.625228336524122,-167.883620081641,4451.630191852563,-0.002,0.0034,3.21943085341207,0.0247099530077485,-0.0175583812065483,0.0247099530077485
3046.557681730017,-41631.5577506546,6.266358765413603,-41643.71053911484,18.293728068626834,-41635.79065942741,6.71309015448788,-41630.60032577543,4.625228336524122,-19144.942100277905,6233.425570377801,-0.0018,0.0051,3.28360088378209,0.0371208461765092,-0.025198171459003,0.0371208461765092
3048.5450252098963,-41634.85652892132,1.9062823431119649,-41636.13942815781,18.293728068626834,-41639.31038626507,6.71309015448788,-41630.16185946438,4.625228336524122,23383.226959191557,1862.0212250933969,-0.0114,0.0011,3.27076331965371,0.00886374792155447,0.0060202910606364,0.00886374792155447
3049.5093438997865,-41639.29471179024,2.1143423028366053,-41633.929756211546,18.293728068626834,-41643.62264695707,6.71309015448788,-41636.89556412442,4.625228336524122,21280.270034607944,2064.7387100293386,0.0106,0.0014,3.27668485828541,0.0096318650152063,0.0119624521024662,0.0096318650152063
3051.525283010211,-41635.34929284621,2.275168035090334,-41615.36175732943,18.293728068626834,-41637.71336100567,6.71309015448788,-41633.650279412126,4.625228336524122,15060.136142175095,2275.4950153742543,0.0054,0.0013,3.27638364816638,0.0117930099133361,0.0130802906172036,0.0117930099133361


==> LCO_TOI_1266c_UT20220310_i_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459648.775,0.999836414,0.001160052
2459648.776,0.998673109,0.001160052
2459648.777,1.000899882,0.001160052
2459648.779,1.000183257,0.001160052
2459648.779,1.001509967,0.001160052
2459648.78,0.998396486,0.001160052
2459648.781,1.000063129,0.001150052
2459648.782,1.002770004,0.001160052
2459648.783,1.001456606,0.001150052
2459648.783,0.997673106,0.001150052
2459648.785,1.000416647,0.001150052
2459648.786,1.001303252,0.001150052
2459648.787,1.000089862,0.001150052
2459648.787,1.001626596,0.001150052
2459648.788,1.001283155,0.001150052
2459648.789,0.998629794,0.001150052
2459648.79,1.000936565,0.001150052
2459648.791,1.000943425,0.001150052
2459648.791,1.000510074,0.001150052
2459648.792,0.998756664,0.001140051
2459648.793,0.998683422,0.001140051
2459648.794,0.998410079,0.001140051
2459648.795,1.000086825,0.001140051
2459648.795,1.000693614,0.001140051
2459648.796,1.000720187,0.001140051
2459648.797,0.997786726,0.001140051
2459648.798,1.001123648,0.001140051
2459648.799,1.000570387,0.001140051
2459648.799,1.000287046,0.001140051
2459648.8,0.998813744,0.001140051
2459648.801,1.000850426,0.001140051
2459648.802,0.998156978,0.001130051
2459648.803,0.999093693,0.001130051
2459648.803,0.998300331,0.001130051
2459648.805,1.002194047,0.001130051
2459648.806,0.999580729,0.001130051
2459648.807,0.999787312,0.001130051
2459648.807,1.001084146,0.001130051
2459648.808,1.000370789,0.001130051
2459648.81,0.998664155,0.001130051
2459648.811,0.999601064,0.001130051
2459648.811,0.997687554,0.00112005
2459648.812,0.999754322,0.00112005
2459648.813,0.999301086,0.00112005
2459648.814,0.994367632,0.00112005
2459648.815,0.99710433,0.00112005
2459648.815,0.998121152,0.00112005
2459648.816,0.997807905,0.00112005
2459648.817,0.997034446,0.00112005
2459648.818,0.999091213,0.00112005
2459648.819,0.995287726,0.00112005
2459648.819,1.000174613,0.00112005
2459648.82,0.999601262,0.00112005
2459648.821,0.997107925,0.00112005
2459648.822,1.000074825,0.00112005
2459648.823,0.999951595,0.00112005
2459648.823,0.997368154,0.00111005
2459648.824,0.997524836,0.00111005
2459648.825,0.999521592,0.00112005
2459648.826,0.9980283,0.00111005
2459648.827,0.998424893,0.00111005
2459648.827,1.001191792,0.00112005
2459648.828,0.998438435,0.00111005
2459648.829,0.998075194,0.00111005
2459648.83,0.997081724,0.00111005
2459648.831,0.997988531,0.00111005
2459648.832,0.997315176,0.00111005
2459648.832,0.996811728,0.00111005
2459648.833,0.998678579,0.00111005
2459648.834,0.999615296,0.00111005
2459648.835,0.997971897,0.00111005
2459648.836,0.999055296,0.00111005
2459648.837,0.998162031,0.00111005
2459648.838,0.998568816,0.00111005
2459648.839,0.998355398,0.00111005
2459648.84,1.000922189,0.00111005
2459648.84,0.994888685,0.00110005
2459648.841,0.998235511,0.00111005
2459648.842,0.999022031,0.00111005
2459648.843,0.998608788,0.00110005
2459648.844,0.999175481,0.00110005
2459648.844,0.998922054,0.00111005
2459648.845,0.998118695,0.00110005
2459648.846,0.997965556,0.00110005
2459648.847,0.999292293,0.00110005
2459648.848,0.996908863,0.00110005
2459648.848,1.0004557,0.00110005
2459648.849,0.997132228,0.00110005
2459648.85,0.998908986,0.00110005
2459648.851,0.999985712,0.00110005
2459648.852,0.999412356,0.00110005
2459648.852,0.997829064,0.00110005
2459648.853,0.997885745,0.00110005
2459648.854,0.997992421,0.00110005
2459648.855,0.997999101,0.00110005
2459648.856,0.999385751,0.00110005
2459648.856,0.997642452,0.00110005
2459648.857,0.998619177,0.00110005
2459648.858,0.999095778,0.00110005
2459648.859,0.997872596,0.00110005
2459648.86,0.998829228,0.00110005
2459648.86,1.000465984,0.00110005
2459648.861,0.998562488,0.00110005
2459648.862,0.99786923,0.00110005
2459648.863,0.997896014,0.00110005
2459648.864,0.998202627,0.00110005
2459648.864,0.996939345,0.00110005
2459648.865,1.000306112,0.00110005
2459648.866,0.997432666,0.00110005
2459648.867,0.997749264,0.00110005
2459648.868,0.999326019,0.00110005
2459648.868,0.997922832,0.00110005
2459648.869,0.999909598,0.00110005
2459648.87,0.999936284,0.00110005
2459648.871,1.000562906,0.00110005
2459648.872,0.999039615,0.00110005
2459648.872,1.000486366,0.00110005
2459648.873,0.99663297,0.00110005
2459648.874,0.996909669,0.00110005
2459648.875,0.999266462,0.00110005
2459648.876,0.997573081,0.00110005
2459648.876,1.00133993,0.00110005
2459648.877,0.999816649,0.00110005
2459648.878,0.998783282,0.00110005
2459648.879,0.997509912,0.00110005
2459648.88,0.99728659,0.00110005
2459648.88,0.999003456,0.00110005
2459648.881,0.999370061,0.00110005
2459648.882,0.999946868,0.00110005
2459648.883,1.000893607,0.00110005
2459648.884,0.999920244,0.00110005
2459648.884,1.00161701,0.00110005
2459648.885,1.001023681,0.00110005
2459648.886,0.999580205,0.00110005
2459648.887,1.000156921,0.00110005
2459648.888,0.999553675,0.00110005
2459648.888,1.002060478,0.00110005
2459648.889,1.000947117,0.00110005
2459648.89,1.000213875,0.00110005
2459648.891,1.00229075,0.00110005
2459648.892,1.000617365,0.00110005
2459648.892,1.001344179,0.00111005
2459648.893,0.99849064,0.00110005
2459648.894,0.999327367,0.00110005
2459648.895,1.000064282,0.00110005
2459648.896,1.000220978,0.00110005
2459648.896,0.999207629,0.00110005
2459648.897,0.997594345,0.00110005
2459648.898,1.001511301,0.00111005
2459648.899,0.998377948,0.00110005
2459648.9,0.999094659,0.00110005
2459648.9,0.99787129,0.00110005
2459648.901,0.999788163,0.00111005
2459648.902,0.998184776,0.00110005
2459648.903,1.000911675,0.00111005
2459648.904,1.000088322,0.00111005
2459648.904,0.99861494,0.00111005
2459648.905,0.99968157,0.00111005
2459648.906,1.001418231,0.00111005
2459648.907,0.999494726,0.00111005
2459648.908,0.998981384,0.00111005
2459648.908,0.998578147,0.00111005
2459648.909,1.002004881,0.00111005
2459648.91,1.000161578,0.00111005
2459648.911,1.001158402,0.00111005
2459648.912,0.998245041,0.00111005
2459648.913,1.002371996,0.00111005
2459648.913,0.999658651,0.00111005
2459648.914,1.000735376,0.00111005
2459648.915,0.999801918,0.00111005
2459648.916,0.998998549,0.00111005
2459648.917,0.999325246,0.00111005
2459648.917,0.999911938,0.00112005
2459648.918,0.998878656,0.00111005

==> MuSCAT3_TOI_1266b_UT20210418_g_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459322.82522,0.9998971221041888,0.0017005952083229128
2459322.82552,1.0028390374194938,0.0017005952083229128
2459322.82582,0.9982783268699793,0.001690591707097484
2459322.826121,0.9995696675459559,0.001690591707097484
2459322.826428,1.0015612710838757,0.0017005952083229128
2459322.826728,0.9998815690512071,0.001690591707097484
2459322.827028,1.0035337332255405,0.0017005952083229128
2459322.827328,0.9970723577161917,0.001690591707097484
2459322.827627,0.999023923834224,0.001690591707097484
2459322.827934,1.0022059442952198,0.001690591707097484
2459322.828242,0.996734939206088,0.001690591707097484
2459322.828549,1.0034081817046416,0.0017005952083229128
2459322.828849,0.9999778673344499,0.001690591707097484
2459322.82915,1.000939093011067,0.001690591707097484
2459322.82945,1.0026505783760715,0.001690591707097484
2459322.82975,0.9999105057477875,0.001690591707097484
2459322.83005,1.0001114625309846,0.001690591707097484
2459322.830358,0.9999623204716594,0.001690591707097484
2459322.830657,0.9986927597223643,0.001690591707097484
2459322.830957,1.0015246374806355,0.001690591707097484
2459322.831257,0.9995048171944652,0.001690591707097484
2459322.831557,0.9997157777303245,0.001690591707097484
2459322.831857,1.000807046422946,0.001690591707097484
2459322.832163,0.9981470199466894,0.001690591707097484
2459322.832463,1.0008988699394514,0.001690591707097484
2459322.832763,0.999919414022363,0.001690591707097484
2459322.833063,1.0007605953747571,0.001690591707097484
2459322.83337,1.0010516049112883,0.001690591707097484
2459322.833669,1.0008724262733995,0.001690591707097484
2459322.83397,1.0010433761408857,0.001690591707097484
2459322.83427,0.9992036193482509,0.0016805882058720553
2459322.83457,1.001355259588073,0.001690591707097484
2459322.834869,0.9988952828489358,0.0016805882058720553
2459322.835176,1.0018372204809673,0.0016805882058720553
2459322.835476,0.9984769316745331,0.0016805882058720553
2459322.835776,0.9998082849838661,0.0016805882058720553
2459322.83612,1.000279467426078,0.0016805882058720553
2459322.836427,0.9981196196073148,0.0016805882058720553
2459322.836727,0.9970301257457949,0.0016805882058720553
2459322.837027,1.0005922599922081,0.0016805882058720553
2459322.837327,1.0006031513431426,0.0016805882058720553
2459322.837641,1.0006941121747186,0.001690591707097484
2459322.837941,1.001485276696114,0.0016805882058720553
2459322.838242,1.0013461186010162,0.0016805882058720553
2459322.838548,0.9999565376890017,0.0016805882058720553
2459322.838848,1.0010077933510861,0.0016805882058720553
2459322.839148,1.0003484503387732,0.0016805882058720553
2459322.839447,1.0010895945718354,0.0016805882058720553
2459322.839754,0.9995999817479158,0.0016805882058720553
2459322.840053,0.9988706113667998,0.0016705847046466263
2459322.840353,1.0009922418267359,0.0016805882058720553
2459322.840659,1.0012332318516717,0.0016805882058720553
2459322.840959,1.0003037944991708,0.0016805882058720553
2459322.841259,0.9999245497424954,0.0016805882058720553
2459322.841558,1.000225540137604,0.0016805882058720553
2459322.841858,0.9991460503504985,0.0016805882058720553
2459322.842164,1.000687495679358,0.0016805882058720553
2459322.842464,0.9974272426773888,0.0016705847046466263
2459322.842764,0.9972180575743307,0.0016705847046466263
2459322.843063,1.001070291031749,0.0016705847046466263
2459322.843371,0.9980001283180392,0.0016705847046466263
2459322.84367,1.0007019591791972,0.0016805882058720553
2459322.843969,0.9996724841065661,0.0016805882058720553
2459322.844269,1.0004436422374412,0.0016705847046466263
2459322.844576,0.9973534696488665,0.0016705847046466263
2459322.844876,0.9984747503661742,0.0016705847046466263
2459322.845175,0.9983355869851751,0.0016705847046466263
2459322.845475,1.0010074104312856,0.0016705847046466263
2459322.845782,1.0002980712190617,0.0016705847046466263
2459322.846081,0.9992886032912299,0.0016705847046466263
2459322.84638,0.9992294680005253,0.0016705847046466263
2459322.84668,0.9980699505559694,0.0016705847046466263
2459322.846987,1.0016421099480288,0.0016705847046466263
2459322.847286,0.9989920678964965,0.0016705847046466263
2459322.847585,1.0009436364290456,0.0016705847046466263
2459322.847884,0.9996440670809656,0.0016705847046466263
2459322.84819,0.9992648406040247,0.0016705847046466263
2459322.848488,1.0008962941923878,0.0016805882058720553
2459322.848794,1.000997235813193,0.0016705847046466263
2459322.849094,0.9991574804384242,0.0016705847046466263
2459322.849393,1.0015792136408068,0.0016705847046466263
2459322.849693,1.00229035111588,0.0016705847046466263
2459322.849998,1.0030515209314386,0.0016705847046466263
2459322.850598,1.0025331167346263,0.0016805882058720553
2459322.850897,1.0017937436408124,0.0016705847046466263
2459322.851204,0.9996138900910293,0.0016705847046466263
2459322.85151,0.9995747828575111,0.0016605812034211974
2459322.851816,0.9996757246556488,0.0016605812034211974
2459322.852116,0.9989163475823406,0.0016705847046466263
2459322.852415,1.000147664302524,0.0016705847046466263
2459322.852722,0.9995083500128764,0.0016605812034211974
2459322.853021,0.9970283678021241,0.0016605812034211974
2459322.853321,0.9998902582197057,0.0016705847046466263
2459322.85362,0.999911151336286,0.0016705847046466263
2459322.853926,0.9971310848647273,0.0016605812034211974
2459322.854225,1.001093357482076,0.0016605812034211974
2459322.854525,0.9969027795739782,0.0016605812034211974
2459322.854824,0.9979140193489618,0.0016605812034211974
2459322.85513,0.9988852658733289,0.0016605812034211974
2459322.85543,0.9987260989853061,0.0016605812034211974
2459322.855729,1.0023982701122842,0.0016605812034211974
2459322.856036,0.9999583257088547,0.0016605812034211974
2459322.856335,0.9959378044113645,0.0016505777021957684
2459322.856634,0.9983495344092067,0.0016605812034211974
2459322.856933,1.0022918001054633,0.0016605812034211974
2459322.85724,0.9993116666737057,0.0016605812034211974
2459322.857553,0.9992825838996794,0.0016605812034211974
2459322.857881,0.9975529503873201,0.0016505777021957684
2459322.858189,1.000244805148753,0.0016605812034211974
2459322.858487,0.9990552718066645,0.0016505777021957684
2459322.858787,0.9986260104960852,0.0016505777021957684
2459322.859093,0.998877005066969,0.0016605812034211974
2459322.859392,0.9962969880540231,0.0016505777021957684
2459322.859691,0.9995590157714224,0.0016505777021957684
2459322.859997,0.9977893031378867,0.0016505777021957684
2459322.860296,0.9992106866599988,0.0016605812034211974
2459322.860603,1.0008121569383244,0.0016605812034211974
2459322.860902,1.0000427737288542,0.0016505777021957684
2459322.8612,0.9996935346256547,0.0016605812034211974
2459322.861499,1.0002045996126057,0.0016605812034211974
2459322.861805,1.0008157203881198,0.0016605812034211974
2459322.862104,0.9990759976459851,0.0016505777021957684
2459322.862403,1.0010675808845588,0.0016605812034211974
2459322.862709,0.9989877599060485,0.0016605812034211974
2459322.863008,0.9977782228063823,0.0016605812034211974
2459322.863308,0.9999698791169734,0.0016605812034211974
2459322.863613,1.001541333208086,0.0016505777021957684
2459322.863912,0.9992314110609561,0.0016505777021957684
2459322.864211,0.9991422662204812,0.0016605812034211974
2459322.864517,1.0008137583878143,0.0016605812034211974
2459322.864816,1.0015048867110645,0.0016605812034211974
2459322.865115,1.0023860815929055,0.0016605812034211974
2459322.865421,0.9998160893522154,0.0016505777021957684
2459322.86572,1.0022778375051589,0.0016605812034211974
2459322.866019,1.002028636864438,0.0016605812034211974
2459322.866332,0.9967077026736717,0.0016505777021957684
2459322.866638,0.9995796152651787,0.0016505777021957684
2459322.866937,0.9991403482272273,0.0016505777021957684
2459322.867235,0.9979708226762694,0.0016605812034211974
2459322.867541,1.000112479809869,0.0016605812034211974
2459322.86784,0.995841871936035,0.0016505777021957684
2459322.868139,0.9960128186511316,0.0016505777021957684
2459322.868445,0.9968640242686831,0.0016505777021957684
2459322.868744,1.0004661719992622,0.0016505777021957684
2459322.869049,0.995465326533741,0.0016405742009703394
2459322.869347,0.9974469041998597,0.0016505777021957684
2459322.86969,0.9992885664669825,0.0016505777021957684
2459322.869996,0.9978389670743677,0.0016505777021957684
2459322.870294,0.9942986122354575,0.0016505777021957684
2459322.8706,0.9970504834751154,0.0016505777021957684
2459322.870899,0.9986819418566756,0.0016605812034211974
2459322.871198,0.9987528541081977,0.0016505777021957684
2459322.871503,0.9955126253353169,0.0016405742009703394
2459322.871802,0.9996649662168877,0.0016605812034211974
2459322.872109,1.0004761615162507,0.0016605812034211974
2459322.872407,0.9994266789294026,0.0016505777021957684
2459322.87272,0.9966066212495222,0.0016605812034211974
2459322.873019,0.9974478035120761,0.0016505777021957684
2459322.873324,0.9974487095688812,0.0016505777021957684
2459322.873623,0.9979797834437533,0.0016505777021957684
2459322.873921,0.9972204027664993,0.0016605812034211974
2459322.874226,0.9974713965936539,0.0016605812034211974
2459322.874525,0.9985726702760089,0.0016505777021957684
2459322.874831,0.9995439193306398,0.0016505777021957684
2459322.875129,0.9986044759586952,0.0016505777021957684
2459322.875427,0.9970748260996501,0.0016505777021957684
2459322.875732,0.9973358238553153,0.0016505777021957684
2459322.876031,0.9980369579176699,0.0016605812034211974
2459322.876337,0.9969674931664408,0.0016505777021957684
2459322.876635,0.9986089535495654,0.0016505777021957684
2459322.876934,0.9921375775022382,0.0016405742009703394
2459322.877239,0.9953696155853446,0.0016405742009703394
2459322.877538,0.9983215378807879,0.0016505777021957684
2459322.877836,0.999172722040973,0.0016605812034211974
2459322.878142,0.9999739125929846,0.0016505777021957684
2459322.87844,0.9964935809166391,0.0016505777021957684
2459322.878746,0.9970646911447697,0.0016505777021957684
2459322.879044,0.9947947833172125,0.0016405742009703394
2459322.87935,0.9954959392695867,0.0016405742009703394
2459322.879648,0.9984678662893801,0.0016505777021957684
2459322.879947,0.9968781998313474,0.0016405742009703394
2459322.880252,1.0009705400412774,0.0016505777021957684
2459322.880551,0.9965798934546555,0.0016405742009703394
2459322.88085,0.9992317118366301,0.0016505777021957684
2459322.881155,0.9977821126996008,0.0016505777021957684
2459322.881453,0.996372506825109,0.0016405742009703394
2459322.881758,0.9971336816834039,0.0016505777021957684
2459322.882071,0.9987351746029145,0.0016405742009703394
2459322.88237,0.9967653759779329,0.0016505777021957684
2459322.882675,0.995595875449657,0.0016405742009703394
2459322.882995,0.9980776977056093,0.0016505777021957684
2459322.883301,0.9981386310504164,0.0016405742009703394
2459322.883599,0.9948683747500686,0.0016405742009703394
2459322.883897,0.9947492214495839,0.0016405742009703394
2459322.884203,0.9971809849391949,0.0016505777021957684
2459322.884501,1.0006931028162165,0.0016605812034211974
2459322.884807,0.9946519010081065,0.0016505777021957684
2459322.885105,0.9954230597845649,0.0016405742009703394
2459322.88541,0.9964143165963504,0.0016505777021957684
2459322.885709,0.9966552930291367,0.0016405742009703394
2459322.886015,0.995755891338748,0.0016405742009703394
2459322.88632,0.9963570119718634,0.0016405742009703394
2459322.886626,0.9985987099170143,0.0016405742009703394
2459322.886924,0.9982994947855195,0.0016405742009703394
2459322.887229,0.9986205177597424,0.0016505777021957684
2459322.887527,0.9973509632540943,0.0016405742009703394
2459322.887825,0.9958513283417016,0.0016405742009703394
2459322.88813,0.9963824252159557,0.0016405742009703394
2459322.888428,0.9937724019140417,0.0016405742009703394
2459322.888734,0.996974436857838,0.0016405742009703394
2459322.889032,0.9974154816793642,0.0016405742009703394
2459322.889337,0.9974063899952508,0.0016505777021957684
2459322.889634,0.998737743684291,0.0016505777021957684
2459322.88994,0.9950273597937004,0.0016405742009703394
2459322.890237,0.9959485701807729,0.0016405742009703394
2459322.890543,0.9961795660307013,0.0016405742009703394
2459322.890841,0.9971107831622156,0.0016405742009703394
2459322.891147,0.9966215271829967,0.0016405742009703394
2459322.891445,0.9964423559325973,0.0016405742009703394
2459322.891743,0.9953828766981121,0.0016505777021957684
2459322.892048,0.9969143253607416,0.0016405742009703394
2459322.892346,0.9950645697831358,0.0016505777021957684
2459322.892652,0.997766431344543,0.0016405742009703394
2459322.892949,0.9960267115413632,0.0016505777021957684
2459322.893254,0.9961976845601591,0.0016405742009703394
2459322.893552,0.9959785001927274,0.0016405742009703394
2459322.893857,0.9965396100200732,0.0016405742009703394
2459322.894155,0.9995115428002261,0.0016505777021957684
2459322.89446,0.9948708322549457,0.0016405742009703394
2459322.894772,0.9927910391383556,0.0016305706997449107
2459322.895071,0.997693651042862,0.0016405742009703394
2459322.895405,0.9972645018667707,0.0016405742009703394
2459322.895711,0.9990060286492094,0.0016505777021957684
2459322.896009,0.9944553293019465,0.0016405742009703394
2459322.896313,0.9978774385578117,0.0016405742009703394
2459322.896611,0.9965678738668056,0.0016405742009703394
2459322.896916,0.9975691390919783,0.0016405742009703394
2459322.897214,0.9970898652624847,0.0016405742009703394
2459322.897519,0.9967806720915292,0.0016405742009703394
2459322.897817,0.996021300487162,0.0016305706997449107
2459322.898123,0.9967424712105589,0.0016405742009703394
2459322.898421,0.9958830648545818,0.0016305706997449107
2459322.898719,0.9980947335008468,0.0016405742009703394
2459322.899023,0.9975954714638223,0.0016405742009703394
2459322.899321,0.9979364856378184,0.0016405742009703394
2459322.899626,0.9968470202937242,0.0016405742009703394
2459322.899924,0.9931066062233538,0.0016405742009703394
2459322.900264,0.9959386188079816,0.0016405742009703394
2459322.900562,0.9960395494762824,0.0016405742009703394
2459322.900867,0.9910687261920974,0.0016305706997449107
2459322.901164,0.9984021854910097,0.0016405742009703394
2459322.901469,0.9954120557065698,0.0016405742009703394
2459322.901767,0.9938624091756487,0.0016405742009703394
2459322.902071,0.9944335230760305,0.0016405742009703394
2459322.902369,0.996575168748137,0.0016405742009703394
2459322.902673,0.9970662548948712,0.0016405742009703394
2459322.902971,0.9965169589888064,0.0016405742009703394
2459322.903276,0.9976382689799016,0.0016405742009703394
2459322.903573,0.9974791068632969,0.0016405742009703394
2459322.903878,0.9966997518795524,0.0016405742009703394
2459322.904176,0.9969907505807175,0.0016405742009703394
2459322.90448,0.9951910357178285,0.0016305706997449107
2459322.904785,0.9951419367098785,0.0016405742009703394
2459322.905083,0.9962832333950639,0.0016405742009703394
2459322.90538,0.9965042050769102,0.0016405742009703394
2459322.905686,0.9961049869233893,0.0016305706997449107
2459322.905983,0.9946153601470972,0.0016305706997449107
2459322.906288,0.9962968674913516,0.0016405742009703394
2459322.906586,0.9983184729095299,0.0016305706997449107
2459322.90689,0.9974590881849933,0.0016405742009703394
2459322.907188,0.9950791533126198,0.0016305706997449107
2459322.907492,0.9978710467901707,0.0016405742009703394
2459322.907797,0.997461823019079,0.0016405742009703394
2459322.908094,0.9992433420160467,0.0016405742009703394
2459322.908399,0.9982739224302558,0.0016405742009703394
2459322.908696,0.9935931798819035,0.0016405742009703394
2459322.909008,0.9969552977018018,0.0016305706997449107
2459322.909313,0.9935450241979008,0.0016405742009703394
2459322.90961,0.9956566593505636,0.0016305706997449107
2459322.909914,0.9947272513803433,0.0016305706997449107
2459322.910219,0.9943680461238675,0.0016305706997449107
2459322.910516,0.999510742507713,0.0016405742009703394
2459322.910821,0.9975509773011038,0.0016305706997449107
2459322.911118,0.9977719513205378,0.0016405742009703394
2459322.911422,0.9980029501047549,0.0016305706997449107
2459322.91172,0.9963732796569538,0.0016305706997449107
2459322.912025,0.9987850449698293,0.0016405742009703394
2459322.912322,0.9962550566241084,0.0016305706997449107
2459322.912627,0.9954056807755616,0.0016305706997449107
2459322.912924,0.9964769531008981,0.0016405742009703394
2459322.913228,0.9949073223760008,0.0016305706997449107
2459322.913533,0.9960886576272617,0.0016305706997449107
2459322.91383,0.995039188031919,0.0016305706997449107
2459322.914135,0.9955502889310415,0.0016305706997449107
2459322.914432,0.9974318454140613,0.0016305706997449107
2459322.914736,0.9963223763146896,0.0016305706997449107
2459322.915033,0.9979338384840936,0.0016405742009703394
2459322.915338,0.9974045757019393,0.0016305706997449107
2459322.915642,0.9987459647348886,0.0016405742009703394
2459322.915939,0.9968562017969878,0.0016305706997449107
2459322.916244,0.9943062320953912,0.0016305706997449107
2459322.916541,0.9982385070768178,0.0016405742009703394
2459322.916845,0.9956285135513084,0.0016305706997449107
2459322.917142,0.9979702320427082,0.0016305706997449107
2459322.917446,0.996360588844844,0.0016305706997449107
2459322.917751,0.9966116000043268,0.0016305706997449107
2459322.918048,0.9967125345174782,0.0016305706997449107
2459322.918352,0.9955830596765057,0.0016305706997449107
2459322.918649,0.9966343269956477,0.0016305706997449107
2459322.918954,0.9992861788390051,0.0016305706997449107
2459322.919251,0.9967962069086835,0.0016305706997449107
2459322.919555,0.9961068864994863,0.0016305706997449107
2459322.91986,0.9971181644194491,0.0016305706997449107
2459322.920157,0.9962787704567475,0.0016305706997449107
2459322.920461,0.9980903256191465,0.0016305706997449107
2459322.920758,0.9958204311487977,0.0016305706997449107
2459322.921063,0.9976319895111216,0.0016305706997449107
2459322.92136,0.9959923157785915,0.0016305706997449107
2459322.921663,0.995713136480955,0.0016305706997449107
2459322.921967,0.9961742193856208,0.0016305706997449107
2459322.922264,0.9955549030052856,0.0016405742009703394
2459322.922568,0.9964861506164228,0.0016405742009703394
2459322.922873,0.997447411837151,0.0016405742009703394
2459322.923169,0.9988788103854884,0.0016405742009703394
2459322.923473,0.9971291198771594,0.0016405742009703394
2459322.92377,0.996269719808952,0.0016305706997449107
2459322.924104,0.9983914754287975,0.0016405742009703394
2459322.924415,0.9971919989251699,0.0016305706997449107
2459322.924712,0.9953322489221985,0.0016305706997449107
2459322.92503,0.9963535710551439,0.0016305706997449107
2459322.925377,0.9991055869727961,0.0016305706997449107
2459322.925688,0.9978660967051296,0.0016305706997449107
2459322.925985,0.9967566095109178,0.0016305706997449107
2459322.926289,0.9950169230335048,0.0016305706997449107
2459322.926587,0.9960982057320837,0.0016205671985194817
2459322.926891,0.9963592195847206,0.0016205671985194817
2459322.927194,0.9962300938939616,0.0016305706997449107
2459322.927492,0.9967611841396189,0.0016305706997449107
2459322.927796,0.9970522086037137,0.0016205671985194817
2459322.928092,0.9952224665528261,0.0016205671985194817
2459322.928396,0.9965538552058938,0.0016305706997449107
2459322.9287,0.996354708196641,0.0016305706997449107
2459322.928996,0.9955353198468501,0.0016205671985194817
2459322.9293,0.9939756967179781,0.0016205671985194817
2459322.929604,0.9930562976853287,0.0016205671985194817
2459322.9299,0.9970285864785728,0.0016205671985194817
2459322.930205,0.9965993620761759,0.0016305706997449107
2459322.930509,0.9952598160389518,0.0016305706997449107
2459322.930806,0.9944504343195307,0.0016205671985194817
2459322.93111,0.9954116935846841,0.0016205671985194817
2459322.931406,0.9969331246339155,0.0016305706997449107
2459322.93171,0.9969140407927028,0.0016305706997449107
2459322.932014,0.9978352860712917,0.0016305706997449107
2459322.93231,0.9965957507932398,0.0016305706997449107
2459322.932614,0.9941158056591352,0.0016205671985194817
2459322.932917,0.9969677236396514,0.0016305706997449107
2459322.933229,0.993057302121262,0.0016305706997449107
2459322.933532,0.9961593076286177,0.0016305706997449107
2459322.933829,0.9971405526507192,0.0016305706997449107
2459322.934133,0.9959810696608348,0.0016305706997449107
2459322.934437,0.9940913310731672,0.0016205671985194817
2459322.934733,0.9960129021516184,0.0016305706997449107
2459322.935037,1.0003053273038478,0.0016305706997449107
2459322.935334,0.9960947551465006,0.0016305706997449107
2459322.935638,0.997966332979891,0.0016305706997449107
2459322.935941,0.9966868048786027,0.0016305706997449107
2459322.936245,0.9955073148101904,0.0016305706997449107
2459322.936542,0.994928013546526,0.0016205671985194817
2459322.936845,0.9957592241567699,0.0016205671985194817
2459322.937142,0.9963503325030831,0.0016305706997449107
2459322.937446,0.9942205097518364,0.0016205671985194817
2459322.937763,0.997042459557155,0.0016305706997449107
2459322.938074,0.9963431586942413,0.0016305706997449107
2459322.938377,0.992942888189415,0.0016205671985194817
2459322.938688,0.9980856319992177,0.0016305706997449107
2459322.938984,0.995865753346213,0.0016305706997449107
2459322.939288,0.9943961615506557,0.0016305706997449107
2459322.939592,0.9987486074465164,0.0016305706997449107
2459322.939895,1.0005201469679315,0.0016305706997449107
2459322.940191,0.9954092563757422,0.0016305706997449107
2459322.940538,0.9953903026958343,0.0016305706997449107
2459322.940842,0.9975419782300687,0.0016305706997449107
2459322.941145,0.9988533566038897,0.0016305706997449107
2459322.941442,0.9989642965961099,0.0016305706997449107
2459322.941745,0.9970945615330452,0.0016305706997449107
2459322.942048,0.9963452185852335,0.0016305706997449107
2459322.942352,0.9968963338071146,0.0016305706997449107
2459322.942647,0.9975874707065178,0.0016305706997449107
2459322.942951,0.9981185788776044,0.0016305706997449107
2459322.943255,0.9971791723438929,0.0016305706997449107
2459322.943551,0.9976402316804411,0.0016305706997449107
2459322.943854,0.9993417463850637,0.0016305706997449107
2459322.944157,0.9966217135241561,0.0016305706997449107
2459322.94446,1.0025747161983578,0.0016405742009703394
2459322.944756,0.9983241263569347,0.0016305706997449107
2459322.94506,0.9969945831214904,0.0016305706997449107
2459322.945363,0.9997564688267223,0.0016405742009703394
2459322.945666,1.0005776752645463,0.0016405742009703394
2459322.945962,0.9986378940999096,0.0016305706997449107
2459322.946265,0.997728494768197,0.0016305706997449107
2459322.946569,1.0022610031075254,0.0016405742009703394
2459322.946865,0.997600269519998,0.0016305706997449107
2459322.947168,0.995840572491932,0.0016305706997449107
2459322.947471,0.9984123914606227,0.0016305706997449107
2459322.947775,0.9975630160094217,0.0016305706997449107
2459322.948071,0.9976339383718468,0.0016305706997449107
2459322.948374,0.9976448609229025,0.0016305706997449107
2459322.948677,0.9984660670382399,0.0016305706997449107
2459322.948974,1.0013479761710797,0.0016405742009703394
2459322.949277,1.0020991577052811,0.0016405742009703394
2459322.94958,1.002140090614262,0.0016405742009703394
2459322.949883,0.9967291153181808,0.0016305706997449107
2459322.950179,1.0028821661730887,0.0016305706997449107
2459322.950482,0.9991917930105045,0.0016305706997449107
2459322.950784,0.9997729117988212,0.0016305706997449107
2459322.951087,1.0024847793380682,0.0016405742009703394
2459322.951383,1.0001048434893258,0.0016305706997449107
2459322.951686,1.000475891659846,0.0016405742009703394
2459322.95199,0.9995264806555484,0.0016305706997449107
2459322.952293,0.9991172556409134,0.0016305706997449107
2459322.952588,0.9962671520302372,0.0016405742009703394
2459322.952892,1.0002394634918368,0.0016405742009703394
2459322.953195,0.9983197096536299,0.0016405742009703394
2459322.953505,0.9978404811582189,0.0016405742009703394
2459322.953809,1.0010725333829829,0.0016405742009703394
2459322.954112,0.9991427758949812,0.0016405742009703394
2459322.954408,0.9997838969619394,0.0016405742009703394
2459322.954711,0.9991746015372157,0.0016405742009703394
2459322.955014,1.003366986651433,0.0016405742009703394
2459322.955317,0.9982161015692937,0.0016405742009703394
2459322.955613,0.998267015865999,0.0016405742009703394
2459322.955916,0.999028199907544,0.0016405742009703394
2459322.956219,0.9979887536749217,0.0016405742009703394
2459322.956522,1.0006706098473646,0.0016405742009703394
2459322.956818,0.998300676645117,0.0016305706997449107
2459322.95712,0.9991118749551577,0.0016405742009703394
2459322.957423,1.0009834473721784,0.0016405742009703394
2459322.957726,0.9983234336801291,0.0016305706997449107
2459322.958029,0.9972039591256459,0.0016405742009703394
2459322.958325,0.9992455697087383,0.0016405742009703394
2459322.958628,0.9970457169184578,0.0016305706997449107
2459322.95893,1.0018383084046845,0.0016505777021957684
2459322.959233,1.001459092733084,0.0016405742009703394
2459322.959536,1.0006897404646151,0.0016505777021957684
2459322.959846,1.0006906789298888,0.0016405742009703394
2459322.960149,0.9978806123081619,0.0016405742009703394
2459322.960452,1.000372401287292,0.0016405742009703394
2459322.960748,1.0000031676786199,0.0016405742009703394
2459322.961051,1.0031551876396185,0.0016505777021957684
2459322.961354,1.0020557195325994,0.0016505777021957684
2459322.961656,1.0002059857579553,0.0016405742009703394
2459322.961952,1.0017674276961435,0.0016405742009703394
2459322.962255,1.0030087787309492,0.0016405742009703394
2459322.962558,1.0006488692745454,0.0016405742009703394
2459322.962861,1.0008198455799369,0.0016405742009703394
2459322.96317,0.9991001782559082,0.0016505777021957684
2459322.963473,0.9988009899028654,0.0016405742009703394
2459322.963775,1.0017229258681246,0.0016505777021957684
2459322.964078,0.9981525925119623,0.0016405742009703394
2459322.964381,0.9990038066470925,0.0016405742009703394
2459322.964676,1.0001350945680987,0.0016405742009703394
2459322.964979,0.9999959619782178,0.0016405742009703394
2459322.965282,0.9993266437726823,0.0016405742009703394
2459322.965584,1.0001178336686385,0.0016505777021957684
2459322.965881,0.9993184516969496,0.0016505777021957684
2459322.966183,0.996518384548996,0.0016405742009703394
2459322.966486,1.0003306346825551,0.0016505777021957684
2459322.96681,1.002132244507514,0.0016505777021957684
2459322.96712,0.9986719703023146,0.0016505777021957684


==> MuSCAT3_TOI_1266b_UT20210418_i_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459322.824867,0.9986124391220137,0.0015605149699400803
2459322.825169,1.0014732806044526,0.0015605149699400803
2459322.825471,1.0008929865070257,0.0015605149699400803
2459322.825772,1.0012129898423128,0.0015605149699400803
2459322.826074,1.0007727419499008,0.0015605149699400803
2459322.826376,0.998651939469331,0.0015505116688507208
2459322.826678,1.0000522989670624,0.0015505116688507208
2459322.826979,1.0014226488962297,0.0015505116688507208
2459322.827281,0.9994218860132619,0.0015505116688507208
2459322.827583,1.0000619946127003,0.0015505116688507208
2459322.827884,1.000862156364449,0.0015505116688507208
2459322.828198,1.0013722179591726,0.0015505116688507208
2459322.828499,0.9998416105463477,0.0015505116688507208
2459322.828801,0.999961547468082,0.0015505116688507208
2459322.829103,0.9997113622442381,0.0015505116688507208
2459322.829404,1.000691583389098,0.0015505116688507208
2459322.829706,0.9996811472718816,0.0015505116688507208
2459322.829996,1.0022719036229102,0.0015505116688507208
2459322.830298,1.0045325469514161,0.0015505116688507208
2459322.830599,0.9995007841204596,0.0015405083677613612
2459322.830901,1.001161229372799,0.0015505116688507208
2459322.831203,0.9998707007982537,0.0015405083677613612
2459322.831504,1.0000106446142292,0.0015505116688507208
2459322.831806,1.0002006045897531,0.0015405083677613612
2459322.832108,1.0007606866999128,0.0015505116688507208
2459322.832409,1.0001503829170737,0.0015405083677613612
2459322.832711,1.0009605475429593,0.0015505116688507208
2459322.833013,0.9997600486440263,0.0015405083677613612
2459322.833315,1.0016805796790804,0.0015505116688507208
2459322.833616,0.99852943739608,0.0015405083677613612
2459322.833918,0.9979691497489116,0.0015405083677613612
2459322.83422,0.9999396972712254,0.0015405083677613612
2459322.834521,1.0008298886101963,0.0015405083677613612
2459322.834823,0.9998494622987364,0.0015405083677613612
2459322.835125,1.001719976791298,0.0015405083677613612
2459322.835426,1.0016898644111847,0.0015405083677613612
2459322.835728,0.999789134380416,0.0015305050666720018
2459322.836076,0.9998890488975942,0.0015305050666720018
2459322.836378,0.9991186918756831,0.0015305050666720018
2459322.83668,0.9970979222110662,0.0015305050666720018
2459322.836981,0.9998687341021822,0.0015305050666720018
2459322.837283,0.999648558620133,0.0015305050666720018
2459322.837597,0.9990882668066765,0.0015405083677613612
2459322.837898,1.0014989598376622,0.0015405083677613612
2459322.838199,0.999318137661855,0.0015305050666720018
2459322.838501,1.0001683153684129,0.0015305050666720018
2459322.838802,0.9984376417274653,0.0015305050666720018
2459322.839104,1.0031290870381424,0.0015405083677613612
2459322.839405,0.9999879479293623,0.0015305050666720018
2459322.839706,1.0003579674959264,0.0015305050666720018
2459322.840008,0.9995676037879684,0.0015305050666720018
2459322.840309,1.0003777685877118,0.0015305050666720018
2459322.840611,1.0019681905242626,0.0015305050666720018
2459322.840912,0.9997473550792599,0.0015305050666720018
2459322.841213,0.9961960805816963,0.0015205017655826425
2459322.841515,1.0009475456398595,0.0015305050666720018
2459322.841805,1.0004772916132896,0.0015305050666720018
2459322.842106,0.9981964363314302,0.0015305050666720018
2459322.842419,0.9987064979537088,0.0015305050666720018
2459322.84272,0.9990665141435867,0.0015205017655826425
2459322.84301,0.9984862237750642,0.0015205017655826425
2459322.843311,0.9965954972043971,0.0015205017655826425
2459322.843613,1.000916820261269,0.0015305050666720018
2459322.843914,0.9995562686326294,0.0015205017655826425
2459322.844216,1.0025271460264749,0.0015305050666720018
2459322.844517,0.9982056172592754,0.0015205017655826425
2459322.844818,0.9982355244579498,0.0015205017655826425
2459322.845131,0.9994758269855247,0.0015205017655826425
2459322.845421,0.998735483738117,0.0015205017655826425
2459322.845722,1.0004159355924143,0.0015205017655826425
2459322.846024,1.000305796202413,0.0015205017655826425
2459322.846325,1.0000456076294053,0.0015205017655826425
2459322.846627,0.9998654451155831,0.0015205017655826425
2459322.846928,0.9978046623301741,0.0015205017655826425
2459322.847229,1.000865569694443,0.0015205017655826425
2459322.847531,0.9991849119928939,0.001510498464493283
2459322.847832,1.0017456542866814,0.0015205017655826425
2459322.848133,0.9989346238872536,0.0015205017655826425
2459322.848435,0.9983043127757637,0.0015205017655826425
2459322.848736,1.000454919700643,0.0015305050666720018
2459322.849038,0.9995445161422708,0.0015205017655826425
2459322.849339,1.0004647170170111,0.0015205017655826425
2459322.849641,0.9999244355829133,0.0015205017655826425
2459322.849942,0.9995242006975736,0.0015205017655826425
2459322.850243,1.000284348730724,0.0015305050666720018
2459322.850545,0.9993839484331907,0.0015205017655826425
2459322.850847,1.000054066398616,0.0015205017655826425
2459322.85116,0.999963929713413,0.0015205017655826425
2459322.851461,0.9977330906884125,0.001510498464493283
2459322.851763,0.9999037037928178,0.001510498464493283
2459322.852064,0.9995334787542846,0.001510498464493283
2459322.852365,0.999813468278624,0.0015205017655826425
2459322.852667,0.9993131999682318,0.001510498464493283
2459322.852968,1.000203390843337,0.001510498464493283
2459322.85327,1.002524053424304,0.0015205017655826425
2459322.853571,1.0025339537876568,0.0015205017655826425
2459322.853872,0.9986525700195821,0.001510498464493283
2459322.854174,1.0003530279092616,0.001510498464493283
2459322.854475,0.9973219247181272,0.0015004951634039233
2459322.854777,0.9980020458811633,0.0015004951634039233
2459322.855078,1.000642814391934,0.001510498464493283
2459322.855379,0.9978918036079463,0.0015004951634039233
2459322.855681,1.005064067154629,0.001510498464493283
2459322.855982,1.0015027889668175,0.001510498464493283
2459322.856283,0.9995420389456345,0.0015004951634039233
2459322.856585,1.0002221600622032,0.001510498464493283
2459322.856886,1.0009222881156097,0.0015004951634039233
2459322.857188,0.9994917126869491,0.0015004951634039233
2459322.857501,1.002092463823835,0.001510498464493283
2459322.857837,0.9994114641031608,0.0015004951634039233
2459322.858138,1.0007217934910755,0.0015004951634039233
2459322.858439,0.9998313966318473,0.0015004951634039233
2459322.858741,1.0003114516716904,0.0015004951634039233
2459322.859042,1.001291672100684,0.0015004951634039233
2459322.859344,0.998390611356931,0.0015004951634039233
2459322.859645,1.0018616537418157,0.001510498464493283
2459322.859946,0.9992206791535835,0.0015004951634039233
2459322.860248,1.0033019225470594,0.001510498464493283
2459322.860549,0.999300498995092,0.0015004951634039233
2459322.86085,0.9988602506233708,0.0015004951634039233
2459322.861152,0.9995303683220889,0.0015004951634039233
2459322.861453,0.9998403675163633,0.0015004951634039233
2459322.861754,1.0013107496292202,0.0015004951634039233
2459322.862056,1.0016007418630897,0.0015004951634039233
2459322.862357,1.000020117128211,0.001510498464493283
2459322.862659,0.9995198485602752,0.0015004951634039233
2459322.862961,0.9985294182310457,0.001510498464493283
2459322.863262,1.0012302063385745,0.0015004951634039233
2459322.863564,0.9983591553886321,0.001490491862314564
2459322.863866,1.000439738469925,0.0015004951634039233
2459322.864167,0.9981188694067117,0.0015004951634039233
2459322.864469,0.9990190629434367,0.0015004951634039233
2459322.864771,0.998548804222877,0.0015004951634039233
2459322.865072,1.0009494932499803,0.0015004951634039233
2459322.865362,0.9990987830790177,0.0015004951634039233
2459322.865664,0.997718223935519,0.0015004951634039233
2459322.865966,0.9999788663804913,0.0015004951634039233
2459322.866279,0.9975779667358318,0.001490491862314564
2459322.866581,0.9986082031304412,0.001490491862314564
2459322.866883,0.9979278750307474,0.0015004951634039233
2459322.867184,0.9991981909785685,0.0015004951634039233
2459322.867486,1.0002284273491906,0.001510498464493283
2459322.867788,0.999568105827768,0.0015004951634039233
2459322.868089,0.9986677054154383,0.001490491862314564
2459322.868391,0.9963368325962662,0.001490491862314564
2459322.868693,0.999007610313875,0.001490491862314564
2459322.868994,0.996886807145209,0.001490491862314564
2459322.869296,0.9968666968540792,0.001490491862314564
2459322.869632,0.9996775090883577,0.0015004951634039233
2459322.869946,0.9985070150345458,0.0015004951634039233
2459322.870247,0.9990370866223107,0.0015004951634039233
2459322.870549,0.9970463259843498,0.001490491862314564
2459322.870851,0.9992269418929438,0.0015004951634039233
2459322.871153,0.9981264750365613,0.001490491862314564
2459322.871454,0.9962057378266498,0.001490491862314564
2459322.871756,0.9975560797218812,0.001490491862314564
2459322.872058,0.9993865800617746,0.0015004951634039233
2459322.872359,0.998166073905334,0.001490491862314564
2459322.872673,0.998676134362554,0.0015004951634039233
2459322.872974,0.9973155819755911,0.001490491862314564
2459322.873276,0.9988859964564822,0.001490491862314564
2459322.873578,0.9965851334081773,0.001490491862314564
2459322.874181,0.9967349756498094,0.0015004951634039233
2459322.874471,0.9962647208034716,0.001490491862314564
2459322.874773,0.9978651451497721,0.001490491862314564
2459322.875073,0.9959944246980839,0.001490491862314564
2459322.875375,0.9950940237567527,0.001490491862314564
2459322.875677,0.9965644051659208,0.001490491862314564
2459322.875978,1.0002955329574457,0.0015004951634039233
2459322.87628,0.9967442572044303,0.001490491862314564
2459322.876582,0.9946734700049645,0.0014804885612252044
2459322.876883,0.9965940002763773,0.001490491862314564
2459322.877185,0.9928726683818166,0.0014804885612252044
2459322.877487,0.9934927691523604,0.0014804885612252044
2459322.877788,0.9962735832946963,0.001490491862314564
2459322.87809,0.9970437335663394,0.001490491862314564
2459322.878392,0.9978238871313286,0.001490491862314564
2459322.878694,0.9954630041469069,0.001490491862314564
2459322.878995,0.9987639899158405,0.001490491862314564
2459322.879297,0.995132687678154,0.0014804885612252044
2459322.879599,0.9978134684204681,0.001490491862314564
2459322.8799,0.995322542836385,0.0014804885612252044
2459322.880202,0.998323429198905,0.001490491862314564
2459322.880504,0.9985133879480402,0.001490491862314564
2459322.880805,0.995182185050716,0.0014804885612252044
2459322.881107,0.996152401270388,0.001490491862314564
2459322.881409,0.9976527924406416,0.001490491862314564
2459322.88171,0.9971425204292641,0.0014804885612252044
2459322.882024,0.9970523825791949,0.0014804885612252044
2459322.882325,0.9962620181227926,0.0014804885612252044
2459322.882627,0.9980625082971606,0.001490491862314564
2459322.88294,0.9982824731032185,0.001490491862314564
2459322.883242,0.9981923393574798,0.001490491862314564
2459322.883543,0.9959514962150151,0.0014804885612252044
2459322.883844,0.9958613628000186,0.0014804885612252044
2459322.884146,0.9963214105933944,0.001490491862314564
2459322.884749,0.9968213678581768,0.001490491862314564
2459322.88505,0.9965711815980697,0.0014804885612252044
2459322.885351,0.9960909194062361,0.0014804885612252044
2459322.885653,0.9971911784349431,0.0014804885612252044
2459322.885966,0.9968209484047804,0.0014804885612252044
2459322.886267,0.9948702009321212,0.0014804885612252044
2459322.886568,0.9955603249401235,0.0014804885612252044
2459322.88687,0.9981010592982131,0.0014804885612252044
2459322.887171,0.995800196267158,0.0014804885612252044
2459322.887473,0.9981508678908914,0.0014804885612252044
2459322.887774,0.9947496417265909,0.0014804885612252044
2459322.888075,0.9981806701994913,0.001490491862314564
2459322.888377,0.994079212600643,0.0014804885612252044
2459322.888678,0.9960197491980727,0.0014804885612252044
2459322.888979,0.9953194143011401,0.0014804885612252044
2459322.889281,0.995579395957328,0.001490491862314564
2459322.889582,0.9940287804546373,0.0014804885612252044
2459322.889883,0.996449475478062,0.0014804885612252044
2459322.890185,0.9942886582510031,0.0014804885612252044
2459322.890488,0.996629326162563,0.0014804885612252044
2459322.89079,0.9943084561051969,0.0014704852601358448
2459322.891091,0.9982096396642269,0.0014804885612252044
2459322.891392,0.9991098328900707,0.001490491862314564
2459322.891995,0.996008601444464,0.0014804885612252044
2459322.892598,0.9956982909785933,0.0014804885612252044
2459322.892899,0.9947578767736185,0.001490491862314564
2459322.8932,0.9935273668312916,0.0014804885612252044
2459322.893502,0.9958980449299708,0.0014804885612252044
2459322.893803,0.9965081423762865,0.0014804885612252044
2459322.894104,0.9956177446534973,0.0014804885612252044
2459322.894406,0.9938970725894558,0.0014804885612252044
2459322.894719,0.9955375058874182,0.0014804885612252044
2459322.89502,0.9959575405904977,0.0014804885612252044
2459322.895356,0.9973478834067416,0.001490491862314564
2459322.895658,0.9966075348269804,0.0014804885612252044
2459322.895959,0.9986881174945499,0.001490491862314564
2459322.896261,0.999248198046174,0.0014804885612252044
2459322.896563,0.9940663837674796,0.0014704852601358448
2459322.896864,0.9954667419462329,0.0014804885612252044
2459322.897166,0.9986076741639773,0.0014804885612252044
2459322.897468,0.9953364903788656,0.0014704852601358448
2459322.897769,0.9966168089302764,0.0014804885612252044
2459322.898071,0.9968967970226006,0.0014804885612252044
2459322.898373,0.9953961975164808,0.0014804885612252044
2459322.898674,0.9963564104193233,0.0014804885612252044
2459322.898976,0.9955860518838896,0.0014804885612252044
2459322.899278,0.9991971392212488,0.0014804885612252044
2459322.899579,0.9960960118689373,0.0014804885612252044
2459322.899881,0.9977064389800733,0.0014804885612252044
2459322.900217,0.9945052665128625,0.0014804885612252044
2459322.900518,0.9954054595835914,0.0014804885612252044
2459322.900808,0.995945537613136,0.0014804885612252044
2459322.90111,0.9947850503062404,0.0014804885612252044
2459322.901412,0.9952350944709136,0.0014804885612252044
2459322.901713,0.9952950102349437,0.0014804885612252044
2459322.902015,0.9968654241142523,0.0014804885612252044
2459322.902317,0.9944545241564372,0.0014704852601358448
2459322.902618,0.9978955556781945,0.0014804885612252044
2459322.90292,0.9953546127993977,0.0014804885612252044
2459322.903222,0.995594587619976,0.0014804885612252044
2459322.903524,0.9956945162223138,0.0014804885612252044
2459322.903825,0.9952742735107277,0.0014804885612252044
2459322.904127,0.9960244166778289,0.0014804885612252044
2459322.904429,0.995284067979747,0.0014804885612252044
2459322.90473,0.9972246043165347,0.001490491862314564
2459322.905032,0.9962541796879996,0.0014704852601358448
2459322.905334,0.994973652723106,0.0014804885612252044
2459322.905635,0.9974443640100478,0.0014704852601358448
2459322.905937,0.9956536686849142,0.0014804885612252044
2459322.906239,0.9963838052320955,0.0014804885612252044
2459322.906541,0.9960635951628046,0.0014704852601358448
2459322.906842,0.9971638541921082,0.0014804885612252044
2459322.907144,0.9964235054732299,0.0014804885612252044
2459322.907446,0.9967034934637092,0.0014804885612252044
2459322.907747,0.9975036534549384,0.0014804885612252044
2459322.908049,0.9974835424095064,0.0014804885612252044
2459322.908351,0.9968532299962218,0.0014804885612252044
2459322.908652,0.9973532909504506,0.0014804885612252044
2459322.909256,0.9988135640137876,0.0014804885612252044
2459322.909557,0.9957724563790141,0.0014804885612252044
2459322.909859,0.9981731441899027,0.0014804885612252044
2459322.910161,0.9960823498105352,0.0014704852601358448
2459322.910462,0.997082575813014,0.0014804885612252044
2459322.910764,0.997662662822979,0.0014804885612252044
2459322.911066,0.9960420235925175,0.0014704852601358448
2459322.911367,0.9966921340544275,0.0014804885612252044
2459322.911669,0.9959217754151974,0.0014704852601358448
2459322.911971,0.9956915950341857,0.0014704852601358448
2459322.912273,0.9987725073131761,0.0014804885612252044
2459322.912574,0.9956613765631831,0.0014804885612252044
2459322.912876,0.9970317243549667,0.0014804885612252044
2459322.913177,0.996241359457004,0.0014804885612252044
2459322.913479,0.9961412219878825,0.0014804885612252044
2459322.913781,0.9985319064896896,0.0014804885612252044
2459322.914083,0.9986418383428421,0.0014804885612252044
2459322.914384,0.9968611466356678,0.0014804885612252044
2459322.914686,0.9952605140020631,0.0014804885612252044
2459322.915289,0.9965307246669934,0.0014804885612252044
2459322.915591,0.9944099203761755,0.0014804885612252044
2459322.915892,0.9965005061898042,0.0014804885612252044
2459322.916194,0.9987911576791315,0.0014804885612252044
2459322.916496,0.9973805877653044,0.0014804885612252044
2459322.916798,0.9962000937762986,0.0014804885612252044
2459322.917099,0.9942293393473085,0.0014704852601358448
2459322.917401,0.9956797135448542,0.0014804885612252044
2459322.917703,0.995999714719264,0.0014804885612252044
2459322.917993,0.9957395285812799,0.0014704852601358448
2459322.918294,0.9964196489407513,0.0014804885612252044
2459322.918596,0.9973198415784243,0.0014804885612252044
2459322.918898,0.9965194730309754,0.0014804885612252044
2459322.919199,0.9946987681183422,0.0014704852601358448
2459322.919501,0.9949487461855216,0.0014704852601358448
2459322.919803,0.9956288661997033,0.0014704852601358448
2459322.920105,0.9959988838803149,0.0014804885612252044
2459322.920406,0.9963288887026225,0.0014804885612252044
2459322.920708,0.9948082824778528,0.0014704852601358448
2459322.92101,0.9964687259998497,0.0014704852601358448
2459322.921311,0.996268555865571,0.0014704852601358448
2459322.921613,0.9970987253979665,0.0014804885612252044
2459322.921915,0.9957881884977271,0.0014704852601358448
2459322.922216,0.9962182263333744,0.0014804885612252044
2459322.922518,0.9948776795309878,0.0014804885612252044
2459322.92282,0.9960579646037627,0.0014804885612252044
2459322.923121,0.9961578935053814,0.0014804885612252044
2459322.923423,0.9964078715782794,0.0014804885612252044
2459322.923725,0.9972180345130311,0.0014804885612252044
2459322.924061,0.9975880404412998,0.0014804885612252044
2459322.924363,0.9950871107174166,0.0014704852601358448
2459322.924665,0.9956972076333314,0.0014804885612252044
2459322.924978,0.9952969673357313,0.0014704852601358448
2459322.925325,0.997217481133143,0.0014804885612252044
2459322.925638,0.995866927234883,0.0014804885612252044
2459322.92594,0.9971472453287261,0.0014704852601358448
2459322.926242,0.995546612710177,0.0014704852601358448
2459322.926543,0.9965568420231119,0.0014704852601358448
2459322.926845,0.994105928814823,0.0014704852601358448
2459322.927147,0.9968467288734889,0.0014704852601358448
2459322.927437,0.9943558066139213,0.0014704852601358448
2459322.927738,0.9985170757762698,0.0014704852601358448
2459322.92804,0.9985469812447305,0.0014704852601358448
2459322.928342,0.9959160086253233,0.0014704852601358448
2459322.928643,0.9979665812635414,0.0014804885612252044
2459322.928945,0.9959558133156159,0.0014704852601358448
2459322.929247,0.9968860158900349,0.0014704852601358448
2459322.929548,0.9971760075425652,0.0014704852601358448
2459322.92985,0.9958554673762118,0.0014704852601358448
2459322.930152,0.99757593074329,0.0014804885612252044
2459322.930453,0.9959252819912481,0.0014704852601358448
2459322.930755,0.9952149431982933,0.0014704852601358448
2459322.931057,0.9996763110710144,0.0014804885612252044
2459322.931358,0.9955448436562926,0.0014704852601358448
2459322.93166,0.9962949868299422,0.0014704852601358448
2459322.931962,0.9956446678535611,0.0014704852601358448
2459322.932263,0.9952444317530315,0.0014704852601358448
2459322.932565,0.9991656213800846,0.0014804885612252044
2459322.932867,0.9966846983127716,0.0014704852601358448
2459322.93318,0.995224108156954,0.0014804885612252044
2459322.933482,0.9961443074659707,0.0014804885612252044
2459322.933783,0.9976046853825513,0.0014804885612252044
2459322.934085,0.994583584068449,0.0014804885612252044
2459322.934386,0.9953037177104647,0.0014704852601358448
2459322.934688,0.9955636991600395,0.0014704852601358448
2459322.934989,0.9957736644529961,0.0014704852601358448
2459322.93529,0.9952633920710416,0.0014704852601358448
2459322.935592,0.9982842846314434,0.0014804885612252044
2459322.935893,0.9986643060533288,0.0014804885612252044
2459322.936194,0.996613525314307,0.0014804885612252044
2459322.936496,0.9972636355275308,0.0014804885612252044
2459322.936797,0.9967233532604188,0.0014704852601358448
2459322.937098,0.9975335166442376,0.0014804885612252044
2459322.9374,0.9957328181023235,0.0014704852601358448
2459322.937713,1.0000641393318803,0.0014804885612252044
2459322.938026,0.9964528395009611,0.0014804885612252044
2459322.938327,0.9956824813294319,0.0014804885612252044
2459322.93864,0.9973129112783143,0.0014804885612252044
2459322.938941,0.9969726950624416,0.0014804885612252044
2459322.939243,0.9964924322904045,0.0014804885612252044
2459322.939544,0.9958821269540659,0.0014804885612252044
2459322.939846,0.9982828149048881,0.0014804885612252044
2459322.940147,0.9949916248859975,0.0014804885612252044
2459322.940495,0.9955616928602568,0.0014804885612252044
2459322.940796,0.9968420114495028,0.0014804885612252044
2459322.941097,0.9980923201402447,0.0014804885612252044
2459322.941399,0.9982122554676658,0.0014804885612252044
2459322.9417,0.9977920128867485,0.0014804885612252044
2459322.942001,0.9965815095247944,0.0014804885612252044
2459322.942303,0.9975217155571262,0.0014804885612252044
2459322.942604,0.9986719912628544,0.0014804885612252044
2459322.942906,0.9978816262175156,0.0014804885612252044
2459322.943207,0.9954607234453939,0.0014804885612252044
2459322.943508,0.9989617749235661,0.001490491862314564
2459322.94381,0.9974211623132373,0.0014804885612252044
2459322.944111,0.9954904213113638,0.0014804885612252044
2459322.944401,0.9995716680661356,0.001490491862314564
2459322.944703,0.9981010785805657,0.0014804885612252044
2459322.945004,0.999091301514069,0.001490491862314564
2459322.945306,1.0004216363454255,0.001490491862314564
2459322.945607,1.00005141034261,0.001490491862314564
2459322.945909,0.9966501837708237,0.0014804885612252044
2459322.94621,0.9975403737174305,0.0014804885612252044
2459322.946511,0.99686004539929,0.001490491862314564
2459322.946813,0.996589852086943,0.0014804885612252044
2459322.947114,0.9987404579893459,0.001490491862314564
2459322.947416,0.9982501920655648,0.0014804885612252044
2459322.947717,0.9990503523337159,0.001490491862314564
2459322.948018,0.9999705522211517,0.0014804885612252044
2459322.94832,0.9969294445388495,0.0014804885612252044
2459322.948621,0.9989700141612726,0.0014804885612252044
2459322.948922,0.9999102206706139,0.001490491862314564
2459322.949224,0.9993899448826206,0.001490491862314564
2459322.949525,0.9981194218643841,0.001490491862314564
2459322.949827,0.9992797006729514,0.001490491862314564
2459322.950128,1.0003799600264967,0.001490491862314564
2459322.950429,0.9998196714062569,0.0014804885612252044
2459322.95073,1.0004397723213707,0.001490491862314564
2459322.951031,0.999619397886824,0.001490491862314564
2459322.951333,0.9999994192453314,0.001490491862314564
2459322.951634,1.0010096489242295,0.001490491862314564
2459322.951935,0.9981185911856751,0.0014804885612252044
2459322.952237,0.9989687677169834,0.001490491862314564
2459322.952538,1.0022797566684625,0.0015004951634039233
2459322.95284,0.998868526950732,0.001490491862314564
2459322.953141,1.0011591792058816,0.001490491862314564
2459322.953454,0.9988583121351755,0.001490491862314564
2459322.953755,0.9995084230271505,0.0015004951634039233
2459322.954057,1.0000284906682972,0.001490491862314564
2459322.954358,1.0005985751672188,0.001490491862314564
2459322.954659,1.000438418694266,0.001490491862314564
2459322.954961,0.9999281463468093,0.001490491862314564
2459322.955262,1.0000480823202493,0.001490491862314564
2459322.955564,0.999957948634653,0.0015004951634039233
2459322.955865,0.9990375413111122,0.001490491862314564
2459322.956166,0.9990174310936285,0.001490491862314564
2459322.956468,1.0023384231041144,0.0015004951634039233
2459322.956769,1.0001776064702343,0.001490491862314564
2459322.957071,0.9989971130072766,0.001490491862314564
2459322.957373,1.0002774316206478,0.001490491862314564
2459322.957674,0.9985167470557255,0.001490491862314564
2459322.957976,0.9991068379112517,0.001490491862314564
2459322.958277,0.9991567508606054,0.001490491862314564
2459322.958579,1.000407059605502,0.001490491862314564
2459322.958881,1.0011972165091243,0.001510498464493283
2459322.959183,1.0011170862269594,0.0015004951634039233
2459322.959484,0.9985961508318446,0.0015004951634039233
2459322.959798,1.0008667921974053,0.0015004951634039233
2459322.960099,0.9981657974012352,0.001490491862314564
2459322.960401,1.0015868225371827,0.0015004951634039233
2459322.960703,1.0009265008380384,0.0015004951634039233
2459322.961004,1.0021768100000439,0.0015004951634039233
2459322.961306,0.9991256993594033,0.0015004951634039233
2459322.961608,1.00065610062723,0.0015004951634039233
2459322.961909,1.0008160499991448,0.0015004951634039233
2459322.962211,1.0019663258448077,0.0015004951634039233
2459322.962501,0.9991953117961457,0.0015004951634039233
2459322.962814,1.0009157720438768,0.0015004951634039233
2459322.963127,1.0012157635474417,0.0015004951634039233
2459322.963417,1.0006754856702864,0.0015004951634039233
2459322.963719,0.9987947613348589,0.0015004951634039233
2459322.96402,0.9992548098077828,0.0015004951634039233
2459322.964321,1.0003250596569129,0.0015004951634039233
2459322.964623,0.9994146555570219,0.0015004951634039233
2459322.964924,1.0028957009886759,0.0015004951634039233
2459322.965225,1.0004848020888935,0.0015004951634039233
2459322.965527,1.0041158967138213,0.001510498464493283
2459322.965828,1.0003745587892114,0.001510498464493283
2459322.966129,1.0007545809236909,0.0015004951634039233
2459322.966431,0.9996741207660014,0.0015004951634039233
2459322.966767,1.000934421407028,0.001510498464493283
2459322.967068,1.0001640639476597,0.001510498464493283


==> MuSCAT3_TOI_1266b_UT20210418_r_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459322.824848,0.9976395877425792,0.0018306773506197294
2459322.82515,1.005232558608563,0.001840681051989236
2459322.825451,0.9993605469119375,0.0018306773506197294
2459322.825753,1.000060967565376,0.0018306773506197294
2459322.826054,0.9993608695074397,0.0018306773506197294
2459322.826356,1.002392152610939,0.0018306773506197294
2459322.826656,1.001802094764126,0.0018306773506197294
2459322.826959,1.0009519423021442,0.0018306773506197294
2459322.82726,1.0003718887224038,0.0018306773506197294
2459322.827561,0.9990015427494661,0.0018306773506197294
2459322.827862,1.00233293643561,0.0018306773506197294
2459322.828177,1.0018029089035405,0.0018306773506197294
2459322.828479,1.0013028855313308,0.0018206736492502225
2459322.82878,1.0005527691045624,0.0018206736492502225
2459322.82908,0.9981320340282771,0.0018206736492502225
2459322.829381,1.0025738386415364,0.0018306773506197294
2459322.829682,0.9998730004918815,0.0018206736492502225
2459322.829984,1.002154006174375,0.0018206736492502225
2459322.830285,1.0033346041850788,0.0018206736492502225
2459322.830586,0.998923133144208,0.0018106699478807158
2459322.830888,0.9998336317820835,0.0018106699478807158
2459322.831189,1.002774881276219,0.0018206736492502225
2459322.831491,1.000124062254399,0.0018206736492502225
2459322.831792,1.0000942124692787,0.0018106699478807158
2459322.832093,0.9992940776919309,0.0018106699478807158
2459322.832395,1.0005346985433767,0.0018106699478807158
2459322.832696,1.000214741458409,0.0018206736492502225
2459322.832998,0.9996146812840254,0.0018106699478807158
2459322.833298,0.9992647125843667,0.0018106699478807158
2459322.8336,1.0004653186818766,0.0018106699478807158
2459322.8339,1.0004654795549563,0.0018106699478807158
2459322.834201,0.998464900702815,0.0018106699478807158
2459322.834502,0.998865210191033,0.0018106699478807158
2459322.834804,1.0003559236769517,0.0018106699478807158
2459322.835105,1.0014764996877716,0.0018106699478807158
2459322.835405,0.9985255687160783,0.001800666246511209
2459322.83571,0.9973152844764265,0.001800666246511209
2459322.836057,1.0010968697665124,0.001800666246511209
2459322.836354,0.9976457521521389,0.001800666246511209
2459322.836658,0.9982061225538481,0.001800666246511209
2459322.836962,0.9992066558268562,0.001800666246511209
2459322.837258,1.0013075919679078,0.001800666246511209
2459322.837577,0.9969261419763821,0.001800666246511209
2459322.837873,0.9987869893060445,0.001800666246511209
2459322.838176,1.001948321581059,0.0018106699478807158
2459322.83848,1.0023686402282364,0.001800666246511209
2459322.838776,0.9984173370925632,0.001800666246511209
2459322.839079,1.002869146875499,0.001800666246511209
2459322.839383,0.9992179590960945,0.001800666246511209
2459322.839686,0.9979176406116589,0.0017906625451417023
2459322.839983,0.9978277667811567,0.0017906625451417023
2459322.840286,1.0022695729026816,0.001800666246511209
2459322.840583,1.0011293104472436,0.001800666246511209
2459322.840886,1.0021398470183378,0.001800666246511209
2459322.841189,0.9997491251332071,0.001800666246511209
2459322.841492,1.0023102354356455,0.001800666246511209
2459322.841789,0.9983589329328175,0.0017906625451417023
2459322.842092,1.0011401246835732,0.001800666246511209
2459322.842396,1.000279969682202,0.0017906625451417023
2459322.842699,0.9991597179171289,0.0017906625451417023
2459322.842995,1.0012106357337063,0.0017906625451417023
2459322.843298,0.9979495918925745,0.0017906625451417023
2459322.843602,1.0004206694821403,0.0017906625451417023
2459322.843898,0.9986301659978577,0.0017906625451417023
2459322.844201,1.0024817538554234,0.0017906625451417023
2459322.844504,1.0017916612995472,0.0017906625451417023
2459322.844808,0.9998511066178606,0.0017906625451417023
2459322.845104,0.9989709399892667,0.0017806588437721956
2459322.845408,1.0015120435365235,0.0017906625451417023
2459322.845712,0.9994714518641186,0.0017806588437721956
2459322.846008,0.9982911742163652,0.0017806588437721956
2459322.846311,0.999771884903049,0.0017806588437721956
2459322.846615,1.000852448079494,0.0017806588437721956
2459322.846911,0.99933204460575,0.0017806588437721956
2459322.847214,0.9979717041238977,0.0017806588437721956
2459322.847513,1.0000326273665545,0.0017806588437721956
2459322.847816,1.0003529087280922,0.0017806588437721956
2459322.848119,1.0003530716519196,0.0017806588437721956
2459322.848422,0.9998130347083519,0.0017806588437721956
2459322.848725,0.9974023056145485,0.0017806588437721956
2459322.849021,0.9988930162965626,0.0017806588437721956
2459322.849324,0.9989231903490043,0.0017806588437721956
2459322.849627,1.0008340602644754,0.0017806588437721956
2459322.849922,1.0027549295846743,0.0017906625451417023
2459322.850225,1.001284548448742,0.0017906625451417023
2459322.850528,1.0016148335646757,0.0017906625451417023
2459322.850831,1.0011148114725419,0.0017806588437721956
2459322.851141,0.9994243526879875,0.0017806588437721956
2459322.851444,0.9997646415211806,0.0017806588437721956
2459322.851742,1.0005951090369039,0.0017806588437721956
2459322.852046,0.9998249875659166,0.0017806588437721956
2459322.85235,1.0002453065626113,0.0017806588437721956
2459322.852646,0.9987249031945626,0.0017706551424026891
2459322.85295,0.9976146558905217,0.0017706551424026891
2459322.853253,1.0006059256141835,0.0017806588437721956
2459322.853549,1.0005560663595405,0.0017806588437721956
2459322.853853,0.998565493347363,0.0017706551424026891
2459322.854157,0.9997360899718575,0.0017706551424026891
2459322.854453,0.9988359161121219,0.0017706551424026891
2459322.854758,0.9977756878767714,0.0017606514410331822
2459322.855061,0.9998866319030073,0.0017706551424026891
2459322.855357,0.9989264358454508,0.0017606514410331822
2459322.855661,1.0004271546329273,0.0017606514410331822
2459322.855964,1.0006574028116064,0.0017606514410331822
2459322.856268,1.0009776848440939,0.0017606514410331822
2459322.856564,1.001528047706213,0.0017706551424026891
2459322.856868,1.000387789345043,0.0017606514410331822
2459322.857165,0.9986272977349515,0.0017606514410331822
2459322.857483,0.9987175021824827,0.0017606514410331822
2459322.857816,1.001048543812475,0.0017606514410331822
2459322.85812,0.998877904222102,0.0017606514410331822
2459322.858423,0.9971974454633917,0.0017606514410331822
2459322.858719,0.9987081636765833,0.0017606514410331822
2459322.859023,0.9990284457348866,0.0017606514410331822
2459322.859321,0.9999689540512715,0.0017606514410331822
2459322.859624,1.0028601868281064,0.0017706551424026891
2459322.859927,0.9976884363037656,0.0017606514410331822
2459322.86023,1.0018701465623001,0.0017706551424026891
2459322.860532,0.9987291468822999,0.0017606514410331822
2459322.860827,0.9999997757405791,0.0017606514410331822
2459322.861129,1.0007702233005074,0.0017606514410331822
2459322.861432,1.0045017670064127,0.0017706551424026891
2459322.861735,1.000910601311728,0.0017606514410331822
2459322.862037,1.0005106158178658,0.0017606514410331822
2459322.86234,1.0001306382670732,0.0017706551424026891
2459322.862635,1.0015513226583102,0.0017606514410331822
2459322.862937,0.998300282279645,0.0017706551424026891
2459322.86324,0.9977702492133081,0.0017606514410331822
2459322.863541,1.000721503148741,0.0017606514410331822
2459322.863844,1.002432299192181,0.0017606514410331822
2459322.864146,1.0005617696085565,0.0017606514410331822
2459322.864448,1.000321843349611,0.0017606514410331822
2459322.86475,0.9996417542313087,0.0017606514410331822
2459322.865045,0.9989016391373384,0.0017606514410331822
2459322.865347,1.0010826086126527,0.0017606514410331822
2459322.865648,1.0009227114300403,0.0017606514410331822
2459322.865949,1.0000625551522242,0.0017506477396636755
2459322.866258,1.0015132581978,0.0017606514410331822
2459322.866566,0.9992926023029708,0.0017506477396636755
2459322.866868,1.0011734607397857,0.0017606514410331822
2459322.867169,0.9986626937372495,0.0017506477396636755
2459322.86747,0.9993931259781019,0.0017606514410331822
2459322.867772,0.9987830627736151,0.0017606514410331822
2459322.868073,0.9974127177264022,0.0017506477396636755
2459322.868374,0.9949019507222323,0.0017406440382941688
2459322.868677,0.9997439053007813,0.0017506477396636755
2459322.868978,0.9965628903032195,0.0017406440382941688
2459322.869278,0.9971632738843743,0.0017506477396636755
2459322.869615,0.9977136588753411,0.0017506477396636755
2459322.869931,0.9970635883955303,0.0017506477396636755
2459322.870225,0.999484642392229,0.0017506477396636755
2459322.870526,0.998074282530928,0.0017506477396636755
2459322.870827,0.9981244630683509,0.0017506477396636755
2459322.871129,0.9994651216190639,0.0017506477396636755
2459322.871429,0.9998154126559179,0.0017506477396636755
2459322.871738,0.9974647091658249,0.0017506477396636755
2459322.872039,0.9954541272142271,0.0017606514410331822
2459322.872333,0.9993257178977762,0.0017506477396636755
2459322.872649,0.997345155120155,0.0017506477396636755
2459322.87295,0.996575032131905,0.0017506477396636755
2459322.873251,0.9960950164807456,0.0017406440382941688
2459322.873552,0.9988962148765171,0.0017506477396636755
2459322.874154,0.998006209471012,0.0017606514410331822
2459322.874456,0.997966357207785,0.0017406440382941688
2459322.874757,0.9991569596715967,0.0017506477396636755
2459322.875058,0.9952956929409777,0.0017406440382941688
2459322.875359,0.997166547091827,0.0017506477396636755
2459322.87566,0.9958462205021684,0.0017406440382941688
2459322.875961,0.998967537317276,0.0017606514410331822
2459322.876262,0.9965367998684198,0.0017406440382941688
2459322.876563,0.9966169914597509,0.0017406440382941688
2459322.876864,0.9962670238882706,0.0017406440382941688
2459322.877172,0.9927558904463872,0.001730640336924662
2459322.877468,0.9973877634582518,0.0017506477396636755
2459322.877772,0.9944968573405084,0.0017406440382941688
2459322.878069,0.9951772688406932,0.0017406440382941688
2459322.878372,0.997898438644552,0.0017506477396636755
2459322.878676,0.998108679938063,0.0017506477396636755
2459322.878973,0.9957579699103862,0.0017406440382941688
2459322.879277,0.9944676559893914,0.0017406440382941688
2459322.879575,0.9978290599725759,0.0017406440382941688
2459322.879879,0.9961886164943532,0.0017406440382941688
2459322.880183,0.9973292019921106,0.0017406440382941688
2459322.880478,0.9994401416762894,0.0017406440382941688
2459322.880783,0.9950686882480542,0.0017406440382941688
2459322.881087,0.995018833268519,0.0017406440382941688
2459322.881384,0.998100133047554,0.0017406440382941688
2459322.881686,0.996869840220928,0.0017406440382941688
2459322.881999,0.9971801233166818,0.001730640336924662
2459322.882302,0.9963999975796122,0.0017406440382941688
2459322.882598,0.9973204973053621,0.0017406440382941688
2459322.882926,0.9957600962965031,0.001730640336924662
2459322.88323,0.9986513294841907,0.0017406440382941688
2459322.883526,0.998741521981201,0.0017506477396636755
2459322.883828,0.9989217510119008,0.0017406440382941688
2459322.884132,0.9969011668115468,0.0017506477396636755
2459322.884731,0.9966313889712003,0.0017506477396636755
2459322.885034,0.9964514852688117,0.0017406440382941688
2459322.885338,0.9958714340434225,0.001730640336924662
2459322.885641,0.9982924926853056,0.0017406440382941688
2459322.885944,0.9980325593544297,0.0017406440382941688
2459322.886249,0.9968322791640777,0.0017406440382941688
2459322.886551,0.9972125821709017,0.0017406440382941688
2459322.886854,0.998313152207509,0.0017406440382941688
2459322.887158,0.9968327678220438,0.0017406440382941688
2459322.887454,0.9989437079213249,0.0017406440382941688
2459322.887758,0.9939420206405146,0.001730640336924662
2459322.888061,0.9974334752780747,0.0017406440382941688
2459322.888365,0.9945025541666215,0.0017406440382941688
2459322.888661,0.9972337237234716,0.001730640336924662
2459322.888965,0.9960834614411815,0.0017406440382941688
2459322.889269,0.9963137099402454,0.0017406440382941688
2459322.889566,0.9963738917467828,0.0017406440382941688
2459322.889868,0.9965141058433304,0.0017406440382941688
2459322.890169,0.996644315692993,0.0017406440382941688
2459322.890472,0.9960542601108271,0.001730640336924662
2459322.890775,0.9956342674435917,0.001730640336924662
2459322.89107,0.9961946332040008,0.001730640336924662
2459322.891372,0.9977253617495287,0.0017406440382941688
2459322.891979,0.9946545514862329,0.001730640336924662
2459322.892579,0.9946248626431528,0.001730640336924662
2459322.892883,0.9946750444149007,0.0017406440382941688
2459322.893185,0.9947952510127139,0.001730640336924662
2459322.89348,0.9965560608667933,0.0017406440382941688
2459322.893782,0.9962861230921956,0.0017406440382941688
2459322.894086,0.9975567563926269,0.0017406440382941688
2459322.894388,0.9946258340341356,0.0017406440382941688
2459322.894699,0.9959164784752109,0.001730640336924662
2459322.895003,0.994886260430357,0.001730640336924662
2459322.89533,0.9969572021459159,0.0017406440382941688
2459322.895639,0.9954368053962941,0.0017406440382941688
2459322.895943,0.9977278161742649,0.0017406440382941688
2459322.896238,0.994666841879176,0.001730640336924662
2459322.896541,0.9949971266313238,0.001730640336924662
2459322.896843,0.9941269666721443,0.001730640336924662
2459322.897146,0.9953075660199335,0.001730640336924662
2459322.897449,0.9972384429595933,0.001730640336924662
2459322.897744,0.9969785049969332,0.001730640336924662
2459322.898044,0.9981991175091148,0.001730640336924662
2459322.898353,0.9982793128827336,0.001730640336924662
2459322.898648,0.997669245340868,0.001730640336924662
2459322.898951,0.9941781160855222,0.001730640336924662
2459322.899256,0.9956988422777974,0.001730640336924662
2459322.899552,0.994158431013647,0.001730640336924662
2459322.899856,0.9964494416532735,0.0017406440382941688
2459322.90019,0.9952691839928139,0.001730640336924662
2459322.900494,0.9958495616748207,0.001730640336924662
2459322.900796,0.9959297532048272,0.0017406440382941688
2459322.901094,0.9957398426423193,0.001730640336924662
2459322.901395,0.9955499336772838,0.001730640336924662
2459322.901697,0.994839832765839,0.0017406440382941688
2459322.901998,0.9955902717072834,0.001730640336924662
2459322.9023,0.9978012515733866,0.001730640336924662
2459322.902601,0.9973412426265896,0.001730640336924662
2459322.902902,0.9958308450251065,0.001730640336924662
2459322.903203,0.9953308212505367,0.001730640336924662
2459322.903504,0.9984921521662732,0.0017406440382941688
2459322.903805,0.995421177117363,0.001730640336924662
2459322.904113,0.9950712125799874,0.001730640336924662
2459322.904414,0.9986226878151871,0.0017406440382941688
2459322.904715,0.9957717941626238,0.0017406440382941688
2459322.905016,0.9955818850627851,0.0017206366355551554
2459322.90531,0.9965023830546361,0.001730640336924662
2459322.905619,0.9959223338635315,0.001730640336924662
2459322.90592,0.9938217177679218,0.001730640336924662
2459322.906221,0.9938018715459692,0.001730640336924662
2459322.906522,0.9957427507809868,0.001730640336924662
2459322.906822,0.9963731445896454,0.001730640336924662
2459322.907123,0.9962532613194705,0.001730640336924662
2459322.907423,0.9988243731710982,0.001730640336924662
2459322.907723,0.9992947077238191,0.0017406440382941688
2459322.908023,0.9971440725066621,0.001730640336924662
2459322.90833,0.9948733966077745,0.001730640336924662
2459322.908631,0.9959239463408763,0.0017206366355551554
2459322.908945,0.9948537183283838,0.0017206366355551554
2459322.909245,0.9980950781028861,0.001730640336924662
2459322.910146,0.9967450604753245,0.001730640336924662
2459322.910445,0.9958248798988183,0.001730640336924662
2459322.910752,0.9960051107402609,0.001730640336924662
2459322.911052,0.9971757042612065,0.001730640336924662
2459322.911351,0.9958953904001873,0.001730640336924662
2459322.911652,0.9946150775970221,0.0017206366355551554
2459322.911952,0.9988668111044369,0.001730640336924662
2459322.912252,0.9958658611070816,0.001730640336924662
2459322.912559,0.9954658771963741,0.001730640336924662
2459322.912859,0.9972466964295076,0.001730640336924662
2459322.913159,0.9960464126427352,0.001730640336924662
2459322.913459,0.9971169690545534,0.001730640336924662
2459322.913759,0.9950463632242226,0.0017206366355551554
2459322.914066,0.9955667197774352,0.0017206366355551554
2459322.914366,0.9974175648592394,0.001730640336924662
2459322.914666,0.9964573698439024,0.001730640336924662
2459322.915265,0.9949671384008901,0.001730640336924662
2459322.915572,0.9952273986553304,0.001730640336924662
2459322.915871,0.9962379322255027,0.001730640336924662
2459322.916172,0.9967782928874165,0.001730640336924662
2459322.916471,0.9967384377887533,0.001730640336924662
2459322.916778,0.9975489015667925,0.001730640336924662
2459322.917077,0.9940477657688078,0.0017206366355551554
2459322.917378,0.9960586704809812,0.001730640336924662
2459322.917678,0.9951284864435743,0.0017206366355551554
2459322.917978,0.9957388724042697,0.001730640336924662
2459322.918284,0.9956189913553226,0.001730640336924662
2459322.918584,0.9957091848188421,0.0017206366355551554
2459322.91888,0.9959994501617626,0.0017206366355551554
2459322.919182,0.9966298445413626,0.0017206366355551554
2459322.919483,0.9959697608971678,0.0017206366355551554
2459322.919784,0.9951396143169521,0.0017206366355551554
2459322.920086,0.9980408488680523,0.001730640336924662
2459322.920388,0.994419670113156,0.001730640336924662
2459322.920689,0.9943398010963387,0.0017206366355551554
2459322.920989,0.9967808642783016,0.0017206366355551554
2459322.921291,0.9965309328460888,0.001730640336924662
2459322.921593,0.9974714418635724,0.001730640336924662
2459322.921895,0.9985019841803673,0.001730640336924662
2459322.922197,0.996131268018521,0.0017406440382941688
2459322.922498,0.9914096814884416,0.001730640336924662
2459322.9228,0.9951012083305244,0.001730640336924662
2459322.923101,0.9950613540157398,0.001730640336924662
2459322.923404,0.9950915266636846,0.001730640336924662
2459322.923706,0.9996833865904772,0.0017406440382941688
2459322.924039,0.9969225425218491,0.001730640336924662
2459322.924341,0.9979430810326002,0.001730640336924662
2459322.924643,0.9949021167746132,0.001730640336924662
2459322.924961,0.9960126970989148,0.0017206366355551554
2459322.925308,0.9990640109276615,0.001730640336924662
2459322.925618,0.9961530990095535,0.001730640336924662
2459322.925919,0.9960732297708503,0.001730640336924662
2459322.926213,0.996703619587584,0.001730640336924662
2459322.926523,0.9945729963376254,0.0017206366355551554
2459322.926816,0.9950833411809614,0.0017206366355551554
2459322.927117,0.9966840937224968,0.0017206366355551554
2459322.927419,0.994363395847525,0.0017206366355551554
2459322.92772,0.9980149071453376,0.0017206366355551554
2459322.928022,0.9974048421798594,0.0017206366355551554
2459322.928323,0.9947140067849116,0.0017206366355551554
2459322.928625,0.9966448819428202,0.0017206366355551554
2459322.928926,0.9970151791424093,0.0017206366355551554
2459322.929228,0.9952746958734714,0.0017206366355551554
2459322.92953,0.9970755228772645,0.0017206366355551554
2459322.92983,0.9963954308649702,0.0017206366355551554
2459322.930131,0.9980261943895959,0.001730640336924662
2459322.930433,0.9934946783908883,0.0017206366355551554
2459322.930735,0.9980365195225012,0.001730640336924662
2459322.931036,0.9976665427380224,0.0017206366355551554
2459322.931337,0.9986770767307307,0.001730640336924662
2459322.931637,0.9950358890431839,0.0017206366355551554
2459322.931938,0.9967967006158874,0.001730640336924662
2459322.932247,0.9969869353174696,0.001730640336924662
2459322.932547,0.9985876871131234,0.001730640336924662
2459322.932849,0.9976975183205165,0.001730640336924662
2459322.933158,0.9952367721239695,0.001730640336924662
2459322.933458,0.9950568650417685,0.001730640336924662
2459322.933759,0.9949569880912416,0.001730640336924662
2459322.934059,0.993906758967568,0.001730640336924662
2459322.934361,0.9944471194139792,0.0017206366355551554
2459322.934662,0.9986388303173707,0.001730640336924662
2459322.93497,0.9975085758026743,0.001730640336924662
2459322.935271,0.997028558144792,0.001730640336924662
2459322.935572,0.9984892585418843,0.001730640336924662
2459322.935874,0.9993297299748257,0.001730640336924662
2459322.936174,0.9984595674000128,0.001730640336924662
2459322.936475,0.9962188982584773,0.001730640336924662
2459322.936776,0.9980397318627379,0.001730640336924662
2459322.937077,0.9988701990207446,0.001730640336924662
2459322.937378,0.9981901072618108,0.001730640336924662
2459322.937694,0.9975000197604094,0.001730640336924662
2459322.938003,0.998520561462821,0.001730640336924662
2459322.938304,0.997030169860997,0.001730640336924662
2459322.93862,0.9961099971945031,0.001730640336924662
2459322.938921,0.999211304499658,0.001730640336924662
2459322.939222,0.9970706722769754,0.001730640336924662
2459322.939523,0.9971608654489568,0.001730640336924662
2459322.939825,0.9983714736949568,0.001730640336924662
2459322.940125,0.9996320993753921,0.0017406440382941688
2459322.94047,0.9957108316290683,0.001730640336924662
2459322.94077,0.9992422974976167,0.001730640336924662
2459322.941077,0.9973517609291384,0.001730640336924662
2459322.941376,0.9990725562970899,0.0017406440382941688
2459322.941675,0.9960415935035112,0.001730640336924662
2459322.941975,0.9953915121559362,0.001730640336924662
2459322.942281,0.9937610712476169,0.001730640336924662
2459322.942581,0.997282533348779,0.001730640336924662
2459322.942884,0.996812520184541,0.001730640336924662
2459322.943186,0.9955222029658578,0.001730640336924662
2459322.943481,1.0018346950625778,0.0017406440382941688
2459322.943783,0.997963422868171,0.001730640336924662
2459322.944084,0.9953126016988316,0.001730640336924662
2459322.944387,1.0007047574804655,0.0017406440382941688
2459322.944689,0.9989642736435342,0.0017406440382941688
2459322.944991,0.9951230125075102,0.001730640336924662
2459322.945293,0.9994447716774485,0.0017406440382941688
2459322.945595,1.0000251465236099,0.0017506477396636755
2459322.945897,0.9994851068047145,0.0017406440382941688
2459322.946198,0.9974445113385412,0.0017406440382941688
2459322.9465,1.0000056190207116,0.0017506477396636755
2459322.946802,0.9946137841022508,0.001730640336924662
2459322.947097,1.001106342687935,0.0017506477396636755
2459322.947398,0.9959045775415963,0.0017406440382941688
2459322.9477,1.0002363403185845,0.0017406440382941688
2459322.948002,0.9972553973823651,0.001730640336924662
2459322.948303,0.9986460714025774,0.0017406440382941688
2459322.948605,0.998286098200822,0.0017406440382941688
2459322.948907,0.9990365358388503,0.0017406440382941688
2459322.949208,0.9985565176664417,0.0017406440382941688
2459322.94951,0.9985966924827594,0.0017406440382941688
2459322.949812,0.9980766600101127,0.0017406440382941688
2459322.950113,1.000117574545927,0.0017406440382941688
2459322.950415,0.9996275531529114,0.0017406440382941688
2459322.950716,1.0006981086317672,0.0017406440382941688
2459322.951017,0.9993177572627084,0.0017406440382941688
2459322.951319,0.9998781244771536,0.0017406440382941688
2459322.951621,1.0030494577366063,0.0017506477396636755
2459322.951922,0.9977376516929156,0.0017406440382941688
2459322.952224,0.9980379226349941,0.0017406440382941688
2459322.952518,0.9994085853760888,0.0017406440382941688
2459322.95282,0.996237571918946,0.0017406440382941688
2459322.953129,0.9992388459001721,0.0017406440382941688
2459322.953438,0.9988388614029069,0.0017506477396636755
2459322.95374,1.000949802232164,0.0017606514410331822
2459322.954041,0.9992893471041837,0.0017506477396636755
2459322.954342,1.0007600504931522,0.0017506477396636755
2459322.954643,1.000580143144276,0.0017506477396636755
2459322.954944,1.0023609612525388,0.0017506477396636755
2459322.955245,0.999279980483525,0.0017506477396636755
2459322.955545,0.9988699874398355,0.0017506477396636755
2459322.955849,0.9972295412323807,0.0017406440382941688
2459322.95615,1.0000107294320246,0.0017506477396636755
2459322.956452,1.0010712815137308,0.0017506477396636755
2459322.956754,0.9997009341514942,0.0017506477396636755
2459322.957055,0.9993209526850471,0.0017506477396636755
2459322.957356,1.0039928403990424,0.0017606514410331822
2459322.957658,0.9976306460205654,0.0017506477396636755
2459322.957959,1.002382563324181,0.0017506477396636755
2459322.95826,1.0012923190173366,0.0017506477396636755
2459322.958562,1.0010824009489407,0.0017506477396636755
2459322.958863,1.001132578576761,0.0017606514410331822
2459322.959164,0.9998122491066805,0.0017506477396636755
2459322.959466,1.00262344882014,0.0017606514410331822
2459322.959774,0.9982419904095077,0.0017506477396636755
2459322.960075,0.9990824604032537,0.0017506477396636755
2459322.960377,0.9991926607151465,0.0017506477396636755
2459322.960679,0.9992728499124155,0.0017506477396636755
2459322.96098,0.9990429238285131,0.0017506477396636755
2459322.961282,1.0026844306924825,0.0017606514410331822
2459322.961584,0.9959921140313689,0.0017506477396636755
2459322.961885,1.0024046456258064,0.0017606514410331822
2459322.962185,0.999693801032654,0.0017506477396636755
2459322.962486,0.9985235269684055,0.0017506477396636755
2459322.962794,1.0018849333117796,0.0017606514410331822
2459322.963101,1.0007546772016698,0.0017606514410331822
2459322.963401,1.0000045580362562,0.0017606514410331822
2459322.963707,1.0023956042594147,0.0017606514410331822
2459322.964005,1.000134925111083,0.0017606514410331822
2459322.96431,0.9984944791341059,0.0017606514410331822
2459322.964608,0.99791442179611,0.0017506477396636755
2459322.964912,0.9985948339886359,0.0017606514410331822
2459322.965209,1.0012059568398572,0.0017606514410331822
2459322.965514,1.0019663991514576,0.0017706551424026891
2459322.965813,0.9968246544779025,0.0017606514410331822
2459322.966111,1.000516177576067,0.0017606514410331822
2459322.966416,0.9999561312770475,0.0017606514410331822
2459322.966743,1.0031374808908375,0.0017706551424026891
2459322.967055,1.0022473161202963,0.0017706551424026891


==> MuSCAT3_TOI_1266b_UT20210418_z_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459322.824874,1.000776327224781,0.0016702839482712062
2459322.825174,1.0017649611277677,0.001660282247982157
2459322.825474,1.0001831579646445,0.001660282247982157
2459322.825774,0.9986313598106172,0.001660282247982157
2459322.826082,0.9982697229717703,0.001660282247982157
2459322.826382,0.9983882085789431,0.0016502805476931077
2459322.826682,1.0018672653910266,0.001660282247982157
2459322.826982,1.001595684502473,0.001660282247982157
2459322.827281,0.9985636393578695,0.0016502805476931077
2459322.827588,0.9998022792081847,0.0016502805476931077
2459322.827888,1.0011809785888335,0.001660282247982157
2459322.828196,0.9985789602178687,0.0016502805476931077
2459322.828503,0.9977372461176126,0.0016502805476931077
2459322.828803,0.9989759214126336,0.0016502805476931077
2459322.829104,1.0007546833134813,0.001660282247982157
2459322.829404,0.9998930013616627,0.0016502805476931077
2459322.829704,1.0009816508769915,0.0016502805476931077
2459322.830004,0.9996198837304773,0.0016502805476931077
2459322.830304,1.0007185347644156,0.0016502805476931077
2459322.830611,1.001097027444587,0.0016502805476931077
2459322.830911,1.001545567776583,0.0016502805476931077
2459322.831211,0.9988235690242094,0.0016502805476931077
2459322.831511,0.9999222196942409,0.0016502805476931077
2459322.831818,1.0036112747980717,0.001660282247982157
2459322.832117,0.9999491210685745,0.0016502805476931077
2459322.832417,1.0021979669984817,0.001660282247982157
2459322.832716,0.997375615857242,0.0016502805476931077
2459322.833016,1.0025449580869126,0.001660282247982157
2459322.833323,1.0026334006191884,0.001660282247982157
2459322.833623,1.00014144024375,0.0016502805476931077
2459322.833923,0.9987296634058429,0.0016502805476931077
2459322.834224,0.9989281550954168,0.0016502805476931077
2459322.834524,0.9995367215273706,0.0016502805476931077
2459322.83483,1.000215269016966,0.0016502805476931077
2459322.83513,1.0004337689445975,0.0016502805476931077
2459322.83543,1.001622433703512,0.0016502805476931077
2459322.83573,0.9996105542733771,0.0016402788474040586
2459322.836074,0.9991787178414127,0.0016402788474040586
2459322.836381,0.9987970794630426,0.0016402788474040586
2459322.836681,0.9968952184237467,0.0016402788474040586
2459322.836981,0.997203733048554,0.0016302771471150095
2459322.837281,1.000632778063635,0.0016402788474040586
2459322.837595,0.9996109945606092,0.0016502805476931077
2459322.837895,0.999149377958879,0.0016402788474040586
2459322.838196,1.0020183223240273,0.0016502805476931077
2459322.838502,1.0020167529629593,0.0016402788474040586
2459322.838801,1.0011250680779071,0.0016402788474040586
2459322.839102,1.0011335258582856,0.0016402788474040586
2459322.839401,1.0006619121837388,0.0016402788474040586
2459322.839708,0.9971997489833312,0.0016302771471150095
2459322.840007,0.9990585312727938,0.0016402788474040586
2459322.840306,0.9987569462012519,0.0016302771471150095
2459322.840606,1.0016659016891218,0.0016402788474040586
2459322.840913,1.0000640543229355,0.0016402788474040586
2459322.841212,1.0003425675595043,0.0016402788474040586
2459322.841512,1.0010911554769928,0.0016402788474040586
2459322.841811,1.0001594627775556,0.0016402788474040586
2459322.842118,1.001058040062868,0.0016402788474040586
2459322.842418,1.0003363777277048,0.0016302771471150095
2459322.842718,1.0008449244244726,0.0016302771471150095
2459322.843017,1.0016135203595693,0.0016302771471150095
2459322.843324,1.0010518489753846,0.0016302771471150095
2459322.843624,1.0021805007729834,0.0016402788474040586
2459322.843923,1.0010587750336155,0.0016302771471150095
2459322.844223,0.9933659269623387,0.0016102737465369115
2459322.844522,1.0000255238345686,0.0016302771471150095
2459322.844829,0.9979135883535087,0.0016202754468259604
2459322.845129,0.998102079780556,0.0016302771471150095
2459322.845428,1.0002209043888293,0.0016302771471150095
2459322.845728,0.9981590130307934,0.0016202754468259604
2459322.846034,0.998917570218387,0.0016202754468259604
2459322.846334,0.9987059931909398,0.0016202754468259604
2459322.846633,0.9997346320288839,0.0016302771471150095
2459322.846933,0.9989129510643091,0.0016302771471150095
2459322.84724,0.9983612799239123,0.0016202754468259604
2459322.847539,1.0018203316003462,0.0016302771471150095
2459322.847838,1.0008586316441324,0.0016302771471150095
2459322.848144,0.9990967595755547,0.0016302771471150095
2459322.848442,1.0007155032169215,0.0016302771471150095
2459322.848748,1.0031443433491123,0.0016402788474040586
2459322.849048,0.9991821277332165,0.0016302771471150095
2459322.849347,1.0005008149037673,0.0016302771471150095
2459322.849646,0.999579121104008,0.0016202754468259604
2459322.849952,0.9982173163911157,0.0016202754468259604
2459322.850251,0.997255615579229,0.0016302771471150095
2459322.850551,0.9973540897489857,0.0016302771471150095
2459322.850851,0.9992428681649,0.0016202754468259604
2459322.851157,1.0012316326177795,0.0016302771471150095
2459322.851463,1.0008299905935762,0.0016202754468259604
2459322.85177,0.9994281732886149,0.0016202754468259604
2459322.85207,0.999086572122652,0.0016202754468259604
2459322.852369,1.0008453330598377,0.0016202754468259604
2459322.852675,0.9988734236739746,0.0016202754468259604
2459322.852975,1.0009122268749728,0.0016202754468259604
2459322.853274,1.0002405743471798,0.0016202754468259604
2459322.853574,1.002679445364849,0.0016302771471150095
2459322.85388,0.9990472533307821,0.0016202754468259604
2459322.854179,1.0012460884936323,0.0016202754468259604
2459322.854479,0.9969138081267042,0.0016102737465369115
2459322.854777,1.000872947500265,0.0016202754468259604
2459322.855084,0.9998211886034691,0.0016102737465369115
2459322.855384,0.9990695166574608,0.0016102737465369115
2459322.855683,1.002198509480367,0.0016202754468259604
2459322.855989,0.9998565361116097,0.0016102737465369115
2459322.856289,0.9999750118144031,0.0016102737465369115
2459322.856587,1.0000334875222516,0.0016102737465369115
2459322.856887,1.0003519970523485,0.0016102737465369115
2459322.857193,1.0003004126820207,0.0016102737465369115
2459322.857507,0.9998087122042959,0.0016102737465369115
2459322.857835,1.0033676281406811,0.0016202754468259604
2459322.858142,1.000245516347517,0.0016102737465369115
2459322.858441,0.9993138180397857,0.0016102737465369115
2459322.85874,1.0013626263298687,0.0016102737465369115
2459322.859047,0.9995307336098422,0.0016102737465369115
2459322.859346,1.0005593682972693,0.0016102737465369115
2459322.859645,0.9987075132163644,0.0016102737465369115
2459322.859951,1.0003462153832374,0.0016102737465369115
2459322.860249,1.0021449858902025,0.0016202754468259604
2459322.860557,0.9989328529353093,0.0016102737465369115
2459322.860855,1.0000615093521303,0.0016102737465369115
2459322.861154,1.0041806689188653,0.0016102737465369115
2459322.861453,1.0002784647669034,0.0016102737465369115
2459322.861759,1.0000968569581887,0.0016102737465369115
2459322.862058,0.9994252018279502,0.0016002720462478621
2459322.862357,0.9987935534159653,0.0016102737465369115
2459322.862663,1.0008523262078213,0.0016102737465369115
2459322.862962,1.0003907065247197,0.0016202754468259604
2459322.863261,0.9984988436165696,0.0016102737465369115
2459322.863567,0.9985972828851402,0.0016002720462478621
2459322.863866,1.0007261033157422,0.0016102737465369115
2459322.864172,1.0009545645086046,0.0016102737465369115
2459322.864471,1.000032866175706,0.0016102737465369115
2459322.86477,0.9981910113316252,0.0016002720462478621
2459322.865069,1.0004298501160374,0.0016102737465369115
2459322.865375,0.9985879589910152,0.0016002720462478621
2459322.865674,0.9995865867656425,0.0016102737465369115
2459322.865972,1.0000051209912582,0.0016002720462478621
2459322.866286,1.00078363380441,0.0016102737465369115
2459322.866592,1.0010921078784172,0.0016002720462478621
2459322.86689,0.9996303221829543,0.0016102737465369115
2459322.867189,0.997398400321776,0.0016002720462478621
2459322.867495,1.0007273876119,0.0016202754468259604
2459322.867794,1.0002157580196336,0.0016102737465369115
2459322.868092,0.9987939787738208,0.0016002720462478621
2459322.868398,0.9981922975753875,0.0016002720462478621
2459322.868697,0.9983307782313052,0.0016002720462478621
2459322.868996,0.9989293370126932,0.0016002720462478621
2459322.869301,0.9962973155355392,0.0016002720462478621
2459322.869643,0.9961155195369741,0.0016002720462478621
2459322.86995,1.0020149378777958,0.0016102737465369115
2459322.870248,0.9987228400215262,0.0016002720462478621
2459322.870554,0.99736102892265,0.0016002720462478621
2459322.870853,0.9980195973287713,0.0016002720462478621
2459322.871151,0.998648165701236,0.0016002720462478621
2459322.871457,0.9994167164696142,0.0016002720462478621
2459322.871756,0.9974548391061014,0.0016002720462478621
2459322.872062,0.9970431890365626,0.0016102737465369115
2459322.872361,0.9980518164587473,0.0016002720462478621
2459322.872674,0.9981702201389203,0.0016102737465369115
2459322.872972,0.996138335630708,0.0016002720462478621
2459322.873278,0.9974669809871541,0.0016002720462478621
2459322.873576,0.9970653734145103,0.0016002720462478621
2459322.87418,0.9947118530648227,0.0016002720462478621
2459322.874479,0.9967006463650332,0.0016002720462478621
2459322.874785,0.9966090497196062,0.0016002720462478621
2459322.875082,0.9975576763001982,0.0016002720462478621
2459322.875381,0.9955557908477909,0.0016002720462478621
2459322.875686,0.9963543503437148,0.0016002720462478621
2459322.875985,0.9960427520065455,0.0016102737465369115
2459322.876291,0.9976114370160016,0.0016002720462478621
2459322.876589,0.9979999626274505,0.0016002720462478621
2459322.876888,0.9960080782845832,0.001590270345958813
2459322.877193,0.9943662223019571,0.001590270345958813
2459322.877491,0.995894941387061,0.0016002720462478621
2459322.877797,0.9940030374761648,0.0016002720462478621
2459322.878096,0.9936014229874106,0.0016002720462478621
2459322.878394,0.9957402454180082,0.0016002720462478621
2459322.8787,0.9950685485636898,0.0016002720462478621
2459322.878998,0.9966972840310577,0.0016002720462478621
2459322.879296,0.9965557184275029,0.0016002720462478621
2459322.879602,0.9981344037558033,0.0016002720462478621
2459322.879901,0.9966426031924098,0.0016002720462478621
2459322.880206,0.9992514685707551,0.0016002720462478621
2459322.880505,0.9957193209009997,0.001590270345958813
2459322.880803,0.995807793785922,0.0016002720462478621
2459322.881109,0.9964763237558478,0.0016002720462478621
2459322.881407,0.9971548967134382,0.0016002720462478621
2459322.881712,0.996393188467279,0.0016002720462478621
2459322.882025,0.995811469273998,0.001590270345958813
2459322.882324,0.9941096320117673,0.001590270345958813
2459322.882629,0.9947381597203997,0.001590270345958813
2459322.882949,0.9972369275712818,0.001590270345958813
2459322.883254,0.9978854584234303,0.001590270345958813
2459322.883552,0.996503680249224,0.0016002720462478621
2459322.883858,0.9982123859024893,0.0016002720462478621
2459322.884157,0.9978507757337125,0.0016002720462478621
2459322.884761,0.9958973148147215,0.0016002720462478621
2459322.885059,0.9971959917154494,0.0016002720462478621
2459322.885357,0.9951741040014613,0.001590270345958813
2459322.885663,0.9982930486557785,0.001590270345958813
2459322.885968,0.9977713794617998,0.001590270345958813
2459322.886274,0.9939091370648536,0.001590270345958813
2459322.88658,0.997918232670526,0.001590270345958813
2459322.886877,0.9988768562234088,0.001590270345958813
2459322.887182,0.9965048719821155,0.0016002720462478621
2459322.88748,0.9960432486690253,0.001590270345958813
2459322.887786,0.9952215225424361,0.001590270345958813
2459322.888084,0.998190482187441,0.0016002720462478621
2459322.888382,0.9955484878511572,0.0016002720462478621
2459322.888687,0.9974472290182631,0.001590270345958813
2459322.888985,0.9960854520773123,0.0016002720462478621
2459322.88929,0.9950436931141158,0.0016002720462478621
2459322.889588,0.9945220587549479,0.001590270345958813
2459322.889893,0.9964207994258807,0.001590270345958813
2459322.890191,0.9962392226338554,0.001590270345958813
2459322.890496,0.9957175515867414,0.001590270345958813
2459322.890795,0.9985364794510084,0.001590270345958813
2459322.891101,0.9962745071170046,0.001590270345958813
2459322.891399,0.9984433294086408,0.001590270345958813
2459322.892002,0.9992103302910054,0.0016002720462478621
2459322.892605,0.9985470875418362,0.001590270345958813
2459322.892903,0.9965351985079874,0.0016002720462478621
2459322.893208,0.9951933869233791,0.001590270345958813
2459322.893505,0.995991980616653,0.001590270345958813
2459322.893811,0.9970805767546228,0.001590270345958813
2459322.894109,0.9970490238829894,0.0016002720462478621
2459322.894414,0.9942569652446471,0.001590270345958813
2459322.894726,0.9998662983576008,0.001590270345958813
2459322.895024,0.9983744968588555,0.001590270345958813
2459322.895359,0.9960523618675327,0.001590270345958813
2459322.895665,0.9956307004626437,0.001590270345958813
2459322.895962,0.995269095896832,0.001590270345958813
2459322.896267,0.9966577471729919,0.001590270345958813
2459322.896565,0.9953959841211031,0.001590270345958813
2459322.89687,0.9963145552160174,0.001590270345958813
2459322.897168,0.9966930707432652,0.001590270345958813
2459322.897473,0.9966714817374257,0.001590270345958813
2459322.897771,0.9961698473728493,0.001590270345958813
2459322.898076,0.9966783482033555,0.001590270345958813
2459322.898374,0.9951865452379195,0.0015802686456697639
2459322.898672,0.9951949971800239,0.001590270345958813
2459322.898977,0.9976238240479084,0.001590270345958813
2459322.899275,0.9952718744423013,0.001590270345958813
2459322.89958,0.9974606602183641,0.001590270345958813
2459322.899877,0.992668300666551,0.001590270345958813
2459322.900218,0.9961371164778071,0.001590270345958813
2459322.900515,0.9963456067753877,0.001590270345958813
2459322.900821,0.9957739174725717,0.001590270345958813
2459322.901118,0.9944921541418328,0.001590270345958813
2459322.901423,0.9949406431829865,0.001590270345958813
2459322.902025,0.9975779583172109,0.001590270345958813
2459322.902323,0.997466388148641,0.001590270345958813
2459322.902627,0.9970447338884019,0.001590270345958813
2459322.902925,0.9956829508994026,0.001590270345958813
2459322.903229,0.9964514986831287,0.001590270345958813
2459322.903526,0.9970900606740177,0.0016002720462478621
2459322.903831,0.9937979126417587,0.0015802686456697639
2459322.904129,0.9965268244997288,0.001590270345958813
2459322.904434,0.9983155399182784,0.001590270345958813
2459322.904732,0.996953756071028,0.0016002720462478621
2459322.905037,0.9955019203043152,0.0015802686456697639
2459322.905334,0.9952503301114419,0.001590270345958813
2459322.905639,0.9960988851165161,0.001590270345958813
2459322.905937,0.9957472724198624,0.001590270345958813
2459322.906242,0.9959357149100558,0.001590270345958813
2459322.906539,0.9963642397613113,0.0015802686456697639
2459322.906844,0.9953424762210316,0.001590270345958813
2459322.907149,0.9936405969089841,0.0015802686456697639
2459322.907446,0.9983498490531476,0.001590270345958813
2459322.907751,0.9946076225871658,0.001590270345958813
2459322.908048,0.993825940983435,0.001590270345958813
2459322.908352,0.9950145576841084,0.001590270345958813
2459322.90865,0.9966532820504339,0.001590270345958813
2459322.908962,0.9944412786246986,0.0015802686456697639
2459322.909267,0.9965100392951671,0.0015802686456697639
2459322.909564,0.9962084385934353,0.001590270345958813
2459322.909868,0.9962668624365076,0.001590270345958813
2459322.910173,0.9983656277783458,0.001590270345958813
2459322.91047,0.9972438872381273,0.001590270345958813
2459322.910775,0.9945018293573689,0.0015802686456697639
2459322.911071,0.9978208486952035,0.001590270345958813
2459322.911376,0.9979192734218131,0.001590270345958813
2459322.911674,0.9988478756808196,0.001590270345958813
2459322.911978,0.9978961268223365,0.001590270345958813
2459322.912276,0.9979645825885202,0.001590270345958813
2459322.912581,0.996222693910209,0.001590270345958813
2459322.912878,0.9960711172235199,0.0015802686456697639
2459322.913182,0.9945292675012396,0.0015802686456697639
2459322.913487,0.9977782268562874,0.001590270345958813
2459322.913784,0.9959163590176383,0.0015802686456697639
2459322.914089,0.9976450596538982,0.001590270345958813
2459322.914386,0.9959732238529764,0.001590270345958813
2459322.91469,0.9930611405044917,0.0015802686456697639
2459322.915292,0.996588594522147,0.001590270345958813
2459322.915596,0.997027080357547,0.001590270345958813
2459322.915893,0.9980256978630788,0.001590270345958813
2459322.916197,0.9947835577190866,0.001590270345958813
2459322.916494,0.9978725303207959,0.001590270345958813
2459322.916799,0.9965107043280016,0.001590270345958813
2459322.917096,0.9952789421351533,0.001590270345958813
2459322.9174,0.9953273608396533,0.001590270345958813
2459322.917705,0.9954057792777359,0.001590270345958813
2459322.918002,0.997944657691655,0.001590270345958813
2459322.918306,0.9961227580307286,0.001590270345958813
2459322.918603,0.9946909611637313,0.0015802686456697639
2459322.918907,0.9933391411441264,0.0015802686456697639
2459322.919211,0.9969981728323516,0.0015802686456697639
2459322.919509,0.994776236011561,0.0015802686456697639
2459322.919813,0.9952547267371744,0.001590270345958813
2459322.92011,0.9970134716026253,0.001590270345958813
2459322.920415,0.995291582762339,0.001590270345958813
2459322.920712,0.9953300349161062,0.001590270345958813
2459322.921016,0.9971687563499554,0.001590270345958813
2459322.921321,0.9945767191896454,0.0015802686456697639
2459322.921617,0.9939150571769116,0.0015802686456697639
2459322.921921,0.9974340638698513,0.001590270345958813
2459322.922218,0.996042272249528,0.0016002720462478621
2459322.922522,0.9950005033591238,0.001590270345958813
2459322.922826,0.996679196820892,0.001590270345958813
2459322.923123,0.9943772501090808,0.001590270345958813
2459322.923427,0.9935455165544036,0.001590270345958813
2459322.923724,0.9967845115708406,0.001590270345958813
2459322.924057,0.9981029914026156,0.001590270345958813
2459322.924361,0.9973612727856843,0.001590270345958813
2459322.924666,0.9948992563633997,0.001590270345958813
2459322.924984,0.9980481255645941,0.001590270345958813
2459322.925331,0.9965060452280016,0.001590270345958813
2459322.925642,0.9962343693657623,0.001590270345958813
2459322.925939,0.9972229810094799,0.001590270345958813
2459322.926243,0.9955611052834475,0.001590270345958813
2459322.92654,0.9967397490331995,0.0015802686456697639
2459322.926844,0.9952579037083493,0.0015802686456697639
2459322.927148,0.9959664306460007,0.0015802686456697639
2459322.927445,0.9957648394600189,0.0015802686456697639
2459322.927749,0.9982436671553756,0.0015802686456697639
2459322.928046,0.9970319040559271,0.0015802686456697639
2459322.92835,0.9964402095763765,0.001590270345958813
2459322.928654,0.9972587547461794,0.0015802686456697639
2459322.92895,0.9972972091620688,0.001590270345958813
2459322.929254,0.9979257218506896,0.0015802686456697639
2459322.929558,0.996223838285313,0.0015802686456697639
2459322.929854,0.9964823298563852,0.001590270345958813
2459322.930158,0.9948404563257622,0.0015802686456697639
2459322.930463,0.9955289736331271,0.0015802686456697639
2459322.930759,0.9960775142727769,0.0015802686456697639
2459322.931063,0.9969260638733778,0.0015802686456697639
2459322.93136,0.9976346263227645,0.001590270345958813
2459322.931663,0.9958927406429703,0.0015802686456697639
2459322.931967,0.9960911794996885,0.0015802686456697639
2459322.932264,0.997289825045847,0.001590270345958813
2459322.932568,0.99811837087936,0.001590270345958813
2459322.932871,0.9961664492123216,0.0015802686456697639
2459322.933182,0.9968349309660528,0.001590270345958813
2459322.933486,0.9935527777779474,0.001590270345958813
2459322.933783,0.9974818871747245,0.001590270345958813
2459322.934086,0.994719827522703,0.001590270345958813
2459322.93439,0.9950082811520512,0.0015802686456697639
2459322.934687,0.9981272526488921,0.001590270345958813
2459322.934991,0.9972955157283843,0.001590270345958813
2459322.935295,0.9966838161616388,0.001590270345958813
2459322.935592,0.9967822740134997,0.001590270345958813
2459322.935895,0.996780683310734,0.001590270345958813
2459322.936192,0.995738947232496,0.001590270345958813
2459322.936495,0.99618743294973,0.001590270345958813
2459322.936799,0.9960958215565641,0.0015802686456697639
2459322.937096,0.9967343709942338,0.001590270345958813
2459322.937399,0.9975829245981969,0.001590270345958813
2459322.937717,0.9959709811292012,0.001590270345958813
2459322.938028,0.9972295623606929,0.001590270345958813
2459322.938331,0.9948175615561433,0.001590270345958813
2459322.938642,0.9969262872453228,0.001590270345958813
2459322.938945,0.9971547352551047,0.001590270345958813
2459322.939242,0.9985334102790924,0.001590270345958813
2459322.939545,0.9949412087304722,0.001590270345958813
2459322.939849,0.9985002176124371,0.0016002720462478621
2459322.940145,0.9968983911376754,0.0016002720462478621
2459322.940492,0.9957563750281269,0.001590270345958813
2459322.940796,0.9959948193573026,0.001590270345958813
2459322.941099,0.9969133845441588,0.001590270345958813
2459322.941395,0.9967117960486956,0.001590270345958813
2459322.941698,0.9980704360301951,0.0016002720462478621
2459322.942002,0.9978588038061571,0.0016002720462478621
2459322.942305,0.9962269353872475,0.001590270345958813
2459322.942601,0.9983457413391521,0.0016002720462478621
2459322.942904,0.9994643404978814,0.0016002720462478621
2459322.943209,0.9952220178033374,0.001590270345958813
2459322.943505,0.9973808305630517,0.0016002720462478621
2459322.943808,0.9979093294175019,0.0016002720462478621
2459322.944111,0.9980077551711075,0.0016002720462478621
2459322.944414,0.9959158085684092,0.0016002720462478621
2459322.94471,0.9981346315658836,0.0016002720462478621
2459322.945013,0.9968928295138282,0.001590270345958813
2459322.945317,0.9978413945913535,0.0016002720462478621
2459322.94562,0.9966896078798372,0.0016002720462478621
2459322.945916,0.9988684241431043,0.0016002720462478621
2459322.946219,0.9972665609573469,0.001590270345958813
2459322.946522,0.9970949409406866,0.0016002720462478621
2459322.946819,0.9987336602063863,0.0016002720462478621
2459322.947122,0.9978719229210614,0.0016002720462478621
2459322.947425,0.9972002179755901,0.0016002720462478621
2459322.947728,0.9969785895727907,0.001590270345958813
2459322.948024,1.0002475913634963,0.0016002720462478621
2459322.948328,0.9996558948738324,0.0016002720462478621
2459322.948631,0.9990742053776134,0.0016002720462478621
2459322.948927,0.9999528009136491,0.0016002720462478621
2459322.949231,1.0001912456760709,0.0016002720462478621
2459322.949534,0.9988094202914038,0.0016002720462478621
2459322.949837,1.000558127143536,0.0016002720462478621
2459322.950133,0.9993963760130045,0.0016002720462478621
2459322.950436,1.0007550166606634,0.0016002720462478621
2459322.950738,1.0010034738794786,0.0016002720462478621
2459322.951041,0.9991915756511296,0.0016002720462478621
2459322.951337,0.9992600338768216,0.0016002720462478621
2459322.95164,1.004029254557402,0.0016102737465369115
2459322.951943,1.0005370708646018,0.0016002720462478621
2459322.952247,1.0019557168304973,0.0016002720462478621
2459322.952542,0.9994637452822521,0.0016002720462478621
2459322.952846,1.00042231316999,0.0016002720462478621
2459322.953149,1.000260695943023,0.0016002720462478621
2459322.953459,0.9989988550252041,0.0016102737465369115
2459322.953762,1.0016477157277288,0.0016102737465369115
2459322.954066,0.9998258112270348,0.0016002720462478621
2459322.954361,1.0017045831273357,0.0016002720462478621
2459322.954665,0.9999026821784545,0.0016002720462478621
2459322.954968,1.0014613578527793,0.0016102737465369115
2459322.955271,1.0001195405194272,0.0016002720462478621
2459322.955567,1.0001179878244497,0.0016102737465369115
2459322.95587,0.9979060227256096,0.0016002720462478621
2459322.956173,1.000514877249587,0.0016002720462478621
2459322.956476,1.0005032863792516,0.0016002720462478621
2459322.956771,0.9969611373481435,0.0016002720462478621
2459322.957377,0.9998084440123554,0.0016002720462478621
2459322.957679,1.0010870780619998,0.0016102737465369115
2459322.957983,1.0037559380574064,0.0016102737465369115
2459322.958278,1.0026742077227042,0.0016102737465369115
2459322.958581,0.9999821617841134,0.0016002720462478621
2459322.958884,1.0003106294273987,0.0016202754468259604
2459322.959187,1.002119348803212,0.0016102737465369115
2459322.95949,0.9985471535190724,0.0016102737465369115
2459322.9598,0.9986255422423302,0.0016102737465369115
2459322.960102,0.9987039729928048,0.0016002720462478621
2459322.960398,1.0024830643861489,0.0016102737465369115
2459322.960702,0.9987808421324839,0.0016002720462478621
2459322.961004,1.001679752646288,0.0016102737465369115
2459322.961307,0.9999478707831161,0.0016102737465369115
2459322.96161,0.9972658274864148,0.0016102737465369115
2459322.961906,1.001745038369791,0.0016102737465369115
2459322.962209,1.0002732010028834,0.0016102737465369115
2459322.962512,1.0016118415134274,0.0016102737465369115
2459322.962814,1.0005100724914726,0.0016102737465369115
2459322.963124,1.0018686799355707,0.0016202754468259604
2459322.963427,0.9968162342603112,0.0016002720462478621
2459322.963729,1.000165222165908,0.0016102737465369115
2459322.964032,1.0002436489405,0.0016102737465369115
2459322.964327,1.000102080299418,0.0016102737465369115
2459322.96463,1.001020650096296,0.0016102737465369115
2459322.964933,1.00208924549632,0.0016102737465369115
2459322.965235,1.000857455167809,0.0016102737465369115
2459322.965538,1.0020460711733337,0.0016202754468259604
2459322.965834,0.9999141594300703,0.0016202754468259604
2459322.966137,1.0021029456666544,0.0016202754468259604
2459322.96644,0.9991308546524135,0.0016102737465369115
2459322.966764,0.9986390755004831,0.0016102737465369115
2459322.967074,0.9975872745143877,0.0016102737465369115


==> MuSCAT3_TOI_1266b_UT20220126_g_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459606.066708,0.9988637647290259,0.001790080553624913
2459606.067015,0.9994937785872238,0.0017600792035641604
2459606.067315,0.9999537851264987,0.0017600792035641604
2459606.067615,0.999613755665095,0.0017600792035641604
2459606.067914,0.9985736947504283,0.0017700796535844113
2459606.068221,1.0010837932163201,0.0017600792035641604
2459606.068521,0.9984236593531023,0.0017700796535844113
2459606.06882,1.0000737194967644,0.001790080553624913
2459606.069121,1.0017637813471378,0.001780080103604662
2459606.06942,0.9955634882268786,0.001790080553624913
2459606.076953,1.0002833455923736,0.001780080103604662
2459606.07726,1.001953406294509,0.0017700796535844113
2459606.077559,0.999903299967277,0.001790080553624913
2459606.077858,1.0008033263975546,0.001790080553624913
2459606.078764,0.9981231631635951,0.0017700796535844113
2459606.079064,0.9977831337507318,0.0017700796535844113
2459606.079363,0.9977331174371142,0.0017700796535844113
2459606.079669,0.9989431574985165,0.0017700796535844113
2459606.079969,1.0000231919935403,0.0017600792035641604
2459606.080268,0.9993931495838557,0.0017700796535844113
2459606.080574,1.0022632643539282,0.0017600792035641604
2459606.080874,1.0026832691529108,0.0017600792035641604
2459606.081173,1.0006031614956892,0.0017500787535439095
2459606.081472,1.0001731280936252,0.0017500787535439095
2459606.081778,0.9991130660132572,0.0017500787535439095
2459606.082078,0.9995830730698261,0.0017600792035641604
2459606.082376,1.0023331828268647,0.0017700796535844113
2459606.082676,0.9988030098791596,0.0017600792035641604
2459606.082983,0.9984229783610594,0.0017600792035641604
2459606.083283,1.0029231667835812,0.0017600792035641604
2459606.083582,0.9985429556370669,0.0017600792035641604
2459606.083882,1.0028031332630927,0.0017700796535844113
2459606.084188,1.0015630630984143,0.0017700796535844113
2459606.084487,1.0017730585172575,0.0017600792035641604
2459606.084787,1.0009230061890757,0.0017500787535439095
2459606.085094,1.0014630160873603,0.0017500787535439095
2459606.085393,1.0003629525597186,0.0017500787535439095
2459606.085692,0.997322801730146,0.0017500787535439095
2459606.085991,0.998762852511679,0.0017500787535439095
2459606.086297,0.9987328368140438,0.0017500787535439095
2459606.086597,1.0002428907029015,0.0017600792035641604
2459606.086896,1.000402883887922,0.0017600792035641604
2459606.087202,0.9999028470455968,0.0017500787535439095
2459606.087501,0.9987027790319739,0.0017500787535439095
2459606.0878,0.9991427848237356,0.0017500787535439095
2459606.088128,0.9990527654080165,0.0017500787535439095
2459606.088442,1.0006928245039806,0.001780080103604662
2459606.088739,1.0008028155452335,0.0017600792035641604
2459606.089038,0.9997327533925014,0.0017600792035641604
2459606.089345,1.0010928002222834,0.001780080103604662
2459606.089644,1.0028528654295883,0.0017600792035641604
2459606.089943,1.0007327560311416,0.0017500787535439095
2459606.090249,1.0011227592623684,0.0017500787535439095
2459606.090549,0.9986026318206416,0.0017500787535439095
2459606.090847,1.0011727335349143,0.0017500787535439095
2459606.091153,0.9980925806156775,0.0017500787535439095
2459606.091452,0.9976825481813997,0.0017500787535439095
2459606.09175,0.9997126256009455,0.0017500787535439095
2459606.092057,1.0018527075520822,0.0017500787535439095
2459606.092355,0.9999926099180365,0.0017500787535439095
2459606.092654,1.004312790351879,0.0017600792035641604
2459606.09296,0.9994725582422185,0.0017500787535439095
2459606.093258,1.000422587070278,0.0017400783035236584
2459606.093564,0.9982324742203678,0.0017400783035236584
2459606.093863,1.000562565108756,0.0017400783035236584
2459606.094161,0.9993824980888477,0.0017400783035236584
2459606.094468,1.0003125256050682,0.0017400783035236584
2459606.094767,0.9991624598927442,0.0017400783035236584
2459606.095066,1.0010725318887237,0.0017400783035236584
2459606.095372,1.0001824775544006,0.0017500787535439095
2459606.09567,1.0012325108994768,0.0017500787535439095
2459606.095969,1.0027025631008315,0.0017500787535439095
2459606.096276,0.9986323656197951,0.0017500787535439095
2459606.096574,0.9994723895206584,0.0017500787535439095
2459606.09688,1.0007224315012624,0.0017500787535439095
2459606.097179,1.0015624553595628,0.0017500787535439095
2459606.097477,0.9996923573109595,0.0017500787535439095
2459606.097783,0.9980622696918866,0.0017500787535439095
2459606.098082,0.9997923336079471,0.0017400783035236584
2459606.098381,1.0007623633243852,0.0017500787535439095
2459606.098687,0.9974922019079902,0.0017500787535439095
2459606.098985,0.9978822055737376,0.0017400783035236584
2459606.099284,1.000332301898952,0.0017500787535439095
2459606.09959,0.9987622169918892,0.0017500787535439095
2459606.099888,0.9984221878118849,0.0017500787535439095
2459606.100193,1.0012923027643237,0.0017500787535439095
2459606.100492,0.9981021452858121,0.0017500787535439095
2459606.100791,0.9986521561168124,0.0017500787535439095
2459606.101096,0.9979621108679276,0.0017500787535439095
2459606.101395,1.003592350313117,0.0017500787535439095
2459606.1017,0.9994421493612418,0.0017500787535439095
2459606.101999,0.9992921286986742,0.0017400783035236584
2459606.102297,0.9991521085346367,0.0017400783035236584
2459606.10261,0.999412105675706,0.0017400783035236584
2459606.102916,1.0009421602970812,0.0017400783035236584
2459606.103215,1.002022194995149,0.0017400783035236584
2459606.103514,0.9970019551829263,0.0017400783035236584
2459606.10382,1.0017621551671558,0.0017400783035236584
2459606.104119,0.9983119860122617,0.0017400783035236584
2459606.104418,0.9980719613159488,0.0017400783035236584
2459606.104724,0.9996620186502057,0.0017500787535439095
2459606.10503,1.0010320660862408,0.0017500787535439095
2459606.105335,1.001262062268679,0.0017400783035236584
2459606.105641,0.9992319567023489,0.0017400783035236584
2459606.105939,1.002322081920155,0.0017500787535439095
2459606.106238,0.9978318659783666,0.0017600792035641604
2459606.11016,1.004862000455781,0.0017700796535844113
2459606.110458,0.9991017274409444,0.0017600792035641604
2459606.11136,1.000041727977844,0.0017600792035641604
2459606.111659,1.000921753740143,0.0017400783035236584
2459606.111965,0.9993016666759877,0.0017500787535439095
2459606.114073,0.9986115381438982,0.0017500787535439095
2459606.114371,0.9961114118685781,0.0017400783035236584
2459606.114677,1.0020916668434174,0.0017500787535439095
2459606.114975,0.9992815266226719,0.0017500787535439095
2459606.11528,1.0004615656393385,0.0017700796535844113
2459606.115883,1.0014815837013282,0.0017500787535439095
2459606.116182,0.9988114497453361,0.0017500787535439095
2459606.11648,0.9976713846912537,0.0017500787535439095
2459606.116785,0.9984214043707336,0.0017500787535439095
2459606.118595,1.0025915085790704,0.0017600792035641604
2459606.118893,1.000001378294533,0.0017500787535439095
2459606.119198,0.9993913367944952,0.0017400783035236584
2459606.119496,0.9969112114660686,0.0017400783035236584
2459606.119801,1.0009913810316031,0.0017500787535439095
2459606.1201,0.9967711773596253,0.0017500787535439095
2459606.120398,1.0021114039560446,0.0017500787535439095
2459606.120703,0.9988312423159981,0.0017400783035236584
2459606.121001,0.9997912718097444,0.0017300778535034075
2459606.121306,0.9997012537325958,0.0017300778535034075
2459606.121603,1.0010613012794638,0.0017300778535034075
2459606.121908,1.0020413313610272,0.0017300778535034075
2459606.122207,1.0023513315703503,0.0017500787535439095
2459606.122534,1.0010212566932837,0.0017500787535439095
2459606.122831,0.998581133245767,0.0017300778535034075
2459606.123137,1.0018312654497947,0.0017300778535034075
2459606.123434,1.0023112734148654,0.0017400783035236584
2459606.123739,1.003441310267424,0.0017400783035236584
2459606.124037,0.9998311341350652,0.0017400783035236584
2459606.124343,1.0008611664484652,0.0017400783035236584
2459606.124641,0.9991810771767914,0.0017400783035236584
2459606.124946,0.998551034839621,0.0017400783035236584
2459606.125244,1.0008111228826797,0.0017400783035236584
2459606.125548,1.0016711476512767,0.0017500787535439095
2459606.125846,0.9982009778394746,0.0017500787535439095
2459606.126151,0.9991710075193536,0.0017400783035236584
2459606.126449,0.9954208251137313,0.0017300778535034075
2459606.126754,1.0026811378632798,0.0017400783035236584
2459606.127051,1.0003410189630448,0.0017600792035641604
2459606.127356,0.9955107876450565,0.0017400783035236584
2459606.127653,1.000691007166836,0.0017400783035236584
2459606.127974,0.9984608921293385,0.0017300778535034075
2459606.128278,0.9989609007286301,0.0017400783035236584
2459606.128583,1.0012909916394852,0.0017600792035641604
2459606.129186,1.0044311053888966,0.0017700796535844113
2459606.129483,1.0008809320641916,0.0017700796535844113
2459606.129788,0.9977407768284918,0.0017500787535439095
2459606.130086,1.001690940980442,0.0017600792035641604
2459606.13039,0.9995908325998584,0.0017700796535844113
2459606.130687,1.001230892849952,0.0017600792035641604
2459606.131297,0.998900760169815,0.0017600792035641604
2459606.132197,1.000350784396394,0.0017500787535439095
2459606.132502,1.0009207961516597,0.0017500787535439095
2459606.132799,1.0002607529225485,0.0017500787535439095
2459606.133097,0.9965705732953816,0.0017300778535034075
2459606.133402,0.9990706719157372,0.0017300778535034075
2459606.133707,0.9984806314836526,0.0017300778535034075
2459606.134004,1.0012107408260138,0.0017400783035236584
2459606.134308,0.9976605672409061,0.0017300778535034075
2459606.134606,0.9970905280384158,0.0017400783035236584
2459606.134918,0.997970553456098,0.0017300778535034075
2459606.135222,0.9982505522400811,0.0017300778535034075
2459606.13552,0.9960804410454599,0.0017400783035236584
2459606.135825,0.9971804766931628,0.0017300778535034075
2459606.136123,0.9954103835066702,0.0017400783035236584
2459606.136427,0.9952903643048144,0.0017400783035236584
2459606.136724,0.9987805078817567,0.0017400783035236584
2459606.137037,0.9977604477772943,0.0017300778535034075
2459606.137342,0.9982504559928417,0.0017400783035236584
2459606.137647,0.996940383208623,0.0017400783035236584
2459606.137944,0.9954303017905837,0.0017300778535034075
2459606.138249,0.9966903446693305,0.0017300778535034075
2459606.138546,0.9933301800051505,0.0017200774034831566
2459606.138851,0.9992104308011255,0.0017400783035236584
2459606.139199,0.9982403713903703,0.0017400783035236584
2459606.139496,0.9962202670411704,0.0017500787535439095
2459606.1398,0.9970002883848246,0.0017400783035236584
2459606.14012,0.9977703085588275,0.0017500787535439095
2459606.140424,0.994210134602245,0.0017500787535439095
2459606.140722,0.9958001926815727,0.0017700796535844113
2459606.141026,0.9968702270927992,0.0017500787535439095
2459606.141331,0.9998103456169839,0.0017400783035236584
2459606.141628,0.9971802138456127,0.0017500787535439095
2459606.141932,0.9967601812169076,0.0017400783035236584
2459606.142229,0.9983802407127631,0.0017400783035236584
2459606.142534,0.9973801819466941,0.0017300778535034075
2459606.142839,0.9984202149893494,0.0017400783035236584
2459606.143136,0.9958500859400927,0.0017300778535034075
2459606.14344,0.9960800825854185,0.0017400783035236584
2459606.143737,0.9996502298576299,0.0017400783035236584
2459606.144042,0.9983701585141902,0.0017400783035236584
2459606.144339,0.9942499597300742,0.0017500787535439095
2459606.144643,0.9958300171469954,0.0017400783035236584
2459606.144984,1.0012502457117156,0.0017400783035236584
2459606.145288,0.9966500250264904,0.0017400783035236584
2459606.145912,0.9965699933702373,0.0017300778535034075
2459606.146217,1.0005701596726735,0.0017500787535439095
2459606.146521,1.0006901514172417,0.0017400783035236584
2459606.146825,0.9972299820596155,0.0017300778535034075
2459606.147122,0.9982300137302469,0.0017300778535034075


==> MuSCAT3_TOI_1266b_UT20220126_i_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459606.066659,0.9965937794574743,0.001620032400648013
2459606.06697,1.002540125613278,0.001610032200644013
2459606.06727,1.0022758085363852,0.001610032200644013
2459606.06757,1.0029415447255927,0.001610032200644013
2459606.067868,0.9993671251663244,0.001610032200644013
2459606.068171,1.004443174667644,0.001610032200644013
2459606.068471,1.0009089258056472,0.001610032200644013
2459606.068778,1.0027151831216372,0.001630032600652013
2459606.069078,1.0017210410372532,0.001620032400648013
2459606.069376,0.9984467697460988,0.001620032400648013
2459606.071184,1.0000928796794635,0.001630032600652013
2459606.076907,0.9996318864940333,0.001610032200644013
2459606.077208,0.9985170405519664,0.001610032200644013
2459606.077509,0.9994521537179718,0.001620032400648013
2459606.07781,0.9970971158811921,0.001610032200644013
2459606.078111,1.0000420958340104,0.001620032400648013
2459606.078717,0.9994618479819692,0.001610032200644013
2459606.079018,1.0005565117990094,0.001610032200644013
2459606.079319,0.9983310123627356,0.001600032000640013
2459606.079621,0.9985155101089668,0.001600032000640013
2459606.079925,0.9986800012371096,0.001600032000640013
2459606.080227,0.9985242879887739,0.001600032000640013
2459606.080528,0.999528448115422,0.001600032000640013
2459606.08083,0.9995225319390102,0.001600032000640013
2459606.081128,0.9997363323509741,0.0015900318006360128
2459606.081425,1.0000799890917436,0.0015900318006360128
2459606.081729,1.0027039099559205,0.001600032000640013
2459606.082032,0.9987675501596854,0.0015900318006360128
2459606.082331,1.0003410173016578,0.001600032000640013
2459606.082635,0.9968845041229225,0.0015900318006360128
2459606.082938,0.996967912172751,0.001600032000640013
2459606.083235,0.9992109968029728,0.0015900318006360128
2459606.083541,0.998144307218092,0.0015900318006360128
2459606.083838,1.001707219905564,0.001600032000640013
2459606.084141,0.9998901870294041,0.001600032000640013
2459606.084445,1.001613171092954,0.0015900318006360128
2459606.084742,0.9997056926119139,0.0015900318006360128
2459606.085042,0.9999282930865385,0.0015900318006360128
2459606.085347,0.9990109889891563,0.0015900318006360128
2459606.085644,1.000773317719973,0.0015900318006360128
2459606.08595,1.0005058901414328,0.0015900318006360128
2459606.086249,1.0001480881605322,0.0015900318006360128
2459606.086554,1.0022704958306747,0.001610032200644013
2459606.086851,1.0006924240187685,0.001600032000640013
2459606.087156,1.002774665058754,0.001600032000640013
2459606.087456,0.9993265142514927,0.0015800316006320126
2459606.087754,1.00061829874377,0.0015900318006360128
2459606.088088,0.9999213687888514,0.0015900318006360128
2459606.088393,0.9982631951994583,0.001600032000640013
2459606.088693,1.001004832561099,0.001600032000640013
2459606.088998,0.998636476758666,0.0015900318006360128
2459606.089295,0.9993977954073276,0.001600032000640013
2459606.0896,0.999869329330452,0.0015900318006360128
2459606.089899,0.9998005441094063,0.0015800316006320126
2459606.090197,0.9992916327200637,0.0015800316006320126
2459606.090501,0.9991328702236366,0.0015800316006320126
2459606.090806,1.0006240957812946,0.0015900318006360128
2459606.091103,1.0040749890589933,0.0015900318006360128
2459606.091403,0.999035744608819,0.0015800316006320126
2459606.091708,0.9977866771182945,0.0015800316006320126
2459606.092005,0.9985272846679648,0.0015800316006320126
2459606.092309,1.0000380788116174,0.0015900318006360128
2459606.092611,1.001408721781387,0.0015900318006360128
2459606.092911,0.9996891571467532,0.0015900318006360128
2459606.09321,1.0007995400661165,0.0015800316006320126
2459606.093517,1.0002400904560316,0.0015800316006320126
2459606.093819,0.9998703976839485,0.0015800316006320126
2459606.094119,1.0004205818098686,0.0015800316006320126
2459606.094419,0.9990206543981293,0.0015800316006320126
2459606.094719,1.0026707557832268,0.0015800316006320126
2459606.095021,1.0031007871260749,0.0015800316006320126
2459606.095327,0.998780781697279,0.0015800316006320126
2459606.095627,0.9990505964778315,0.0015800316006320126
2459606.095927,1.0001103529357194,0.0015800316006320126
2459606.096226,0.9992299637346839,0.0015800316006320126
2459606.096527,0.9993295829102622,0.0015800316006320126
2459606.096833,1.0009193134875478,0.0015800316006320126
2459606.097132,1.0020887374298568,0.0015900318006360128
2459606.097431,0.9990480011557874,0.0015800316006320126
2459606.097732,0.9993773169225981,0.0015800316006320126
2459606.098039,0.997406690998365,0.0015700314006280127
2459606.098337,1.0001858051161643,0.0015800316006320126
2459606.098636,1.0019448511246822,0.0015900318006360128
2459606.098938,0.9997438290040671,0.0015800316006320126
2459606.099244,1.0018829315288005,0.0015900318006360128
2459606.099542,0.9980215977017789,0.0015800316006320126
2459606.099841,1.000250335435713,0.0015800316006320126
2459606.100142,1.0015190311290014,0.0015900318006360128
2459606.100445,0.9997276407005828,0.0015800316006320126
2459606.100749,0.9998862337350657,0.0015800316006320126
2459606.101045,0.9991445009774363,0.0015800316006320126
2459606.101349,1.0015729707697583,0.0015800316006320126
2459606.101648,1.0017611729081,0.0015800316006320126
2459606.101952,1.0014294149225191,0.0015800316006320126
2459606.102256,0.9989575249439594,0.0015700314006280127
2459606.102567,0.9984857684229681,0.0015700314006280127
2459606.102866,1.0023836890756028,0.0015700314006280127
2459606.103169,0.9998814933456592,0.0015800316006320126
2459606.103472,0.9988892319494662,0.0015700314006280127
2459606.103769,1.0003167703548799,0.0015700314006280127
2459606.10407,1.0022343220753438,0.0015800316006320126
2459606.104371,0.9979516496904318,0.0015700314006280127
2459606.104673,0.9979489846337593,0.0015700314006280127
2459606.104981,0.9997463932882412,0.0015700314006280127
2459606.105291,1.0017137417688347,0.0015800316006320126
2459606.105592,0.9989006743010207,0.0015700314006280127
2459606.105893,0.9993475640687763,0.0015700314006280127
2459606.106194,0.9984943186126407,0.0015800316006320126
2459606.110414,1.0009674804617146,0.0015800316006320126
2459606.111614,0.9985469216822127,0.0015700314006280127
2459606.11192,0.9990715984733372,0.0015700314006280127
2459606.114028,1.0003903867988173,0.0015800316006320126
2459606.114329,1.00173403842123,0.0015700314006280127
2459606.114628,1.002297530857412,0.0015800316006320126
2459606.114934,0.9977608787016302,0.0015700314006280127
2459606.115232,0.9988841279594455,0.0015900318006360128
2459606.115834,1.0022903449195364,0.0015900318006360128
2459606.116135,0.996613119408583,0.0015700314006280127
2459606.116435,0.9960958629102549,0.0015700314006280127
2459606.116736,1.0004285876313461,0.0015700314006280127
2459606.117941,1.0012379351515206,0.0015800316006320126
2459606.118545,1.001641896873825,0.0015900318006360128
2459606.118846,1.0005136674798736,0.0015800316006320126
2459606.119146,0.9961152500553012,0.0015600312006240125
2459606.11945,1.0001169044413092,0.0015700314006280127
2459606.119751,0.9998483416014255,0.0015700314006280127
2459606.120052,1.0015397036662885,0.0015800316006320126
2459606.120353,1.0012309127822545,0.0015800316006320126
2459606.120656,0.9977719538492599,0.0015700314006280127
2459606.120958,0.9993729802209831,0.0015600312006240125
2459606.121259,1.0018239100016508,0.0015700314006280127
2459606.121559,0.9979946030167559,0.0015600312006240125
2459606.12186,1.0029453666826977,0.0015700314006280127
2459606.122164,1.0001058731493424,0.0015600312006240125
2459606.122487,0.9983163176859052,0.0015800316006320126
2459606.122788,0.9976766435897678,0.0015600312006240125
2459606.123089,1.002276970350502,0.0015700314006280127
2459606.123393,1.0002670633974662,0.0015700314006280127
2459606.123688,1.00109711070631,0.0015700314006280127
2459606.123996,1.0000370189391687,0.0015700314006280127
2459606.12429,0.9985868254504299,0.0015600312006240125
2459606.124593,0.9976065377665536,0.0015700314006280127
2459606.124894,0.9999162197587209,0.0015700314006280127
2459606.125195,0.998675735002969,0.0015600312006240125
2459606.125502,1.0018152321430893,0.0015700314006280127
2459606.125798,0.9975145106738997,0.0015700314006280127
2459606.126099,0.9991638088021099,0.0015700314006280127
2459606.1264,1.0004330124934107,0.0015700314006280127
2459606.1267,1.0000621025301912,0.0015600312006240125
2459606.127004,1.0014511334933014,0.0015900318006360128
2459606.127305,1.000430047227719,0.0015700314006280127
2459606.127604,0.9977788600832924,0.0015600312006240125
2459606.127927,1.0012876233234214,0.0015600312006240125
2459606.128232,0.9988762659399368,0.0015700314006280127
2459606.128536,0.9967848494783529,0.0015700314006280127
2459606.129136,1.0041220913766609,0.0015900318006360128
2459606.129442,1.0001604403322584,0.0015900318006360128
2459606.129744,0.9988688074707001,0.0015600312006240125
2459606.130044,1.0019672208165125,0.0015800316006320126
2459606.130642,1.0027338048707684,0.0015800316006320126
2459606.131248,0.9989600688441134,0.0015900318006360128
2459606.131548,0.9983581798336648,0.0015800316006320126
2459606.132154,0.9987542725078224,0.0015700314006280127
2459606.132454,0.9993222877713862,0.0015700314006280127
2459606.132754,0.9988902470787963,0.0015700314006280127
2459606.133054,1.0012782285647903,0.0015700314006280127
2459606.133353,0.9989660904166192,0.0015600312006240125
2459606.13366,0.9990939122923335,0.0015600312006240125
2459606.133959,1.0004217836872735,0.0015600312006240125
2459606.134258,0.9979095477194622,0.0015600312006240125
2459606.134558,0.9995673569324436,0.0015600312006240125
2459606.134865,0.9956449702022596,0.0015600312006240125
2459606.135172,0.9957826312010737,0.0015600312006240125
2459606.13548,0.9963502594459404,0.0015600312006240125
2459606.13578,0.9982479442832976,0.0015600312006240125
2459606.136078,0.9971155539331664,0.0015600312006240125
2459606.136378,0.9962131226534006,0.0015700314006280127
2459606.136685,0.9980206594691389,0.0015700314006280127
2459606.136992,0.9947080650438684,0.0015500310006200124
2459606.137299,0.9982755807974666,0.0015700314006280127
2459606.137599,0.9962830190188505,0.0015700314006280127
2459606.137898,0.9968504944963898,0.0015600312006240125
2459606.138197,0.9974679507123967,0.0015600312006240125
2459606.138504,0.9967652933290431,0.0015600312006240125
2459606.138804,0.9972227032758478,0.0015600312006240125
2459606.139146,0.9987197536139221,0.0015700314006280127
2459606.139453,0.996877029730735,0.0015600312006240125
2459606.139753,0.9961943810742624,0.0015600312006240125
2459606.140074,0.9973515768753278,0.0015700314006280127
2459606.140375,0.9962088977443085,0.0015800316006320126
2459606.140682,0.998626234165044,0.0015800316006320126
2459606.140981,0.9954735295880702,0.0015800316006320126
2459606.14128,0.9989309590234418,0.0015700314006280127
2459606.14158,0.9966782695459766,0.0015700314006280127
2459606.141887,0.9990556172660731,0.0015800316006320126
2459606.142186,0.9982129788763927,0.0015600312006240125
2459606.142485,0.9978003582307293,0.0015600312006240125
2459606.142792,0.9973876780906541,0.0015600312006240125
2459606.143091,0.9978650960787193,0.0015600312006240125
2459606.143391,0.9983125157919296,0.0015700314006280127
2459606.14369,0.9984699493454128,0.0015600312006240125
2459606.143996,0.9981173234990629,0.0015700314006280127
2459606.144296,0.9963347302531668,0.0015700314006280127
2459606.144595,0.9945821545870613,0.0015600312006240125
2459606.144938,0.9955792691299572,0.0015600312006240125
2459606.145245,0.9977867205694858,0.0015600312006240125
2459606.145866,0.9975814938681633,0.0015600312006240125
2459606.146172,0.9958288956347591,0.0015700314006280127
2459606.146472,0.9981464351151954,0.0015700314006280127
2459606.146771,0.9943938671971593,0.0015600312006240125
2459606.147077,0.9973213799234333,0.0015600312006240125


==> MuSCAT3_TOI_1266b_UT20220126_r_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459606.066638,0.9975112892064703,0.0019000665023275814
2459606.066946,1.0036215042799237,0.001890066152315331
2459606.067246,1.0017214389626712,0.0018800658023030805
2459606.067545,1.0035415038467048,0.0018800658023030805
2459606.067844,1.0019714500772614,0.0018800658023030805
2459606.068152,1.0028214810470826,0.001890066152315331
2459606.068451,1.0008314125784958,0.001890066152315331
2459606.068751,1.0012714291675247,0.001910066852339832
2459606.069051,1.0030214916088374,0.001890066152315331
2459606.069351,0.9997013765946172,0.001890066152315331
2459606.071164,1.001741455202142,0.001910066852339832
2459606.076883,1.000251425937768,0.0018800658023030805
2459606.07719,0.9994413988221541,0.0018700654522908302
2459606.07749,0.9988613797293109,0.001890066152315331
2459606.077789,0.998811379183736,0.001890066152315331
2459606.078695,0.9978913506362592,0.0018800658023030805
2459606.078994,0.9961412905911932,0.0018700654522908302
2459606.079293,0.9957812791984727,0.0018600651022785799
2459606.0796,0.9996314151938883,0.0018700654522908302
2459606.079899,0.998251368101216,0.0018700654522908302
2459606.080198,0.9992214032620628,0.0018700654522908302
2459606.080497,1.0046915959290603,0.0018700654522908302
2459606.080804,1.000941465917813,0.0018700654522908302
2459606.081103,0.9990814020271273,0.0018600651022785799
2459606.081402,1.0033715533946164,0.0018600651022785799
2459606.081709,1.0001814429860394,0.0018600651022785799
2459606.082008,0.9955112807438457,0.0018500647522663293
2459606.082307,1.0027215343168434,0.0018700654522908302
2459606.082614,0.9990714078096842,0.0018600651022785799
2459606.082914,0.998371384528348,0.0018700654522908302
2459606.083214,1.0015814981024422,0.0018600651022785799
2459606.083513,0.9975413579142256,0.0018500647522663293
2459606.083812,1.002651537987854,0.0018700654522908302
2459606.084119,0.9979813757827327,0.0018600651022785799
2459606.084418,1.002111521556448,0.0018600651022785799
2459606.084718,1.0011514891786404,0.0018600651022785799
2459606.085024,1.000141455075897,0.0018500647522663293
2459606.085323,1.0008914825473894,0.0018600651022785799
2459606.085623,1.000751478872511,0.0018600651022785799
2459606.085922,1.0017815161456165,0.0018600651022785799
2459606.086227,0.9990914232393345,0.0018500647522663293
2459606.086528,1.0004014703222408,0.0018700654522908302
2459606.086826,0.9993414344406023,0.0018600651022785799
2459606.087133,0.9989114206472265,0.0018600651022785799
2459606.087431,1.0017615216216478,0.0018500647522663293
2459606.08773,1.0019815305475712,0.0018600651022785799
2459606.088058,1.002361545193291,0.0018600651022785799
2459606.088372,1.0015915195308893,0.0018700654522908302
2459606.08867,0.9988014231009935,0.0018600651022785799
2459606.088969,1.0000314673807533,0.0018600651022785799
2459606.089275,0.9995714525378435,0.0018700654522908302
2459606.089574,0.9983714117658865,0.0018600651022785799
2459606.089873,1.0013915186997238,0.0018500647522663293
2459606.09018,1.0010715087630273,0.0018500647522663293
2459606.090479,0.9971413724396092,0.001840064402254079
2459606.090777,1.0009815080722064,0.0018500647522663293
2459606.091084,1.003401594040792,0.0018600651022785799
2459606.091382,0.9997014657653992,0.0018500647522663293
2459606.091681,0.9976713959467914,0.001840064402254079
2459606.091987,1.0001014822631726,0.0018500647522663293
2459606.092286,1.0022715594509568,0.0018600651022785799
2459606.092584,1.0032815960337984,0.0018500647522663293
2459606.09289,0.9996114688446036,0.0018500647522663293
2459606.093189,0.9973513909788111,0.001840064402254079
2459606.093495,0.9988914461472632,0.001840064402254079
2459606.093793,1.001401535234404,0.001840064402254079
2459606.094092,1.0014315375232534,0.001840064402254079
2459606.094398,1.0033716066940752,0.0018500647522663293
2459606.094698,1.0018515547364015,0.001840064402254079
2459606.094996,1.0009315237717724,0.001840064402254079
2459606.095302,0.9967913801370148,0.001840064402254079
2459606.095601,1.0009815280340089,0.0018500647522663293
2459606.0959,1.0014615460770595,0.0018500647522663293
2459606.096206,1.0032516100014217,0.0018500647522663293
2459606.096505,0.9971513977376186,0.001840064402254079
2459606.09681,0.9994214784596407,0.0018500647522663293
2459606.097109,0.9983714429532262,0.001840064402254079
2459606.097408,0.9986314532990059,0.0018500647522663293
2459606.097714,0.9999014990257933,0.0018500647522663293
2459606.098013,0.9982414421704162,0.001840064402254079
2459606.098311,0.9998114983654101,0.001840064402254079
2459606.098618,1.0013215524984809,0.0018600651022785799
2459606.098916,0.9986514602894639,0.001840064402254079
2459606.099214,0.998911470634614,0.001840064402254079
2459606.09952,0.9988014680633318,0.001840064402254079
2459606.099818,0.9998815071106585,0.001840064402254079
2459606.100124,1.0015215657927206,0.0018500647522663293
2459606.100422,1.0004315288885564,0.0018500647522663293
2459606.100721,0.9981114489376488,0.0018500647522663293
2459606.101027,1.0007715433227475,0.001840064402254079
2459606.101325,0.9992814924198301,0.001840064402254079
2459606.101631,1.000231526954024,0.001840064402254079
2459606.101929,1.0010715576051172,0.001840064402254079
2459606.102227,0.9982014584022342,0.0018300640522418284
2459606.102541,0.9993214989220015,0.001840064402254079
2459606.102847,1.000481540808834,0.0018300640522418284
2459606.103145,0.9976314423077209,0.001840064402254079
2459606.103444,1.0016115828697443,0.001840064402254079
2459606.103751,1.0010715652604592,0.001840064402254079
2459606.104049,1.0019515973156259,0.001840064402254079
2459606.104348,0.9994815121214621,0.0018300640522418284
2459606.104654,0.9992715060601228,0.001840064402254079
2459606.10496,1.001441583302289,0.001840064402254079
2459606.105266,1.00364166159508,0.001840064402254079
2459606.105564,0.9998815312474069,0.0018300640522418284
2459606.105869,1.000101540234709,0.001840064402254079
2459606.106169,1.0011415779024844,0.0018500647522663293
2459606.110388,0.999751547120685,0.0018500647522663293
2459606.111597,1.0014416114134195,0.0018300640522418284
2459606.111895,1.001531615831959,0.001840064402254079
2459606.114004,0.9988815320705261,0.0018500647522663293
2459606.114309,0.9964114469200218,0.0018200637022295781
2459606.114607,1.0005315923982148,0.001840064402254079
2459606.114905,0.9992215478202684,0.001840064402254079
2459606.115211,0.9979715053771155,0.0018500647522663293
2459606.115814,1.0010016140106672,0.0018500647522663293
2459606.116112,0.9962714497305831,0.0018300640522418284
2459606.116418,0.9969314741418743,0.0018300640522418284
2459606.116716,1.0023216640752086,0.001840064402254079
2459606.117923,1.0017516493008263,0.001840064402254079
2459606.118824,0.9971614925145458,0.0018300640522418284
2459606.119129,0.9968914843750641,0.0018200637022295781
2459606.119427,1.0003616071105779,0.0018300640522418284
2459606.119732,0.9989815601207569,0.0018300640522418284
2459606.12003,1.002001667106717,0.001840064402254079
2459606.120328,1.0001316029371785,0.001840064402254079
2459606.120633,1.000081602500511,0.0018300640522418284
2459606.120931,1.000611622334906,0.0018300640522418284
2459606.121237,1.0036417297073357,0.0018300640522418284
2459606.121534,1.0013316501349319,0.0018200637022295781
2459606.121839,1.0004816216993082,0.0018200637022295781
2459606.122137,1.0023816894873567,0.0018200637022295781
2459606.122464,0.9982515463436971,0.0018300640522418284
2459606.122762,1.0003516211330088,0.0018200637022295781
2459606.123067,1.0019216774023934,0.0018300640522418284
2459606.123365,1.0010216471890032,0.0018300640522418284
2459606.12367,1.0030417192099363,0.0018300640522418284
2459606.123968,0.9984515598429956,0.0018300640522418284
2459606.124273,0.9993115912634954,0.0018300640522418284
2459606.124571,0.9961114805492233,0.0018200637022295781
2459606.124877,0.9967915056748163,0.0018200637022295781
2459606.125174,0.9989215815136979,0.0018300640522418284
2459606.125479,1.0004216353369442,0.0018200637022295781
2459606.125777,1.0001116257781206,0.0018300640522418284
2459606.126082,0.9986415756487,0.0018300640522418284
2459606.126379,0.9966915086844795,0.0018200637022295781
2459606.126684,1.0010716633131935,0.0018300640522418284
2459606.126982,1.000831656206351,0.0018500647522663293
2459606.127286,1.0002216361755765,0.0018300640522418284
2459606.127584,0.9972815345663651,0.0018200637022295781
2459606.127904,0.9986415835584982,0.0018200637022295781
2459606.128209,0.9947414483795062,0.0018200637022295781
2459606.128514,0.998541582710434,0.0018300640522418284
2459606.129116,1.0038517711861183,0.0018500647522663293
2459606.129414,0.9957714896734559,0.0018300640522418284
2459606.129718,1.0007216642533512,0.0018300640522418284
2459606.130016,1.0001216445507861,0.001840064402254079
2459606.130618,0.9985815932727862,0.001840064402254079
2459606.131525,1.0025917375845226,0.0018500647522663293
2459606.132127,0.9966815333558909,0.0018300640522418284
2459606.132432,0.9975215640894072,0.0018300640522418284
2459606.13273,0.9983115930427495,0.0018300640522418284
2459606.133028,0.9995916391471508,0.0018300640522418284
2459606.133333,1.00015166008175,0.0018300640522418284
2459606.133637,0.9968415455577158,0.0018200637022295781
2459606.133934,0.9986416098597798,0.0018200637022295781
2459606.134239,0.9996216454963269,0.0018200637022295781
2459606.134537,0.997031556148322,0.0018200637022295781
2459606.134848,0.995341498358845,0.0018100633522173276
2459606.135153,0.9962515315467522,0.0018200637022295781
2459606.13545,0.9963015345990078,0.0018200637022295781
2459606.135755,0.9938114487837048,0.0018200637022295781
2459606.136053,0.9975215799457602,0.0018200637022295781
2459606.136358,0.9957015175822324,0.0018300640522418284
2459606.136662,0.9996016554218057,0.0018300640522418284
2459606.136975,0.9922513995376192,0.0018100633522173276
2459606.137273,0.99689156325271,0.0018200637022295781
2459606.13757,0.9972015754085642,0.0018200637022295781
2459606.137875,0.9954115140974938,0.0018200637022295781
2459606.138179,0.9988416354889074,0.0018200637022295781
2459606.138477,0.9975815926986563,0.0018200637022295781
2459606.138782,0.9970415751405769,0.0018200637022295781
2459606.139129,0.9992916554213925,0.0018200637022295781
2459606.139426,0.9994616626799887,0.0018200637022295781
2459606.139731,0.9977316034719895,0.0018300640522418284
2459606.14005,0.9998216780308966,0.0018300640522418284
2459606.140355,0.9941914823191342,0.001840064402254079
2459606.14066,0.9985416359200977,0.001840064402254079
2459606.140957,0.9971815896292501,0.0018500647522663293
2459606.141261,0.9947215048684394,0.0018300640522418284
2459606.141558,0.9982516297345396,0.001840064402254079
2459606.141863,1.0014617434360795,0.001840064402254079
2459606.14216,0.9987416495454883,0.0018200637022295781
2459606.142464,0.9971315945376918,0.0018200637022295781
2459606.142762,0.9984616424074545,0.0018200637022295781
2459606.143066,1.0007717246054513,0.0018300640522418284
2459606.14337,0.9973916076469787,0.0018300640522418284
2459606.143668,1.000641722720555,0.0018300640522418284
2459606.143972,0.9954715431108822,0.0018300640522418284
2459606.144269,0.9949415258763676,0.0018200637022295781
2459606.144573,0.9927714512713609,0.0018200637022295781
2459606.144914,1.0000417072425383,0.0018300640522418284
2459606.145226,0.99998170652668,0.0018200637022295781
2459606.145843,0.9972116123122176,0.0018200637022295781
2459606.146147,0.996321582511376,0.0018300640522418284
2459606.146452,0.9975116255180277,0.0018300640522418284
2459606.146749,0.9951515442352714,0.0018200637022295781
2459606.147053,0.997961643940458,0.0018200637022295781


==> MuSCAT3_TOI_1266b_UT20220126_z_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459606.066661,0.9995713966823186,0.0016901183082815797
2459606.066969,1.0041944985259819,0.0016801176082325764
2459606.067269,1.003117129459154,0.0016801176082325764
2459606.067568,1.002019750238235,0.001670116908183573
2459606.067867,0.9985522053822523,0.001670116908183573
2459606.068175,1.0007751403468426,0.001670116908183573
2459606.068475,1.0000978003731473,0.0016801176082325764
2459606.068774,1.002160643450361,0.0017001190083305831
2459606.069074,1.0010832760085782,0.0016801176082325764
2459606.069374,0.9994458696202029,0.0016801176082325764
2459606.071187,1.0004323107775943,0.0017001190083305831
2459606.076906,0.9981638502686054,0.0016801176082325764
2459606.077206,0.9982765720323078,0.0016801176082325764
2459606.077513,0.99874938249673,0.0016901183082815797
2459606.077812,0.9962319114408524,0.0016901183082815797
2459606.078112,0.9981447597190803,0.0016901183082815797
2459606.078718,0.999070308058517,0.0016801176082325764
2459606.079018,0.9997930735307748,0.0016801176082325764
2459606.079317,1.0009858630215214,0.0016801176082325764
2459606.079623,0.9998585536246132,0.001670116908183573
2459606.079922,0.9981611411288052,0.001670116908183573
2459606.080222,0.9988739065634611,0.001670116908183573
2459606.080528,1.001486859492752,0.001670116908183573
2459606.080827,0.9999594593989004,0.001670116908183573
2459606.081126,0.9997521518723173,0.0016601162081345694
2459606.081426,1.0015049907818547,0.0016601162081345694
2459606.081732,1.0019777945808788,0.001670116908183573
2459606.082032,1.0007304238079178,0.001670116908183573
2459606.08233,1.0013131631962986,0.001670116908183573
2459606.082637,0.998125720341496,0.0016601162081345694
2459606.082937,0.9990485019760407,0.0016801176082325764
2459606.083237,1.0000812914737585,0.001670116908183573
2459606.083536,1.0007640475753643,0.001670116908183573
2459606.083836,1.000486745690006,0.0016801176082325764
2459606.084142,1.0000894899248596,0.0016801176082325764
2459606.084441,1.0012022766122806,0.0016601162081345694
2459606.084741,0.999104847801063,0.0016601162081345694
2459606.085047,0.9995076485290045,0.0016601162081345694
2459606.085347,1.0037606645668726,0.001670116908183573
2459606.085646,0.9996830885591345,0.0016601162081345694
2459606.085945,0.9985157164144426,0.0016601162081345694
2459606.086251,0.9998285814806958,0.0016601162081345694
2459606.086551,0.9992112572093704,0.0016801176082325764
2459606.08685,0.9993839793291301,0.001670116908183573
2459606.087156,1.001376892458264,0.001670116908183573
2459606.087455,1.0013295994693643,0.0016601162081345694
2459606.087753,1.0006222513625693,0.0016601162081345694
2459606.088081,1.0018453104948501,0.0016601162081345694
2459606.088396,0.9970078277020405,0.0016801176082325764
2459606.088693,0.996250467462345,0.0016601162081345694
2459606.088999,0.9994834682914876,0.0016601162081345694
2459606.089298,0.9976760529614439,0.001670116908183573
2459606.089597,1.0000689317837541,0.001670116908183573
2459606.089897,1.0010117183108267,0.0016601162081345694
2459606.090203,1.0010144935853953,0.0016601162081345694
2459606.090502,0.9981570052947618,0.001650115508085566
2459606.090801,1.00042987626987,0.001650115508085566
2459606.091107,1.0011727037702627,0.0016601162081345694
2459606.091406,1.003105551215794,0.0016601162081345694
2459606.091704,1.0007180873065284,0.0016601162081345694
2459606.09201,0.9974606352077536,0.001650115508085566
2459606.092309,0.998993455064037,0.0016601162081345694
2459606.092615,1.002006442173119,0.0016601162081345694
2459606.092913,0.9993689613023474,0.0016601162081345694
2459606.093212,1.0006417633585505,0.0016601162081345694
2459606.093518,1.002624678771412,0.0016601162081345694
2459606.093816,1.0010572732014902,0.001650115508085566
2459606.094115,1.0015300196472212,0.001650115508085566
2459606.094422,1.0010227702199477,0.001650115508085566
2459606.094721,1.0009554791174862,0.001650115508085566
2459606.095019,1.0018382455625139,0.0016601162081345694
2459606.095325,1.0001209027315483,0.0016601162081345694
2459606.095624,0.9999836070818813,0.0016601162081345694
2459606.09593,1.0009364513973877,0.0016601162081345694
2459606.096229,0.9981189683608995,0.0016601162081345694
2459606.096528,0.9978416632396461,0.0016601162081345694
2459606.096826,0.9975343470376833,0.001650115508085566
2459606.097132,1.0002773170830335,0.0016601162081345694
2459606.097431,0.998559911446777,0.0016601162081345694
2459606.097737,1.002072935591568,0.001670116908183573
2459606.098036,0.9986654118380991,0.001650115508085566
2459606.098335,0.9987781345919748,0.001650115508085566
2459606.098641,0.9985208950959935,0.0016601162081345694
2459606.098939,1.0012737937555019,0.001650115508085566
2459606.099237,1.0013265034864163,0.0016601162081345694
2459606.099543,0.9996391641467922,0.001650115508085566
2459606.099842,0.9983517893181814,0.001650115508085566
2459606.100147,0.9985345719754009,0.0016601162081345694
2459606.100445,1.0008374395450825,0.0016601162081345694
2459606.100744,1.0013501909689837,0.0016601162081345694
2459606.10105,1.0007429276443256,0.001650115508085566
2459606.101348,0.9994255420287467,0.001650115508085566
2459606.101654,1.0007084111687972,0.001650115508085566
2459606.101953,1.0030212889010404,0.0016601162081345694
2459606.102251,0.9998937767956548,0.001650115508085566
2459606.102564,0.9993365809386926,0.001650115508085566
2459606.10287,1.0041897002863884,0.001650115508085566
2459606.103169,1.0020522667701763,0.001650115508085566
2459606.103468,0.9974846632058039,0.0016401148080365626
2459606.103774,1.0027978149405625,0.001650115508085566
2459606.104072,0.9996803039056599,0.0016401148080365626
2459606.104371,0.9991129805176862,0.0016401148080365626
2459606.104678,1.0039361071814044,0.0016601162081345694
2459606.104984,1.0013487060661252,0.0016601162081345694
2459606.105289,1.0015814933172043,0.001650115508085566
2459606.105595,1.0003841895761267,0.0016401148080365626
2459606.105893,0.9997768544725462,0.001650115508085566
2459606.106192,0.9975094122649846,0.001650115508085566
2459606.110412,1.0015780357800659,0.0016601162081345694
2459606.111613,1.0003388584211952,0.0016401148080365626
2459606.111918,0.999241551894704,0.0016401148080365626
2459606.114027,1.000770811785843,0.0016601162081345694
2459606.114325,0.9968032398467509,0.0016401148080365626
2459606.11463,0.9965659924481958,0.0016401148080365626
2459606.114928,0.9977987842500122,0.001650115508085566
2459606.115234,0.9977515589287176,0.001670116908183573
2459606.115837,0.9982670688093075,0.0016601162081345694
2459606.116135,0.997209699686549,0.0016401148080365626
2459606.116441,0.9983425563311809,0.0016601162081345694
2459606.116739,1.0001053843064103,0.001650115508085566
2459606.117946,1.0008363882689701,0.0016601162081345694
2459606.118847,1.0001045113390048,0.001650115508085566
2459606.119152,1.0004373014018242,0.001650115508085566
2459606.11945,1.000039976686722,0.001650115508085566
2459606.119755,1.0002527580003608,0.001650115508085566
2459606.120053,1.0001454532481655,0.0016601162081345694
2459606.120351,1.0028183429447193,0.0016601162081345694
2459606.120656,1.000270930521706,0.001650115508085566
2459606.120954,1.001623727460921,0.0016401148080365626
2459606.12126,1.0056567843806339,0.001650115508085566
2459606.121557,0.9981389509552437,0.001630114107987559
2459606.121862,0.9989517730180788,0.0016401148080365626
2459606.12216,1.0017446700374253,0.0016401148080365626
2459606.122487,0.999647487437723,0.0016601162081345694
2459606.122785,1.0009202776490531,0.0016401148080365626
2459606.12309,1.0009530443027028,0.0016401148080365626
2459606.123388,1.000425708102589,0.001650115508085566
2459606.123693,1.0014585443439818,0.001650115508085566
2459606.123991,0.9989210670135213,0.001650115508085566
2459606.124297,0.9978537648624627,0.0016401148080365626
2459606.124594,0.999046539151453,0.001650115508085566
2459606.1249,0.9990893142458512,0.001650115508085566
2459606.125197,0.997981927063447,0.0016401148080365626
2459606.125502,0.9990247626301171,0.0016401148080365626
2459606.1258,0.9974073483364777,0.001650115508085566
2459606.126105,1.0014303920254084,0.0016601162081345694
2459606.126403,0.9965827511397516,0.0016401148080365626
2459606.126708,0.9996257257281691,0.0016401148080365626
2459606.127005,0.9988783623183047,0.001670116908183573
2459606.127309,1.0006012349480684,0.001650115508085566
2459606.127607,1.0013139823063113,0.001650115508085566
2459606.127927,1.0012068711455369,0.0016401148080365626
2459606.128232,0.9989894762318353,0.001650115508085566
2459606.128537,0.9994922714765011,0.001650115508085566
2459606.129741,0.9975530285673234,0.0016401148080365626
2459606.130039,0.9995358627968537,0.0016601162081345694
2459606.130641,0.9984512312296645,0.001650115508085566
2459606.13215,0.9969847710751091,0.001650115508085566
2459606.132456,1.001007818361744,0.001650115508085566
2459606.132753,0.9984203213119865,0.001650115508085566
2459606.133058,0.9988231056136813,0.0016401148080365626
2459606.133356,1.0006559265074089,0.0016401148080365626
2459606.13366,0.9964883813271129,0.001630114107987559
2459606.133957,1.002241467093854,0.0016401148080365626
2459606.134262,0.9997740494327555,0.0016401148080365626
2459606.13456,0.9981066242782126,0.0016401148080365626
2459606.134872,0.9978794261137571,0.0016401148080365626
2459606.135176,0.9985022149227109,0.0016401148080365626
2459606.135474,0.994714640559221,0.0016401148080365626
2459606.135778,0.997727596137026,0.0016401148080365626
2459606.136076,0.9994904097641986,0.001650115508085566
2459606.136381,0.9969529852889027,0.001650115508085566
2459606.136685,0.9966157055175577,0.001650115508085566
2459606.136991,0.994478317503731,0.001630114107987559
2459606.137296,0.9971812590025925,0.001650115508085566
2459606.137601,0.9950138592846283,0.0016401148080365626
2459606.137898,0.9971966916245687,0.0016401148080365626
2459606.138202,0.9985095259322844,0.0016401148080365626
2459606.1385,0.9964120671123117,0.001630114107987559
2459606.138805,0.9977649126693184,0.0016401148080365626
2459606.139153,0.9975380351108931,0.0016401148080365626
2459606.13945,0.9954605677857524,0.0016401148080365626
2459606.139754,0.9954933110052788,0.0016401148080365626
2459606.140074,0.9989764396964923,0.001650115508085566
2459606.140378,0.9927187419851734,0.0016601162081345694
2459606.140683,0.9971317999448555,0.0016601162081345694
2459606.14098,0.9964844312897223,0.001670116908183573
2459606.141284,0.9940269987269784,0.0016401148080365626
2459606.141581,0.9976899312277947,0.0016601162081345694
2459606.141886,0.9971626422141825,0.0016601162081345694
2459606.142183,0.9978453655478511,0.0016401148080365626
2459606.142488,0.9986981725694144,0.0016401148080365626
2459606.142785,0.9990708736513613,0.0016401148080365626
2459606.143089,0.9997536592047107,0.0016401148080365626
2459606.143394,0.9942760222477901,0.0016401148080365626
2459606.143691,0.9970688919168472,0.0016401148080365626
2459606.143995,0.9959715520166437,0.001650115508085566
2459606.144292,0.9948241453183113,0.0016401148080365626
2459606.144597,0.9932967837545559,0.0016401148080365626
2459606.144937,1.0016804306673521,0.0016401148080365626
2459606.145242,0.998722968401364,0.0016401148080365626
2459606.145866,0.9979985323106523,0.0016401148080365626
2459606.146171,0.9953710922830996,0.001650115508085566
2459606.146475,0.9967039201987812,0.0016401148080365626
2459606.146772,0.9960965490627576,0.0016401148080365626
2459606.147076,0.9972393631222369,0.0016401148080365626


==> MuSCAT3_TOI_1266b_UT20220228_g_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459638.841998,0.995531845477549,0.002430315941072339
2459638.842301,1.0064238373385104,0.002440317241241361
2459638.842604,0.9938127798523428,0.002420314640903317
2459638.842908,0.9996842318238046,0.0024103133407342952
2459638.843204,0.9947334746955759,0.0024103133407342952
2459638.843507,1.0060055385620883,0.002420314640903317
2459638.843812,0.9965451143461274,0.0023903107403962518
2459638.844108,0.9955848905117737,0.0023903107403962518
2459638.844412,0.9973558339281284,0.0023903107403962518
2459638.844715,0.994146032421142,0.00238030944022723
2459638.845012,0.99643634256993,0.00238030944022723
2459638.845315,0.9959869055164097,0.0023903107403962518
2459638.845619,0.9971377796909183,0.0023703081400582074
2459638.845915,0.9970376843174223,0.0023703081400582074
2459638.846218,1.0004687567703625,0.0023703081400582074
2459638.846522,0.997749131366019,0.0023703081400582074
2459638.846824,0.9949192896559785,0.0023603068398891855
2459638.847119,0.995879232494297,0.0023703081400582074
2459638.847422,0.9965899504643708,0.0023603068398891855
2459638.847726,0.9985809341972922,0.0023603068398891855
2459638.848028,0.9954710503041448,0.0023503055397201635
2459638.848324,0.9910503867484473,0.0023403042395511416
2459638.848628,0.994431542159813,0.0023403042395511416
2459638.848931,0.9958323349650997,0.0023403042395511416
2459638.849234,0.9995234208333232,0.0023603068398891855
2459638.849537,0.9996040323550672,0.0023503055397201635
2459638.849848,0.9939947062910885,0.0023303029393821196
2459638.850144,0.9932844964311638,0.0023303029393821196
2459638.850448,0.9963255752195816,0.0023403042395511416
2459638.850751,0.9962161363238327,0.0023303029393821196
2459638.851084,0.9996401751363524,0.0023203016392130977
2459638.851387,0.9934499291100413,0.0023203016392130977
2459638.851691,0.9976311234072974,0.0023203016392130977
2459638.852002,0.9981725407095433,0.0023103003390440757
2459638.852305,1.0018435486679,0.0023203016392130977
2459638.852601,0.9995530662475259,0.0023103003390440757
2459638.852904,0.997953367790736,0.0023103003390440757
2459638.853207,0.9933932725066545,0.0023203016392130977
2459638.85351,0.9951939913041962,0.002300299038875054
2459638.853807,0.9942637381206418,0.002290297738706032
2459638.85411,0.9966145005958441,0.002290297738706032
2459638.854414,0.9932846097988777,0.002290297738706032
2459638.85471,0.9968848007219406,0.002300299038875054
2459638.855014,0.9954851285262134,0.002300299038875054
2459638.855318,0.9971958433079308,0.0022802964385370095
2459638.855613,0.9953351738349754,0.002290297738706032
2459638.855916,0.9981658978164744,0.0022802964385370095
2459638.85622,0.9958660357223832,0.002290297738706032
2459638.856522,0.9963863200923655,0.0022702951383679875
2459638.856825,0.9961465851498231,0.0022802964385370095
2459638.857121,1.000106675619872,0.0022802964385370095
2459638.857424,0.9993568313301892,0.0022802964385370095
2459638.857727,0.9946164454424133,0.0022602938381989656
2459638.858029,0.9941864963670108,0.0022602938381989656
2459638.858325,0.991835675616185,0.0022602938381989656
2459638.858628,0.9960163760931425,0.0022502925380299436
2459638.858931,0.9974666953551734,0.0022502925380299436
2459638.859242,0.9979076510326372,0.0022502925380299436
2459638.859545,0.9960374834681476,0.0022502925380299436
2459638.859847,0.9981877110442585,0.0022602938381989656
2459638.860151,0.9890266372775823,0.0022502925380299436
2459638.860447,0.9996973201285119,0.0022602938381989656
2459638.860749,0.9982469910610763,0.0022502925380299436
2459638.861052,0.998576961086918,0.0022602938381989656
2459638.861355,0.9947363569045111,0.0022302899376919
2459638.861651,0.9954956283792925,0.0022302899376919
2459638.861954,0.9952454251785389,0.0022302899376919
2459638.862256,1.0007158330156556,0.0022402912378609217
2459638.862559,0.9976952002576523,0.0022302899376919
2459638.862863,0.9949746684295291,0.002220288637522878
2459638.863158,0.9926432687059514,0.0022102873373538562
2459638.863468,0.9910233924638515,0.0022102873373538562
2459638.863771,1.0000341740546563,0.002220288637522878
2459638.864074,0.9970533575112691,0.0022102873373538562
2459638.864392,0.9938839371362768,0.0022102873373538562
2459638.864702,0.9982546741506453,0.002220288637522878
2459638.865006,0.990403196108059,0.0022002860371848343
2459638.865302,0.997442835595104,0.0022002860371848343
2459638.865605,0.9936016974950633,0.0022002860371848343
2459638.865908,0.9960913389848599,0.0022002860371848343
2459638.866211,0.994720434647804,0.0022002860371848343
2459638.866506,1.0001796026441556,0.0022102873373538562
2459638.86681,0.9951482305415297,0.0022002860371848343
2459638.867113,0.9975876877558533,0.0022002860371848343
2459638.867416,0.998986963794848,0.0022102873373538562
2459638.867712,0.9937546605121352,0.002190284737015812
2459638.868015,0.9906732612752411,0.00218028343684679
2459638.868318,0.994132664436639,0.00218028343684679
2459638.86862,0.9989521008392438,0.002190284737015812
2459638.868915,0.9915892391718522,0.002170282136677768
2459638.869219,0.99484856690071,0.00218028343684679
2459638.869522,0.9916269077046069,0.00218028343684679
2459638.869824,0.9973662692795439,0.002170282136677768
2459638.870128,0.9959448397519134,0.00218028343684679
2459638.870424,0.9982530903644196,0.002170282136677768
2459638.870725,0.998341475853388,0.00218028343684679
2459638.871028,0.9940494307875206,0.002160280836508746
2459638.871331,0.9983584537615378,0.002170282136677768
2459638.871633,0.9963265085903511,0.002160280836508746
2459638.871936,0.9950147004133499,0.002170282136677768
2459638.872231,0.9944421909301819,0.002150279536339724
2459638.872533,0.9946103819675727,0.002150279536339724
2459638.872836,0.9958487546035726,0.002150279536339724
2459638.873139,0.9972570984810493,0.002160280836508746
2459638.873441,0.9942847292274419,0.002150279536339724
2459638.873743,0.9952728242096824,0.002150279536339724
2459638.874038,0.9943899788934589,0.002150279536339724
2459638.874341,0.9965482181761645,0.002150279536339724
2459638.874644,0.9935557371579982,0.002140278236170702
2459638.874946,0.999024213561901,0.002160280836508746
2459638.875249,0.9963216692999375,0.002140278236170702
2459638.875546,0.9956187856027747,0.002140278236170702
2459638.875848,0.9998769554660168,0.002150279536339724
2459638.876151,0.995103992820062,0.002140278236170702
2459638.876453,0.9973718044689538,0.00213027693600168
2459638.876756,0.996609263477174,0.00213027693600168
2459638.877052,0.9926656241922441,0.00213027693600168
2459638.877355,0.9971036608788254,0.002150279536339724
2459638.877657,0.9980210998869926,0.00213027693600168
2459638.87796,0.9975984057787185,0.00213027693600168
2459638.878262,0.9977956528315259,0.0021202756358326583
2459638.878565,0.9954426092394018,0.0021202756358326583
2459638.87886,1.0002697319570464,0.0021202756358326583
2459638.879163,0.9986466860127212,0.00213027693600168
2459638.879466,0.9974336440631044,0.0021202756358326583
2459638.879768,0.995550376193434,0.00213027693600168
2459638.880063,0.9939764755864512,0.0021102743356636363
2459638.880366,0.9967938099215542,0.0021102743356636363
2459638.880668,0.996020538786104,0.0021202756358326583
2459638.880971,0.9963374482672367,0.0021102743356636363
2459638.881273,0.9978743777972168,0.0021202756358326583
2459638.881575,0.9975010091344606,0.0021102743356636363
2459638.881877,0.9964375007997214,0.002100273035494614
2459638.88218,0.9960641200518969,0.002100273035494614
2459638.882475,1.000410600171769,0.0021102743356636363
2459638.882777,0.9948563583871908,0.002090271735325592
2459638.883078,0.9929224492609152,0.002090271735325592
2459638.88338,0.9962992673624982,0.002100273035494614
2459638.883684,0.998886106144047,0.002100273035494614
2459638.883985,0.9951218069782622,0.002100273035494614
2459638.884288,0.9939479674239016,0.0021102743356636363
2459638.88459,0.9947442460714292,0.002100273035494614
2459638.884886,0.9954199395345312,0.002090271735325592
2459638.885203,0.9950372578791565,0.002090271735325592
2459638.885505,0.9966734916820336,0.002090271735325592
2459638.885807,0.9983696828101563,0.002090271735325592
2459638.886102,1.00027525063251,0.002100273035494614
2459638.886405,0.9976708690944838,0.00208027043515657
2459638.886707,0.9978967196775668,0.00208027043515657
2459638.887009,0.9943420287592897,0.002070269134987548
2459638.887334,0.997990181016286,0.00208027043515657
2459638.887636,1.0006761975560243,0.00208027043515657
2459638.887939,0.9943310748306535,0.002070269134987548
2459638.888241,0.9949867272130144,0.002070269134987548
2459638.888535,0.9951815942983059,0.002070269134987548
2459638.888837,0.9979074170077579,0.002070269134987548
2459638.88914,0.9984129852483756,0.00208027043515657
2459638.889443,0.9921876282454203,0.002070269134987548
2459638.889746,0.9972136838414561,0.002070269134987548
2459638.890041,0.9965982873937539,0.002070269134987548
2459638.890343,0.9998539310407318,0.002070269134987548
2459638.890646,0.9931783176743364,0.0020602678348185265
2459638.890948,0.9940935586517347,0.0020602678348185265
2459638.89125,0.9959788769723154,0.0020602678348185265
2459638.891552,0.9944837074288656,0.0020602678348185265
2459638.891853,0.998449117154707,0.0020602678348185265
2459638.892156,1.0001443495056448,0.002090271735325592
2459638.892458,0.996068702046161,0.0020502665346495046
2459638.89276,0.9943833186935079,0.0020502665346495046
2459638.893056,0.9971979820741869,0.0020502665346495046
2459638.893358,1.0002631253489873,0.0020502665346495046
2459638.89366,0.9981575512646133,0.0020602678348185265
2459638.893962,0.9959119142488352,0.0020502665346495046
2459638.894265,0.9989470008031527,0.002070269134987548
2459638.89456,0.9984209300469347,0.0020602678348185265
2459638.894862,0.9978253767035375,0.0020602678348185265
2459638.895165,1.0026105607315152,0.0020602678348185265
2459638.895467,0.9976543544192982,0.0020502665346495046
2459638.895769,0.9973687126630958,0.0020402652344804826
2459638.896072,0.9971031115957766,0.0020402652344804826
2459638.896374,1.0021480779085725,0.0020602678348185265
2459638.896706,0.9926535204403285,0.0020402652344804826
2459638.897008,1.0021689795685758,0.0020602678348185265
2459638.89731,0.9963624049428478,0.0020402652344804826
2459638.897613,0.9966666628110138,0.0020402652344804826
2459638.897915,0.9973208444954971,0.0020302639343114607
2459638.898216,0.9969147672388777,0.0020402652344804826
2459638.898518,1.0006592680196642,0.0020402652344804826
2459638.898813,0.9989124586935649,0.0020302639343114607
2459638.899116,1.0004266677656017,0.0020402652344804826
2459638.899419,0.9964301194184237,0.0020302639343114607
2459638.899721,1.002024698162673,0.0020402652344804826
2459638.900023,0.9976279375826962,0.0020502665346495046
2459638.900325,1.0010121481915542,0.0020302639343114607
2459638.900627,1.0011258934063814,0.0020602678348185265
2459638.900929,1.0002994762627035,0.0020302639343114607
2459638.901224,1.0014527285196804,0.0020402652344804826
2459638.901526,1.0039466635370975,0.0020602678348185265
2459638.901829,0.9987096311828411,0.0020402652344804826
2459638.902131,0.9979930677964061,0.0020402652344804826
2459638.902433,0.9961863219127589,0.0020202626341424387
2459638.902735,0.9961397639251302,0.0020402652344804826
2459638.903037,0.999413596669473,0.0020402652344804826
2459638.903339,0.9990569166497519,0.0020302639343114607
2459638.903635,1.003450350473018,0.0020302639343114607
2459638.903937,1.0005232560311215,0.0020302639343114607
2459638.904239,1.003236854520579,0.0020402652344804826
2459638.905153,0.9997065025860816,0.0020302639343114607
2459638.905455,1.0013397978867966,0.0020302639343114607
2459638.905771,0.9979334646580635,0.0020202626341424387
2459638.906369,1.001039371581084,0.0020202626341424387
2459638.906671,1.0020524223723752,0.0020102613339734164
2459638.906973,1.002825401098372,0.0020202626341424387
2459638.907274,1.0029081735148506,0.0020302639343114607
2459638.907576,0.9997205551903898,0.0020002600338043944
2459638.907878,0.9986431695635388,0.0020102613339734164
2459638.908179,1.0010361179590002,0.0020202626341424387
2459638.908481,1.0029490368791183,0.0020302639343114607
2459638.908783,1.0005613540498315,0.0020102613339734164
2459638.909085,0.9985136722397069,0.0020002600338043944
2459638.909386,1.0021066055436498,0.0020102613339734164
2459638.909689,0.9975185803266343,0.0020102613339734164
2459638.909991,0.997731060059373,0.0020102613339734164
2459638.910286,0.9995231813405339,0.0020102613339734164
2459638.910588,0.9973352597684916,0.0019902587336353725
2459638.912737,1.0006934987252212,0.0020002600338043944
2459638.913038,1.00212559890342,0.0020002600338043944
2459638.91334,0.9987971057554289,0.0019902587336353725
2459638.913635,0.9982984260075854,0.0020002600338043944
2459638.913936,1.0018806646391851,0.0020102613339734164
2459638.914539,1.001784126410194,0.0020102613339734164
2459638.914857,0.9999467363780733,0.0019902587336353725
2459638.915158,0.9951076846152375,0.0020002600338043944
2459638.91546,0.9984997253983232,0.0020002600338043944
2459638.915762,1.002871844146307,0.0020002600338043944
2459638.916063,1.0018131362334375,0.0019702561332973286
2459638.916364,0.9978339992373344,0.0019702561332973286
2459638.916666,0.997955416404182,0.0019702561332973286
2459638.91696,0.9974861416483578,0.0019802574334663505
2459638.917577,0.9997599051049041,0.0020002600338043944
2459638.918812,1.0024966364605314,0.0019902587336353725
2459638.919423,0.9999687299888329,0.0019802574334663505
2459638.919724,1.0033799962315888,0.0019702561332973286
2459638.920025,1.001940581623151,0.0019502535329592844
2459638.920327,0.9976108095926054,0.0019502535329592844
2459638.920621,0.9960207939609816,0.0019502535329592844
2459638.920939,0.9994130195288262,0.0019602548331283066
2459638.92124,0.9997436301131768,0.0019502535329592844
2459638.921543,0.9980740657868813,0.0019502535329592844
2459638.921844,0.9963643087675472,0.0019502535329592844
2459638.922145,1.0021654772428168,0.0019502535329592844
2459638.922447,0.997685325952232,0.0019502535329592844
2459638.922749,1.0004060598560294,0.0019502535329592844
2459638.92305,1.001956523653451,0.0019502535329592844
2459638.923351,1.0002865186415402,0.0019502535329592844
2459638.92366,1.00187742266682,0.0019602548331283066
2459638.923961,1.000947412548308,0.0019602548331283066
2459638.924263,1.0009975465082663,0.0019502535329592844
2459638.924564,1.0005575001412432,0.0019502535329592844
2459638.924866,1.0019177040959912,0.0019502535329592844
2459638.925167,0.9934765174645492,0.0019302509326212408
2459638.925469,0.9969668977689975,0.0019302509326212408
2459638.925771,1.000477230359819,0.0019402522327902627
2459638.926073,1.0002270240073632,0.0019402522327902627
2459638.926374,1.0022569988645644,0.0019402522327902627
2459638.926674,0.9990761817672089,0.0019402522327902627
2459638.926976,0.9999759765033581,0.0019402522327902627
2459638.927277,0.9986753710012479,0.0019302509326212408
2459638.927578,0.9998250352183865,0.0019402522327902627
2459638.927879,1.0007146170943506,0.0019402522327902627
2459638.92818,1.0033243742350106,0.0019402522327902627
2459638.928481,1.0029036893095362,0.0019402522327902627
2459638.928783,0.9986625237490196,0.0019402522327902627
2459638.929084,0.9992918790090866,0.0019402522327902627
2459638.929385,0.99933110943172,0.0019302509326212408
2459638.929686,0.9985901904078288,0.0019302509326212408
2459638.929987,1.0000995158955508,0.0019302509326212408
2459638.930288,1.002008845532235,0.0019402522327902627
2459638.93059,0.9980974338367924,0.0019302509326212408
2459638.930891,1.0023169681485704,0.0019302509326212408
2459638.931192,0.997545285937133,0.0019302509326212408
2459638.931493,0.9978742192489239,0.0019302509326212408
2459638.931795,1.0013435758538984,0.0019202496324522188
2459638.932096,0.9967517745264423,0.0019202496324522188
2459638.932398,0.9993709257470637,0.0019202496324522188
2459638.932698,0.9961891516267947,0.0019102483322831969
2459638.933,0.9997683340191835,0.0019302509326212408
2459638.9333,1.0018671541137307,0.0019402522327902627
2459638.933602,1.0002155645454318,0.0019202496324522188
2459638.933903,1.0018642971411444,0.0019202496324522188
2459638.934204,1.0002725637120964,0.0019202496324522188
2459638.934505,0.995940429554846,0.0019202496324522188
2459638.934806,0.9998293200735614,0.0019202496324522188
2459638.935114,1.0017983433651572,0.0019202496324522188
2459638.935408,1.0052466637265844,0.0019402522327902627
2459638.935717,0.9991546117096397,0.0019202496324522188
2459638.936018,1.0001829570429153,0.0019202496324522188
2459638.936318,1.0004110957236525,0.0019202496324522188
2459638.936626,1.000579666073444,0.0019202496324522188
2459638.936927,0.9969672809626288,0.0019102483322831969
2459638.937228,1.0025560502782533,0.0019202496324522188
2459638.937529,0.9942129670646523,0.0019102483322831969
2459638.93783,1.0000816902293952,0.0019302509326212408
2459638.938137,0.9996399090528527,0.0019202496324522188
2459638.938439,0.9987077255291644,0.0019202496324522188
2459638.93874,0.9994856650642182,0.0019102483322831969
2459638.93904,1.0017837038068402,0.0019102483322831969
2459638.939342,1.0010314253221837,0.0019102483322831969
2459638.939643,0.9972886606447422,0.0019102483322831969
2459638.939943,0.9990565157858385,0.0019102483322831969
2459638.940243,1.0054349331141954,0.0019102483322831969
2459638.940544,0.9967614155391807,0.0019002470321141747
2459638.940844,1.0006794400664891,0.0019102483322831969
2459638.941145,0.9984666900335146,0.0019002470321141747
2459638.941446,1.0015145883003154,0.0019102483322831969
2459638.941746,1.0031722128513785,0.0019102483322831969
2459638.942048,0.9994292166283879,0.0019102483322831969
2459638.942356,1.0008572045788584,0.0019002470321141747
2459638.94265,0.9984738546952016,0.0019102483322831969
2459638.942958,1.0032422077618643,0.0019302509326212408
2459638.943259,1.002569416768957,0.0019202496324522188
2459638.94356,0.9962258555508601,0.0019102483322831969
2459638.943861,1.0017137995177705,0.0019202496324522188
2459638.944162,0.9976404679232026,0.0019002470321141747
2459638.944764,0.9991149585879627,0.0018902457319451527
2459638.945065,1.0001221912162546,0.0018902457319451527
2459638.945365,1.0010493253249988,0.0018902457319451527
2459638.945666,1.0024365449259123,0.0018902457319451527
2459638.94601,1.0010858050968143,0.0018902457319451527
2459638.946318,0.9990129035152323,0.0019002470321141747
2459638.946619,0.99946990533255,0.0018902457319451527
2459638.94692,0.9998068613650205,0.0018902457319451527
2459638.94722,0.9987335480165029,0.0018902457319451527
2459638.947521,0.9981303221680022,0.0018902457319451527
2459638.947821,0.9999373243309437,0.0018902457319451527
2459638.948121,0.9966636370328017,0.0018802444317761308
2459638.948436,0.9961411135704343,0.0018902457319451527
2459638.948736,0.998898152287652,0.0019002470321141747
2459638.949037,1.0005750786549372,0.0019002470321141747
2459638.949338,1.0005717596979153,0.0019002470321141747
2459638.949638,1.0021585660386252,0.0018902457319451527
2459638.949939,1.001225074549493,0.0018902457319451527
2459638.95024,1.0019517739948127,0.0019002470321141747
2459638.950548,1.0015786913576903,0.0019002470321141747
2459638.950856,1.0018256642490324,0.0018902457319451527
2459638.951156,0.9986217247622989,0.0018802444317761308
2459638.951464,0.9989986661562643,0.0018802444317761308
2459638.951764,1.0001952522980515,0.0018902457319451527
2459638.952065,1.0012218486015156,0.0018902457319451527
2459638.952366,1.0019883890106271,0.0018902457319451527
2459638.952668,0.9990644823685547,0.0018902457319451527
2459638.952968,0.9979606817836788,0.0018802444317761308
2459638.953267,1.00095733882906,0.0018902457319451527
2459638.953567,0.9971131402429086,0.0018802444317761308
2459638.953882,1.0010207425436586,0.0018902457319451527
2459638.954183,1.0000069248196883,0.0018802444317761308
2459638.954483,0.9982729397548874,0.0018702431316071088
2459638.954783,0.9996393386603742,0.0018802444317761308
2459638.955084,0.9975253205114292,0.0018802444317761308
2459638.955392,0.9992221570516738,0.0018802444317761308
2459638.955692,0.9986482491491498,0.0018802444317761308
2459638.955992,0.9961340722469771,0.0018702431316071088
2459638.956293,1.00472137616933,0.0018802444317761308
2459638.956593,0.9973265333772628,0.0018902457319451527
2459638.956893,1.0004430425863493,0.0018802444317761308
2459638.957194,0.999109013039388,0.0018802444317761308
2459638.957501,0.9981453399481631,0.0018802444317761308
2459638.957802,0.9983714876698581,0.0018702431316071088
2459638.958102,1.0000477590804586,0.0018802444317761308
2459638.958403,1.0032442712420717,0.0018802444317761308
2459638.958703,1.0023001821862993,0.0018802444317761308
2459638.959003,1.0003359519327037,0.0018802444317761308
2459638.959304,1.000061986993852,0.0018902457319451527
2459638.959604,0.9999879874652475,0.0018702431316071088
2459638.959905,1.003294474265416,0.0018702431316071088
2459638.960213,1.0039009774770475,0.0018802444317761308
2459638.960512,1.0018866547935827,0.0018802444317761308
2459638.960812,1.0003124377972825,0.0018702431316071088
2459638.961114,1.002728841632777,0.0018902457319451527
2459638.961414,0.9997744364547638,0.0018702431316071088
2459638.961714,0.9968800350502043,0.0018702431316071088
2459638.962014,1.0038869169683147,0.0018702431316071088
2459638.962321,1.00129291976546,0.0018702431316071088
2459638.962622,0.999878753114614,0.0018702431316071088
2459638.962923,0.9999447756101454,0.0018702431316071088
2459638.963223,1.0004407976009195,0.0018702431316071088
2459638.963523,1.0031771077351295,0.0018602418314380869
2459638.963823,0.9995725905415338,0.0018602418314380869
2459638.964123,0.9991284811434344,0.0018602418314380869


==> MuSCAT3_TOI_1266b_UT20220228_z_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459638.841942,0.9880675150971306,0.0026801876131329195
2459638.842256,0.9982882259372102,0.0027001890132309263
2459638.842557,0.9969881305126661,0.0027001890132309263
2459638.842859,0.9983282198873454,0.0026901883131819227
2459638.843161,0.9956080250430938,0.0026801876131329195
2459638.843463,1.0009383937392542,0.0026901883131819227
2459638.843764,0.9952379902969899,0.0026801876131329195
2459638.844054,0.9969781078534177,0.002670186913083916
2459638.844356,0.995407993518622,0.0026601862130349123
2459638.844658,0.9961980443963573,0.0026601862130349123
2459638.844959,1.0005783466073002,0.002670186913083916
2459638.845261,0.9933278346475688,0.002650185512985909
2459638.845563,0.9986582033504516,0.002650185512985909
2459638.845864,1.0006883410527767,0.002650185512985909
2459638.846166,1.0001082960286318,0.002650185512985909
2459638.846514,0.996638048018077,0.002630184112887902
2459638.846769,0.9971880827892503,0.002630184112887902
2459638.847071,0.9927077647488934,0.002620183412838899
2459638.847373,0.9960579948478725,0.002620183412838899
2459638.847674,1.0006983152687579,0.002630184112887902
2459638.847976,0.9905976038037551,0.0025901813126918884
2459638.848277,0.9928977604151008,0.0025901813126918884
2459638.848579,0.9977280941251799,0.002610182712789895
2459638.84888,0.9922677075004194,0.0025901813126918884
2459638.849181,0.9987981602353664,0.002610182712789895
2459638.849494,0.9969680275550725,0.0026001820127408916
2459638.849796,0.9977680791493025,0.0025901813126918884
2459638.850097,0.9963179732480678,0.0025901813126918884
2459638.850399,0.994017807829039,0.002580180612642885
2459638.8507,0.992337685828611,0.0025701799125938812
2459638.851036,0.9945178335375067,0.0025701799125938812
2459638.851337,0.9975280398620996,0.0025701799125938812
2459638.851639,0.9942678072423494,0.0025601792125448785
2459638.851952,1.0007782584110965,0.0025701799125938812
2459638.852253,0.9943078010921776,0.002550178512495875
2459638.852554,0.9996881733322914,0.0025701799125938812
2459638.852856,0.9980080513242158,0.002550178512495875
2459638.853157,1.000578226852506,0.0025601792125448785
2459638.853458,0.9976280159547272,0.0025401778124468713
2459638.85376,0.9987280885632069,0.0025401778124468713
2459638.854061,0.9998281611872182,0.0025401778124468713
2459638.854363,0.9953378424702622,0.0025201764123488645
2459638.854664,0.9998581545129828,0.002530177112397868
2459638.854965,0.9934777035032689,0.0025201764123488645
2459638.855268,0.9936677123976321,0.002510175712299861
2459638.855569,0.9993081028487703,0.0025201764123488645
2459638.85587,0.999298097773186,0.002510175712299861
2459638.856172,0.995697841366452,0.0025001750122508578
2459638.856473,0.9966879062977191,0.002490174312201854
2459638.856774,1.0005081693438167,0.002510175712299861
2459638.857076,0.9961278583361812,0.0025001750122508578
2459638.857377,0.9996881031829442,0.0025001750122508578
2459638.857679,0.9972379272867092,0.002490174312201854
2459638.85798,0.9964778697142435,0.0024801736121528506
2459638.858281,0.9973879290509168,0.0024801736121528506
2459638.858583,0.9927976033470963,0.002460172212054844
2459638.858884,0.9937276640857912,0.002460172212054844
2459638.859197,0.9958278065571867,0.002460172212054844
2459638.859498,0.9992280402099449,0.0024701729121038474
2459638.8598,1.0008381485403834,0.0024801736121528506
2459638.860101,0.99114746583091,0.002440170811956837
2459638.860403,0.9922275370606753,0.00245017151200584
2459638.860705,0.9947977125987003,0.00245017151200584
2459638.861006,0.9981179406558356,0.002460172212054844
2459638.861297,0.996357813233804,0.002440170811956837
2459638.86161,0.9960977905015798,0.002440170811956837
2459638.8619,0.9943976672961603,0.002440170811956837
2459638.862201,0.9969078386530993,0.002440170811956837
2459638.862503,1.001028122704416,0.002440170811956837
2459638.862805,0.9973878635186618,0.0024301701119078334
2459638.863106,0.9933475763463641,0.0024101687118098267
2459638.863419,0.9985779379469686,0.0024301701119078334
2459638.86372,1.0003480575050752,0.0024301701119078334
2459638.864022,0.996317771021247,0.0024101687118098267
2459638.864346,0.9992479714546825,0.00242016941185883
2459638.864647,0.9988479391050598,0.0024101687118098267
2459638.864949,0.9968377940340535,0.0024101687118098267
2459638.86525,0.9955476993819623,0.002400168011760823
2459638.865552,0.9935775571130403,0.00239016731171182
2459638.865853,0.9971778047867826,0.002400168011760823
2459638.866154,0.9977278389465141,0.002400168011760823
2459638.866456,1.0029081972154468,0.0024101687118098267
2459638.866757,0.9990379219553934,0.002400168011760823
2459638.867058,0.9998679757192935,0.00239016731171182
2459638.86736,0.9990579146616714,0.00239016731171182
2459638.867661,0.994857616302774,0.0023801666116628167
2459638.867962,1.0017680956992452,0.00239016731171182
2459638.868264,0.9940975544107744,0.002370165911613813
2459638.868565,0.9959776816844178,0.002370165911613813
2459638.868867,0.9936875170241387,0.0023501645115158063
2459638.869168,0.9937275154905826,0.0023601652115648095
2459638.869469,0.9931074677546856,0.0023501645115158063
2459638.869771,0.9971377455280852,0.0023601652115648095
2459638.870072,0.9977677853001052,0.0023601652115648095
2459638.870373,1.0009580042855664,0.0023601652115648095
2459638.870675,0.9948475722119592,0.0023401638114668027
2459638.870976,0.9956476238874771,0.0023401638114668027
2459638.871277,0.9998979170807872,0.0023501645115158063
2459638.871579,0.997207724426593,0.002330163111417799
2459638.87188,0.9971977194007764,0.0023401638114668027
2459638.872182,0.9954475925529391,0.002330163111417799
2459638.872483,0.993207431417934,0.002320162411368796
2459638.872784,1.0011179808335369,0.0023501645115158063
2459638.873086,0.9939174724615923,0.002320162411368796
2459638.873388,0.997737735544511,0.002320162411368796
2459638.873689,0.9966676563186743,0.002320162411368796
2459638.873991,0.9995878563988917,0.002330163111417799
2459638.874293,0.9961376105487444,0.002320162411368796
2459638.874594,0.9969076601344639,0.002320162411368796
2459638.874896,0.9989778007130542,0.002320162411368796
2459638.875198,0.996567627670527,0.0023101617113197924
2459638.875499,0.9962376002533666,0.0023001610112707888
2459638.875801,0.9956675560215162,0.0023001610112707888
2459638.876103,0.9974976798022516,0.0023001610112707888
2459638.876404,0.9998778421008276,0.0023001610112707888
2459638.876706,0.9969876354600671,0.0023001610112707888
2459638.877007,0.9951575030396319,0.0022901603112217856
2459638.877309,0.9979676954284209,0.0023001610112707888
2459638.877611,0.9976776708028176,0.0022901603112217856
2459638.877913,0.9967376006748254,0.0022901603112217856
2459638.878214,1.000077830182915,0.0022901603112217856
2459638.878516,0.9950374730363989,0.002280159611172782
2459638.878806,0.9964475675939628,0.0022901603112217856
2459638.879108,1.0002378285922493,0.0022901603112217856
2459638.879409,0.9969475939709179,0.002280159611172782
2459638.879711,0.992677290731239,0.0022701589111237784
2459638.880013,0.9985276959419024,0.002280159611172782
2459638.880314,0.9979176489359682,0.0022701589111237784
2459638.880616,0.9965175466126082,0.0022701589111237784
2459638.880918,0.9924772594770555,0.0022501575110257716
2459638.881219,0.9963475260952809,0.0022701589111237784
2459638.881521,0.9964175266813284,0.0022601582110747752
2459638.881823,0.9990477064806454,0.0022701589111237784
2459638.882124,1.002517945099076,0.0022701589111237784
2459638.882426,0.9972675732612103,0.0022601582110747752
2459638.882728,0.9976075927514454,0.0022501575110257716
2459638.883029,0.9949574029420079,0.0022501575110257716
2459638.883331,0.9953574266339313,0.0022501575110257716
2459638.883633,0.9930872634134629,0.002240156810976768
2459638.883935,0.9958974558185676,0.0022501575110257716
2459638.884236,0.992237195306905,0.0022501575110257716
2459638.884538,1.0006377790407497,0.0022601582110747752
2459638.88484,0.994837368705676,0.0022301561109277653
2459638.885153,0.9947173558422745,0.002240156810976768
2459638.885454,0.9983076028688106,0.002240156810976768
2459638.885755,0.9945173332598297,0.0022301561109277653
2459638.886057,0.9933272456499852,0.0022201554108787617
2459638.886358,1.0035179547108029,0.0022501575110257716
2459638.88666,1.0002177193918986,0.002240156810976768
2459638.886961,0.9945073153760603,0.0022201554108787617
2459638.887286,1.0027078847872024,0.002240156810976768
2459638.887587,0.9962574289690311,0.0022201554108787617
2459638.887888,0.991627100560399,0.002210154710829758
2459638.88819,0.9949773307772382,0.0022201554108787617
2459638.888491,0.9988575981115121,0.0022201554108787617
2459638.888792,0.9980275357233099,0.0022201554108787617
2459638.889094,1.0017277904436566,0.0022301561109277653
2459638.889395,0.9996476405505105,0.0022201554108787617
2459638.889696,0.9961573919510279,0.002210154710829758
2459638.889998,0.9951173148499048,0.002210154710829758
2459638.890299,0.9932971831597583,0.002200154010780755
2459638.890601,0.9933571830651615,0.0021901533107317513
2459638.890902,0.9956973425965139,0.002200154010780755
2459638.891203,0.9915770498967619,0.0021901533107317513
2459638.891505,0.9951172934208816,0.0021901533107317513
2459638.891806,1.0015877420741244,0.002210154710829758
2459638.892107,0.9934371672562569,0.0021901533107317513
2459638.892409,0.9945472406700958,0.0021901533107317513
2459638.89271,0.99418721119148,0.0021801526106827477
2459638.893012,0.9942672125013395,0.0021801526106827477
2459638.893313,0.9976874476422983,0.0021901533107317513
2459638.893614,1.0030878213934846,0.002210154710829758
2459638.893916,0.9965573599725361,0.0021801526106827477
2459638.894218,0.9967273675849411,0.0021801526106827477
2459638.894519,0.9999775908271609,0.0021901533107317513
2459638.894821,0.991466990798066,0.0021701519106337446
2459638.895122,0.9987274947609543,0.0021801526106827477
2459638.895423,0.9932771089620668,0.0021701519106337446
2459638.895725,0.9977374168980588,0.0021701519106337446
2459638.896026,0.99547725441582,0.0021701519106337446
2459638.896327,0.9955072522452965,0.0021701519106337446
2459638.896652,0.9949572091319768,0.002160151210584741
2459638.896953,0.9966473231706242,0.0021701519106337446
2459638.897255,0.9950872096796625,0.002160151210584741
2459638.897557,0.9994675120183075,0.0021701519106337446
2459638.897858,0.9943971528253254,0.0021501505105357374
2459638.89816,0.9958772521507536,0.002160151210584741
2459638.898461,0.9935470847721813,0.0021501505105357374
2459638.898763,1.0002075467239864,0.002160151210584741
2459638.899065,0.9969673156277761,0.0021501505105357374
2459638.899367,0.9962472609444133,0.0021501505105357374
2459638.899669,1.001467622090658,0.0021701519106337446
2459638.89997,1.0020676598289278,0.002160151210584741
2459638.900272,1.000267529541772,0.0021501505105357374
2459638.900573,0.999237453173058,0.002160151210584741
2459638.900875,0.999017433494645,0.0021501505105357374
2459638.901177,1.0035077435398132,0.002160151210584741
2459638.901478,0.9983173759522029,0.0021501505105357374
2459638.90178,1.0023276523960183,0.002160151210584741
2459638.902082,0.9948371237839777,0.0021301491104377306
2459638.902383,0.9995674506464691,0.0021501505105357374
2459638.902685,0.9980673413647764,0.0021501505105357374
2459638.902987,0.9966572383840222,0.002140149810486734
2459638.903289,0.9969972579123414,0.002140149810486734
2459638.90359,1.0037877289869181,0.0021501505105357374
2459638.903892,1.0037177198142184,0.0021501505105357374
2459638.904193,0.9990473886336321,0.002140149810486734
2459638.905109,0.9940470256551863,0.0021301491104377306
2459638.90541,0.9999774365285486,0.002140149810486734
2459638.905723,0.9989273585985785,0.0021301491104377306
2459638.906024,0.9951470897253776,0.0021301491104377306
2459638.906326,0.9969972149661381,0.002120148410388727
2459638.906627,0.9975072464149732,0.002120148410388727
2459638.906929,1.003117634875175,0.002140149810486734
2459638.907531,1.0021375577655813,0.0021301491104377306
2459638.907833,1.0010174750943484,0.0021301491104377306
2459638.908134,0.9957371012173764,0.002120148410388727
2459638.908436,1.002867596087614,0.002120148410388727
2459638.908737,0.9990473244188345,0.002120148410388727
2459638.909038,0.9995273537716581,0.002120148410388727
2459638.90934,1.0011574636165266,0.002120148410388727
2459638.909641,0.9972571863489403,0.002110147710339724
2459638.909942,1.0011374537200117,0.002120148410388727
2459638.910244,1.0003073913544314,0.002120148410388727
2459638.910545,0.9982872456976731,0.002110147710339724
2459638.910846,1.0032375879756052,0.0021301491104377306
2459638.912075,1.0030575580424261,0.002120148410388727
2459638.912376,0.9996673164822805,0.002110147710339724
2459638.912678,0.9952170007034044,0.0021001470102907202
2459638.912979,0.998767244978389,0.002110147710339724
2459638.913292,0.9983472111653732,0.0021001470102907202
2459638.913594,0.9980671873086443,0.0021001470102907202
2459638.913895,1.0020274602873542,0.002110147710339724
2459638.914498,1.0024274797955461,0.0021001470102907202
2459638.914799,0.9968370842291757,0.0020801456101927135
2459638.9151,0.9988072179004384,0.0020901463102417166
2459638.915402,0.9967170673383088,0.0020901463102417166
2459638.915704,0.998407181395294,0.0020801456101927135
2459638.916005,1.0027074781797354,0.0020901463102417166
2459638.916307,1.0012973752227232,0.0020801456101927135
2459638.916609,0.9994672428642571,0.0020801456101927135
2459638.916911,0.9954969606959106,0.00207014491014371
2459638.917224,0.9974070900022624,0.0020801456101927135
2459638.918129,0.9962269946695006,0.0020801456101927135
2459638.918767,1.0005372874218534,0.0020801456101927135
2459638.919371,0.9991271802267964,0.00207014491014371
2459638.919672,1.0002872572034323,0.0020801456101927135
2459638.919974,1.000567272562375,0.0020601442100947067
2459638.920276,0.9999372242175278,0.0020501435100457035
2459638.920577,1.0007772787946039,0.0020601442100947067
2459638.920891,0.9955469082600916,0.0020501435100457035
2459638.921192,0.9996771931546697,0.0020601442100947067
2459638.921494,0.9990671462126818,0.0020501435100457035
2459638.921796,1.0020373498889374,0.0020601442100947067
2459638.922097,1.0064476543869894,0.0020601442100947067
2459638.922399,0.9997371804172283,0.0020501435100457035
2459638.922701,0.998047057872786,0.0020501435100457035
2459638.923002,1.0008372489650417,0.0020501435100457035
2459638.923304,0.997627020014603,0.0020401428099967
2459638.923617,1.0003272046396512,0.0020501435100457035
2459638.923907,1.0012172628790001,0.0020501435100457035
2459638.924209,1.0014672761477388,0.0020501435100457035
2459638.924511,1.0020973160190927,0.0020501435100457035
2459638.924812,1.0028273629057058,0.0020501435100457035
2459638.925114,0.9996571367599515,0.0020401428099967
2459638.925416,1.001357251538836,0.0020401428099967
2459638.925717,1.000287172418922,0.0020401428099967
2459638.926019,1.002897350903812,0.0020401428099967
2459638.926321,0.9997571268613039,0.0020401428099967
2459638.926622,0.9968369182346498,0.0020301421099476963
2459638.926924,0.9999471317243412,0.0020401428099967
2459638.927226,0.9994470924971347,0.0020301421099476963
2459638.927527,0.9951267858659875,0.0020301421099476963
2459638.927829,1.0004071512687007,0.0020401428099967
2459638.928131,1.0006371631474738,0.0020401428099967
2459638.928432,0.9961468446179083,0.002020141409898693
2459638.928734,0.9990770455115386,0.0020301421099476963
2459638.929036,0.9990670405915818,0.0020301421099476963
2459638.929337,0.9994670643884317,0.0020301421099476963
2459638.929639,1.0009271623773432,0.0020301421099476963
2459638.929941,0.9993770496523463,0.0020301421099476963
2459638.930242,0.99967706645122,0.0020301421099476963
2459638.930544,1.0026672715501699,0.0020401428099967
2459638.930846,0.9959067941022018,0.002020141409898693
2459638.931147,1.000407104924232,0.0020301421099476963
2459638.931449,0.9996270461073049,0.0020301421099476963
2459638.931751,0.9987169781906114,0.0020101407098496895
2459638.932052,0.9974068822867981,0.0020101407098496895
2459638.932354,0.9965068150719393,0.0020101407098496895
2459638.932644,1.0030072660614964,0.002020141409898693
2459638.932946,1.00076710504184,0.002020141409898693
2459638.933247,0.9989569741391385,0.002020141409898693
2459638.933549,0.997826890826762,0.0020101407098496895
2459638.93385,0.9992169839415868,0.0020101407098496895
2459638.934151,1.0002270504554873,0.0020101407098496895
2459638.934453,0.9996870084488125,0.0020101407098496895
2459638.934754,1.0043273290823886,0.002020141409898693
2459638.935055,1.0021071694833104,0.002020141409898693
2459638.935357,0.9987969335659383,0.0020101407098496895
2459638.935658,0.998626917478844,0.0020101407098496895
2459638.93596,1.00330724090259,0.0020101407098496895
2459638.93626,0.9965767655992122,0.002000140009800686
2459638.936573,0.9979168550557134,0.002000140009800686
2459638.936874,0.9989869257786907,0.0020101407098496895
2459638.937176,0.9989569194833944,0.0020101407098496895
2459638.937477,1.0003470126099614,0.002000140009800686
2459638.937778,0.9984068726212391,0.002020141409898693
2459638.938081,0.9992469272194059,0.0020101407098496895
2459638.938382,1.0023071372572594,0.0020101407098496895
2459638.938683,1.0000269734699991,0.002000140009800686
2459638.938985,0.9998469566802168,0.002000140009800686
2459638.939286,1.0008070197109542,0.002000140009800686
2459638.939587,0.9979668167241491,0.0019901393097516828
2459638.939889,0.9998669455477935,0.002000140009800686
2459638.94019,0.9991468909735468,0.0019901393097516828
2459638.940491,0.9991468868039266,0.002000140009800686
2459638.940793,1.0023471066372511,0.0020101407098496895
2459638.941094,0.9997069176569251,0.002000140009800686
2459638.941396,1.002637118591177,0.002000140009800686
2459638.941697,1.0002369464142817,0.002000140009800686
2459638.941998,1.0010870017544582,0.002000140009800686
2459638.9423,1.000176933873323,0.0019901393097516828
2459638.942601,0.9988768387052706,0.0019901393097516828
2459638.942903,1.0003369367380845,0.002000140009800686
2459638.943204,1.0032271348928974,0.0020101407098496895
2459638.943505,0.9968266827033698,0.0019901393097516828
2459638.943807,1.0015370082556607,0.0020101407098496895
2459638.944108,0.9940564804632182,0.001980138609702679
2459638.944409,1.0034471336546458,0.002000140009800686
2459638.944711,0.9997868732695361,0.001980138609702679
2459638.945012,1.0000368866186145,0.0019701379096536756
2459638.945314,1.0003769062555607,0.0019701379096536756
2459638.945616,0.9995768460881662,0.001980138609702679
2459638.945964,1.0046671976170067,0.0019901393097516828
2459638.946265,0.9977667104361995,0.0019701379096536756
2459638.946567,1.0004768959899615,0.001980138609702679
2459638.946869,0.9992768078258405,0.001980138609702679
2459638.94717,1.0016769716944003,0.001980138609702679
2459638.947472,0.9987567631244152,0.0019701379096536756
2459638.947774,1.0026970347893422,0.001980138609702679
2459638.948075,0.9949164860118859,0.0019601372096046724
2459638.948389,0.9998168247191843,0.001980138609702679
2459638.94869,0.9997868184823733,0.0019901393097516828
2459638.948992,1.0017969550431436,0.001980138609702679
2459638.949294,0.9983667107785907,0.0019701379096536756
2459638.949595,0.9995667906517925,0.0019701379096536756
2459638.949897,1.0003368404105046,0.0019701379096536756
2459638.950187,0.9997367944284933,0.0019701379096536756
2459638.9505,0.9990467418318681,0.0019701379096536756
2459638.950802,0.9997567873943859,0.0019701379096536756
2459638.951104,1.0005168364585257,0.0019601372096046724
2459638.951405,1.001146876437127,0.0019701379096536756
2459638.951707,1.0037170522129277,0.0019701379096536756
2459638.952009,1.0017569108679374,0.0019701379096536756
2459638.95231,1.0032370103549015,0.001980138609702679
2459638.952612,1.0015768900142095,0.0019701379096536756
2459638.952914,1.0016868935836223,0.0019701379096536756
2459638.953215,0.9989466976541715,0.0019601372096046724
2459638.953517,1.0002067817320883,0.0019601372096046724
2459638.95383,1.0027169531672917,0.0019701379096536756
2459638.954132,1.003046972143598,0.0019601372096046724
2459638.954434,1.0017968805136208,0.0019601372096046724
2459638.954735,1.0008068071000236,0.0019501365095556688
2459638.955037,1.0005667861779177,0.0019601372096046724
2459638.955339,1.0019968821654643,0.0019601372096046724
2459638.95564,0.9996367128495486,0.0019501365095556688
2459638.955942,0.9996967129333277,0.0019501365095556688
2459638.956244,1.003426969936572,0.0019601372096046724
2459638.956545,1.0029769343344328,0.0019601372096046724
2459638.956847,0.9993866789047715,0.0019501365095556688
2459638.957149,0.9988066341913518,0.0019501365095556688
2459638.95745,0.9993566685985622,0.0019501365095556688
2459638.957752,1.0008167666981216,0.0019501365095556688
2459638.958054,1.00126679409423,0.0019601372096046724
2459638.958355,1.0004967360994517,0.0019501365095556688
2459638.958657,1.0004667298961991,0.0019501365095556688
2459638.958959,1.0023468574038188,0.0019601372096046724
2459638.95926,1.0006767364091278,0.0019501365095556688
2459638.959562,1.0014067834141238,0.0019501365095556688
2459638.959852,1.0012867710792297,0.0019501365095556688
2459638.960154,1.0030468901922371,0.0019501365095556688
2459638.960456,0.9999066662827465,0.0019501365095556688
2459638.960757,1.0004166979062086,0.0019501365095556688
2459638.961361,1.0005066960260047,0.0019501365095556688
2459638.961662,0.9928261543138517,0.001930135109457662
2459638.961964,1.0028668530765128,0.0019501365095556688
2459638.962266,1.0034568902943821,0.0019501365095556688
2459638.962567,0.998346528499355,0.0019401358095066656
2459638.962869,0.9972364467119273,0.001930135109457662
2459638.963171,0.9981265049358207,0.0019401358095066656
2459638.963472,1.0034068704962549,0.0019401358095066656
2459638.963774,1.0039269028213746,0.0019401358095066656
2459638.964076,1.0018467531352777,0.0019401358095066656


==> MuSCAT3_TOI_1266c_UT20210513_i_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459347.897,0.99987704,0.001679966
2459347.898,1.000747022,0.001679966
2459347.898,1.00236699,0.001679966
2459347.898,0.995967119,0.001659967
2459347.899,1.000517028,0.001669967
2459347.899,0.997037098,0.001669967
2459347.899,1.002226994,0.001679966
2459347.899,1.001317013,0.001669967
2459347.9,0.994557148,0.001659967
2459347.9,0.997647087,0.001669967
2459347.9,1.000797024,0.001679966
2459347.901,1.002686987,0.001679966
2459347.901,1.000357033,0.001669967
2459347.901,1.002266995,0.001679966
2459347.902,0.998957062,0.001669967
2459347.902,1.002786986,0.001679966
2459347.902,1.002486992,0.001679966
2459347.902,1.001377014,0.001679966
2459347.903,0.998787067,0.001679966
2459347.903,0.997797087,0.001669967
2459347.903,1.002346996,0.001679966
2459347.904,1.000347036,0.001679966
2459347.904,1.00118702,0.001679966
2459347.904,1.000327037,0.001669967
2459347.905,0.999877046,0.001679966
2459347.905,1.00270699,0.001679966
2459347.905,0.99973705,0.001679966
2459347.905,0.998317079,0.001669967
2459347.906,1.002127003,0.001679966
2459347.906,0.999117063,0.001679966
2459347.906,1.001357019,0.001679966
2459347.907,1.000647033,0.001679966
2459347.907,1.000897028,0.001689966
2459347.907,0.995187143,0.001669967
2459347.908,1.000057046,0.001679966
2459347.908,0.996387119,0.001679966
2459347.908,0.997827091,0.001679966
2459347.908,1.000087046,0.001679966
2459347.909,1.000197044,0.001679966
2459347.909,1.003196984,0.001689966
2459347.909,0.999407061,0.001679966
2459347.91,0.999617057,0.001689966
2459347.91,0.999677056,0.001689966
2459347.91,1.00095703,0.001689966
2459347.911,0.998967071,0.001689966
2459347.911,0.997767095,0.001679966
2459347.911,0.998677077,0.001689966
2459347.911,1.002816994,0.001689966
2459347.912,1.000927033,0.001689966
2459347.912,1.000407043,0.001689966
2459347.912,1.001667018,0.001689966
2459347.913,0.997997092,0.001689966
2459347.913,1.004296966,0.001699966
2459347.913,1.003056991,0.001699966
2459347.914,0.994977153,0.001679966
2459347.914,0.998207089,0.001689966
2459347.914,0.999097071,0.001689966
2459347.915,0.998817077,0.001689966
2459347.915,1.002617002,0.001689966
2459347.915,0.999877057,0.001689966
2459347.915,0.997597103,0.001689966
2459347.916,1.007466906,0.001699966
2459347.916,0.995357148,0.001679966
2459347.916,0.998947077,0.001689966
2459347.917,1.000197052,0.001689966
2459347.917,1.001577025,0.001699966
2459347.917,0.99683712,0.001689966
2459347.918,0.999387069,0.001689966
2459347.918,0.996667124,0.001689966
2459347.918,0.99887708,0.001689966
2459347.918,1.002677004,0.001699966
2459347.919,0.99888708,0.001699966
2459347.919,1.003506988,0.001709966
2459347.919,0.999107076,0.001689966
2459347.92,1.001637026,0.001699966
2459347.92,1.000677046,0.001699966
2459347.92,0.999507069,0.001699966
2459347.921,0.99850709,0.001689966
2459347.921,1.001397032,0.001699966
2459347.921,1.00100704,0.001699966
2459347.921,1.003646988,0.001699966
2459347.922,0.999777066,0.001699966
2459347.922,1.001397033,0.001699966
2459347.922,0.998757087,0.001699966
2459347.923,0.998057101,0.001699966
2459347.923,1.000327056,0.001699966
2459347.923,1.002347016,0.001699966
2459347.924,1.000787047,0.001709966
2459347.924,1.003416995,0.001709966
2459347.924,0.999527073,0.001699966
2459347.924,0.995967145,0.001689966
2459347.925,1.000497054,0.001709966
2459347.925,0.997767109,0.001699966
2459347.925,0.997177121,0.001699966
2459347.926,1.003866988,0.001709966
2459347.926,1.000007065,0.001709966
2459347.926,1.004506976,0.001719966
2459347.927,1.000017066,0.001709966
2459347.927,0.997227122,0.001709966
2459347.927,0.999977067,0.001709966
2459347.928,0.999997067,0.001709966
2459347.928,0.996647134,0.001709966
2459347.928,1.001147045,0.001709966
2459347.928,1.001217044,0.001709966
2459347.929,0.99941708,0.001709966
2459347.929,0.995627156,0.001709966
2459347.929,1.001017049,0.001709966
2459347.93,0.998237105,0.001709966
2459347.93,1.000427061,0.001719966
2459347.93,1.000067069,0.001719966
2459347.931,0.999267085,0.001719966
2459347.931,1.000587059,0.001719966
2459347.931,0.998177107,0.001719966
2459347.931,0.999847074,0.001719966
2459347.932,0.999977072,0.001719966
2459347.932,1.000967052,0.001729965
2459347.932,1.000057071,0.001719966
2459347.933,1.000797057,0.001719966
2459347.933,0.996457144,0.001719966
2459347.933,1.003417005,0.001729965
2459347.934,0.999647081,0.001719966
2459347.934,0.993587202,0.001719966
2459347.934,0.998587102,0.001719966
2459347.934,1.002867017,0.001729965
2459347.935,0.999627082,0.001719966
2459347.935,0.999967076,0.001729965
2459347.935,0.998347108,0.001729965
2459347.936,0.99980708,0.001729965
2459347.936,1.000457067,0.001729965
2459347.936,0.998587105,0.001719966
2459347.937,1.000967057,0.001729965
2459347.937,0.999967078,0.001729965
2459347.937,1.002557026,0.001739965
2459347.937,1.000937059,0.001729965
2459347.938,1.002097036,0.001729965
2459347.938,1.001077057,0.001729965
2459347.938,1.001277053,0.001739965
2459347.939,1.003297013,0.001739965
2459347.939,0.998437111,0.001729965
2459347.939,1.001627047,0.001739965
2459347.94,1.000177076,0.001729965
2459347.94,0.996077159,0.001729965
2459347.94,0.997407132,0.001739965
2459347.94,1.001857044,0.001739965
2459347.941,1.001017061,0.001739965
2459347.941,1.000967062,0.001749965
2459347.941,0.999767087,0.001739965
2459347.942,0.998907104,0.001739965
2459347.942,1.004676989,0.001749965
2459347.942,0.998927104,0.001739965
2459347.943,1.000867066,0.001749965
2459347.943,0.997517133,0.001739965
2459347.943,0.997557133,0.001739965
2459347.944,1.001917046,0.001749965
2459347.944,0.999257099,0.001739965
2459347.944,1.000307079,0.001749965
2459347.944,0.998087124,0.001749965
2459347.945,1.000327079,0.001749965
2459347.945,1.003007026,0.001749965
2459347.945,1.001967047,0.001749965
2459347.946,0.9993471,0.001749965
2459347.946,0.997387139,0.001749965
2459347.946,1.000037087,0.001749965
2459347.947,1.000727073,0.001749965
2459347.947,0.998537117,0.001749965
2459347.947,1.002087047,0.001759965
2459347.947,1.001697055,0.001759965
2459347.948,0.998877111,0.001759965
2459347.948,1.000207085,0.001759965
2459347.948,1.000887072,0.001759965
2459347.949,1.001447061,0.001759965
2459347.949,0.997567139,0.001749965
2459347.949,0.998247126,0.001759965
2459347.95,0.996957152,0.001749965
2459347.95,1.000297085,0.001759965
2459347.95,0.997987132,0.001759965
2459347.95,1.001767057,0.001759965
2459347.951,1.000767077,0.001759965
2459347.951,0.999547102,0.001759965
2459347.953,1.002607042,0.001769965
2459347.953,1.000647082,0.001769965
2459347.953,1.000897077,0.001769965
2459347.953,0.9997971,0.001769965
2459347.954,0.999527105,0.001769965
2459347.954,1.00032709,0.001779964
2459347.954,0.997897139,0.001769965
2459347.955,1.002137054,0.001769965
2459347.955,0.996667164,0.001769965
2459347.955,0.999197114,0.001769965
2459347.956,0.999307112,0.001769965
2459347.956,1.00140707,0.001779964
2459347.956,1.001597067,0.001779964
2459347.957,1.001217075,0.001779964
2459347.957,1.001237075,0.001779964
2459347.957,0.99746715,0.001769965
2459347.957,1.00098708,0.001779964
2459347.958,0.997097159,0.001779964
2459347.958,0.999657108,0.001779964
2459347.958,1.004117019,0.001789964
2459347.959,0.999427113,0.001779964
2459347.959,1.002687048,0.001789964
2459347.959,1.002157059,0.001789964
2459347.96,1.000007102,0.001789964
2459347.96,1.000107101,0.001789964
2459347.96,1.000027103,0.001789964
2459347.96,1.002307057,0.001789964
2459347.961,0.999257119,0.001789964
2459347.961,1.000757089,0.001799964
2459347.961,0.99424722,0.001779964
2459347.962,0.999547114,0.001789964
2459347.962,1.000347098,0.001799964
2459347.962,0.999427117,0.001789964
2459347.963,0.995697192,0.001789964
2459347.963,0.997897149,0.001789964
2459347.963,1.002207063,0.001799964
2459347.963,0.997787151,0.001789964
2459347.964,1.0003571,0.001799964
2459347.964,1.000287102,0.001799964
2459347.964,1.000247103,0.001799964
2459347.965,0.996657175,0.001799964
2459347.965,0.999407121,0.001799964
2459347.965,1.002207065,0.001809964
2459347.966,0.998137147,0.001799964
2459347.966,1.005097008,0.001819964
2459347.966,1.001547079,0.001809964
2459347.967,0.99601719,0.001799964
2459347.967,0.99856714,0.001809964
2459347.967,0.999437123,0.001809964
2459347.967,1.002027071,0.001819964
2459347.968,0.998297146,0.001809964
2459347.968,0.997677159,0.001809964
2459347.968,1.003547042,0.001819964
2459347.969,1.000487104,0.001819964
2459347.969,1.002387066,0.001819964
2459347.969,1.004977014,0.001829963
2459347.97,1.001397086,0.001829963
2459347.97,0.997287169,0.001809964
2459347.97,0.995897197,0.001819964
2459347.97,0.999937117,0.001829963
2459347.971,1.000357109,0.001829963
2459347.971,1.006256991,0.001839963
2459347.971,0.996887179,0.001829963
2459347.972,0.999127134,0.001839963
2459347.972,0.997707163,0.001829963
2459347.972,0.993827241,0.001819964
2459347.973,1.000767103,0.001839963
2459347.973,0.998677145,0.001829963
2459347.973,0.999117136,0.001829963
2459347.973,0.995227215,0.001829963
2459347.974,0.994857222,0.001829963
2459347.974,1.002337073,0.001839963
2459347.974,1.001927082,0.001839963
2459347.975,1.000667107,0.001849963
2459347.975,0.997417173,0.001839963
2459347.975,0.999517131,0.001839963
2459347.976,1.002757067,0.001849963
2459347.976,1.001547091,0.001849963
2459347.976,0.998907144,0.001849963
2459347.976,0.99662719,0.001839963
2459347.977,0.994917225,0.001839963
2459347.977,0.994587232,0.001839963
2459347.977,0.999077142,0.001849963
2459347.978,1.0011971,0.001849963
2459347.978,0.999347138,0.001859963
2459347.978,0.992837268,0.001849963
2459347.979,1.006187002,0.001869963
2459347.979,0.996247201,0.001859963
2459347.979,0.992527276,0.001849963
2459347.98,0.998497157,0.001859963
2459347.98,0.990797311,0.001849963
2459347.98,0.998257162,0.001859963
2459347.98,0.995857211,0.001859963
2459347.981,0.996477199,0.001859963
2459347.981,0.998667155,0.001869963
2459347.981,0.997217184,0.001859963
2459347.982,0.997927171,0.001869963
2459347.982,1.000417121,0.001879962
2459347.982,0.995267225,0.001869963
2459347.983,0.994437242,0.001869963
2459347.983,0.994257246,0.001869963
2459347.983,0.999917133,0.001879962
2459347.983,0.995217227,0.001869963
2459347.984,0.998947153,0.001879962
2459347.984,0.996737197,0.001879962
2459347.984,0.993807256,0.001879962
2459347.985,0.996317207,0.001879962
2459347.985,1.000137131,0.001889962
2459347.985,0.993797258,0.001879962
2459347.986,0.996127212,0.001889962
2459347.986,1.003047074,0.001899962
2459347.986,1.003137072,0.001909962
2459347.986,0.999837139,0.001899962
2459347.987,1.003987056,0.001909962
2459347.987,0.994107254,0.001889962
2459347.987,1.000057135,0.001899962
2459347.988,0.998597165,0.001899962
2459347.988,1.002457088,0.001909962
2459347.988,0.994077256,0.001899962
2459347.989,0.995507228,0.001899962
2459347.989,1.001987099,0.001919962
2459347.989,0.991807303,0.001899962
2459347.989,1.000567128,0.001919962
2459347.99,0.997657186,0.001919962
2459347.99,0.99899716,0.001919962
2459347.99,0.996127218,0.001909962
2459347.991,0.999297155,0.001919962
2459347.991,1.000187137,0.001929961
2459347.991,0.996147218,0.001919962
2459347.992,0.998447173,0.001919962
2459347.992,0.993437273,0.001919962
2459347.992,0.995837226,0.001919962
2459347.992,0.998227178,0.001929961
2459347.993,0.995137241,0.001929961
2459347.993,1.000887126,0.001939961
2459347.993,0.995127242,0.001929961
2459347.994,0.997807188,0.001939961
2459347.994,0.997327198,0.001939961
2459347.994,0.999237161,0.001939961
2459347.995,0.998067184,0.001939961
2459347.995,1.002657093,0.001949961
2459347.995,0.994427258,0.001939961
2459347.995,0.99932716,0.001949961
2459347.996,0.996697213,0.001949961
2459347.996,0.998247183,0.001949961
2459347.996,0.999257163,0.001959961
2459347.997,1.001057127,0.001959961
2459347.997,1.003507079,0.001959961
2459347.997,0.998017189,0.001949961
2459347.998,0.997137207,0.001949961
2459347.998,0.99802719,0.001959961
2459347.998,1.002217106,0.001969961
2459347.999,0.999757156,0.001959961
2459347.999,0.996187227,0.001959961
2459347.999,1.001197128,0.00197996
2459347.999,0.998897174,0.001969961
2459348,0.999297166,0.001969961
2459348,0.998587181,0.001969961
2459348,0.996297227,0.001969961
2459348.001,1.000367146,0.00197996
2459348.001,0.998547183,0.00197996
2459348.001,0.998517184,0.00197996
2459348.002,0.997067213,0.00197996
2459348.002,0.998637182,0.00197996
2459348.002,1.002907097,0.00199996
2459348.002,0.999137173,0.00198996
2459348.003,0.998977177,0.00198996
2459348.003,0.998457188,0.00198996
2459348.003,0.998437188,0.00198996
2459348.004,0.999527167,0.00199996
2459348.004,0.999647165,0.00199996
2459348.004,0.998587187,0.00199996
2459348.005,0.996887221,0.00199996
2459348.005,1.003257094,0.00201996
2459348.005,0.999117177,0.00200996
2459348.005,0.998267195,0.00200996
2459348.006,0.997237216,0.00200996
2459348.006,0.9980572,0.00201996
2459348.006,1.000157158,0.00201996
2459348.007,0.996457233,0.00201996
2459348.007,0.999307176,0.002029959
2459348.007,0.998297197,0.002029959
2459348.008,0.999847166,0.002029959
2459348.008,0.998837187,0.002029959
2459348.008,1.003087102,0.002039959
2459348.008,0.994277279,0.002029959
2459348.009,0.996097243,0.002029959
2459348.009,0.997027224,0.002039959
2459348.009,0.997207221,0.002039959
2459348.01,0.999427177,0.002049959
2459348.01,0.999147183,0.002049959
2459348.01,0.995527256,0.002039959
2459348.011,0.998017207,0.002049959
2459348.011,0.99785721,0.002059959
2459348.011,0.999127185,0.002069959
2459348.012,1.000297162,0.002059959
2459348.012,0.99943718,0.002059959
2459348.012,1.00243712,0.002079958
2459348.012,0.995867252,0.002059959
2459348.013,1.001317144,0.002079958
2459348.013,1.000097169,0.002079958
2459348.013,0.99903719,0.002079958
2459348.014,0.999737177,0.002079958
2459348.014,0.993157309,0.002069959
2459348.014,1.002447123,0.002099958
2459348.015,0.999237188,0.002089958
2459348.015,0.998047212,0.002089958
2459348.015,0.999927175,0.002089958
2459348.016,0.993997294,0.002089958
2459348.016,0.997127232,0.002099958
2459348.016,0.997077233,0.002099958
2459348.016,0.995197271,0.002099958
2459348.017,0.99575726,0.002099958
2459348.017,1.000857159,0.002119958
2459348.017,0.995957257,0.002109958
2459348.018,0.99734723,0.002109958
2459348.018,0.996567246,0.002109958
2459348.018,0.994847281,0.002119958
2459348.019,0.991487348,0.002109958
2459348.02,0.996657247,0.002119958
2459348.02,1.000657167,0.002139957
2459348.02,0.993587309,0.002129957
2459348.021,0.999947182,0.002149957
2459348.022,0.998187219,0.002159957
2459348.022,0.997707229,0.002159957
2459348.022,0.998347217,0.002169957
2459348.023,0.996987244,0.002159957
2459348.023,0.99272733,0.002149957
2459348.023,0.996697251,0.002159957
2459348.024,0.995137282,0.002169957
2459348.024,0.998847209,0.002169957
2459348.024,0.99682725,0.002169957
2459348.025,1.001887149,0.002189956
2459348.025,0.996477257,0.002179956
2459348.025,0.99838722,0.002179956
2459348.025,0.996487258,0.002189956
2459348.026,0.996067267,0.002189956
2459348.026,0.999727194,0.002199956
2459348.026,1.000267184,0.002199956
2459348.027,1.001547159,0.002209956
2459348.027,0.99599727,0.002199956
2459348.027,0.997667237,0.002209956
2459348.028,0.993757316,0.002199956
2459348.028,0.99555728,0.002209956
2459348.028,0.997547241,0.002209956
2459348.029,0.995717278,0.002209956
2459348.029,0.998477223,0.002219956
2459348.029,0.998557222,0.002229955
2459348.029,0.996937255,0.002229955
2459348.03,0.993887316,0.002229955
2459348.03,0.997477245,0.002239955
2459348.03,0.991207371,0.002219956
2459348.031,1.00076718,0.002249955
2459348.031,0.997527245,0.002249955
2459348.032,0.993927318,0.002249955
2459348.032,0.992277351,0.002249955
2459348.032,1.002957139,0.002279954
2459348.033,0.99388732,0.002259955
2459348.033,0.996897261,0.002269955
2459348.034,0.995067298,0.002269955
2459348.034,0.996557269,0.002269955
2459348.034,1.000587189,0.002289954
2459348.035,0.999427212,0.002289954
2459348.035,0.993937323,0.002299954
2459348.035,0.996837265,0.002299954
2459348.035,0.999737207,0.002309954
2459348.036,1.002187159,0.002319954
2459348.036,0.997327257,0.002309954
2459348.036,0.994377316,0.002299954
2459348.037,0.998777228,0.002309954
2459348.037,0.998617232,0.002319954
2459348.037,0.994587313,0.002319954
2459348.038,0.997887248,0.002329953
2459348.039,1.001367179,0.002349953
2459348.039,0.997787251,0.002349953
2459348.039,0.997587256,0.002349953
2459348.039,0.99790725,0.002349953
2459348.04,0.996967269,0.002349953
2459348.04,1.002107167,0.002379952

==> MuSCAT3_TOI_1266c_UT20210513_z_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459347.897,0.999527499,0.001859879
2459347.898,1.005277126,0.001869878
2459347.898,0.999987471,0.00184988
2459347.898,0.995167785,0.00184988
2459347.899,0.999757488,0.00184988
2459347.899,0.998547567,0.001859879
2459347.899,1.004327193,0.001869878
2459347.899,1.002107338,0.001859879
2459347.9,0.992257979,0.00183988
2459347.9,0.994847812,0.00184988
2459347.9,0.998997544,0.001859879
2459347.901,1.001117407,0.001859879
2459347.901,0.999297526,0.001859879
2459347.901,1.000547446,0.001859879
2459347.902,0.998627572,0.001859879
2459347.902,1.002277336,0.001859879
2459347.902,1.001967357,0.001869878
2459347.902,0.999717504,0.001869878
2459347.903,1.000847432,0.001869878
2459347.903,0.99719767,0.001859879
2459347.903,1.00428721,0.001869878
2459347.904,1.003247279,0.001869878
2459347.904,1.001047423,0.001859879
2459347.904,1.001157417,0.001869878
2459347.905,0.999627517,0.001859879
2459347.905,1.000707448,0.001869878
2459347.905,0.999207547,0.001859879
2459347.905,0.999347539,0.001859879
2459347.906,1.001357409,0.001869878
2459347.906,1.000297479,0.001859879
2459347.906,0.999647522,0.001859879
2459347.907,1.001117428,0.001869878
2459347.907,0.998097625,0.001859879
2459347.907,0.995927767,0.001859879
2459347.908,1.002007373,0.001869878
2459347.908,0.998677591,0.001869878
2459347.908,0.998877579,0.001859879
2459347.908,1.0016474,0.001869878
2459347.909,1.000227493,0.001869878
2459347.909,1.003647272,0.001879878
2459347.909,0.999527541,0.001869878
2459347.91,1.000917452,0.001869878
2459347.91,1.001667404,0.001879878
2459347.91,1.000597474,0.001879878
2459347.911,0.998047641,0.001869878
2459347.911,1.001167439,0.001879878
2459347.911,0.998227632,0.001869878
2459347.911,1.00195739,0.001879878
2459347.912,0.997337692,0.001869878
2459347.912,1.001747406,0.001879878
2459347.912,0.999347563,0.001879878
2459347.913,0.99894759,0.001869878
2459347.913,1.000937462,0.001879878
2459347.913,1.005467169,0.001889877
2459347.914,0.996977721,0.001869878
2459347.914,0.997607682,0.001869878
2459347.914,1.000097521,0.001879878
2459347.915,1.000417501,0.001879878
2459347.915,1.001617424,0.001879878
2459347.915,1.000187518,0.001879878
2459347.915,0.999477565,0.001879878
2459347.916,1.004737225,0.001889877
2459347.916,0.996067789,0.001869878
2459347.916,1.000127526,0.001879878
2459347.917,0.996787744,0.001869878
2459347.917,1.001697426,0.001889877
2459347.917,0.994857872,0.001869878
2459347.918,1.001007473,0.001879878
2459347.918,0.999657562,0.001879878
2459347.918,0.995977802,0.001879878
2459347.918,1.004877225,0.001899877
2459347.919,1.00174743,0.001889877
2459347.919,1.000717498,0.001889877
2459347.919,0.997527706,0.001879878
2459347.92,1.000837492,0.001889877
2459347.92,1.000457518,0.001879878
2459347.92,1.002167408,0.001889877
2459347.921,0.99860764,0.001879878
2459347.921,1.000917491,0.001889877
2459347.921,0.998067677,0.001879878
2459347.921,1.007467067,0.001899877
2459347.922,0.999007618,0.001879878
2459347.922,1.002157415,0.001889877
2459347.922,0.996637775,0.001869878
2459347.923,1.000777507,0.001889877
2459347.923,1.002677384,0.001889877
2459347.923,1.001937433,0.001889877
2459347.924,1.000587522,0.001889877
2459347.924,1.000407535,0.001879878
2459347.924,1.003227353,0.001889877
2459347.924,1.002467403,0.001889877
2459347.925,1.003797318,0.001899877
2459347.925,0.998717649,0.001889877
2459347.925,0.998087691,0.001889877
2459347.926,1.002007437,0.001889877
2459347.926,0.998827645,0.001889877
2459347.926,1.001307485,0.001899877
2459347.927,0.998917641,0.001889877
2459347.927,0.996947771,0.001889877
2459347.927,0.99666779,0.001889877
2459347.928,0.99991758,0.001889877
2459347.928,0.997657728,0.001889877
2459347.928,1.004477286,0.001899877
2459347.928,0.999947581,0.001899877
2459347.929,1.000987515,0.001899877
2459347.929,0.999767595,0.001909876
2459347.929,1.002467421,0.001909876
2459347.93,0.997807724,0.001889877
2459347.93,0.997477747,0.001899877
2459347.93,0.999047646,0.001899877
2459347.931,0.999227635,0.001899877
2459347.931,0.999677607,0.001909876
2459347.931,0.997887725,0.001899877
2459347.931,1.001007523,0.001909876
2459347.932,1.000887532,0.001909876
2459347.932,1.003027394,0.001909876
2459347.932,0.997217773,0.001899877
2459347.933,1.002077458,0.001919875
2459347.933,1.000167583,0.001909876
2459347.933,0.999107653,0.001899877
2459347.934,0.99916765,0.001909876
2459347.934,0.990358224,0.001889877
2459347.934,1.002237453,0.001909876
2459347.934,1.000747551,0.001909876
2459347.935,0.997307775,0.001899877
2459347.935,0.998407705,0.001909876
2459347.935,0.999867611,0.001909876
2459347.936,1.000067599,0.001909876
2459347.936,0.998397709,0.001899877
2459347.936,0.995647889,0.001899877
2459347.937,0.998577699,0.001909876
2459347.937,0.998327717,0.001909876
2459347.937,0.99844771,0.001909876
2459347.937,1.001967482,0.001919875
2459347.938,1.001447517,0.001919875
2459347.938,0.995207924,0.001899877
2459347.938,0.997707762,0.001909876
2459347.939,0.999307659,0.001909876
2459347.939,0.995837886,0.001909876
2459347.939,1.004327335,0.001929875
2459347.94,1.000347595,0.001919875
2459347.94,0.997957752,0.001919875
2459347.94,0.998077745,0.001919875
2459347.94,1.003127418,0.001929875
2459347.941,1.004667319,0.001929875
2459347.941,1.001227543,0.001939874
2459347.941,1.000417597,0.001919875
2459347.942,0.996527851,0.001919875
2459347.942,1.002997432,0.001929875
2459347.942,0.99919768,0.001929875
2459347.943,0.997557787,0.001919875
2459347.943,0.995317934,0.001909876
2459347.943,0.998797709,0.001919875
2459347.944,1.00141754,0.001929875
2459347.944,1.002107496,0.001929875
2459347.944,0.999617659,0.001919875
2459347.944,0.998457735,0.001919875
2459347.945,0.999677657,0.001929875
2459347.945,1.001017571,0.001929875
2459347.945,0.996947837,0.001919875
2459347.946,1.003427417,0.001939874
2459347.946,0.998027769,0.001919875
2459347.946,1.001277559,0.001929875
2459347.947,0.99958767,0.001929875
2459347.947,1.000837589,0.001929875
2459347.947,1.001447551,0.001939874
2459347.947,1.000307626,0.001939874
2459347.948,1.001867526,0.001939874
2459347.948,1.00012764,0.001939874
2459347.948,0.99721783,0.001919875
2459347.949,1.000717604,0.001929875
2459347.949,0.99709784,0.001919875
2459347.949,0.993758058,0.001919875
2459347.95,0.999237703,0.001929875
2459347.95,0.998437756,0.001929875
2459347.95,0.996217902,0.001929875
2459347.95,1.001257575,0.001939874
2459347.951,1.00073761,0.001939874
2459347.951,1.004277381,0.001949873
2459347.951,0.997977792,0.001929875
2459347.953,0.99868775,0.001939874
2459347.953,0.99932771,0.001939874
2459347.953,1.003267455,0.001949873
2459347.953,0.997887805,0.001939874
2459347.954,1.001327583,0.001949873
2459347.954,1.000967607,0.001949873
2459347.954,1.000067667,0.001959873
2459347.955,1.002877486,0.001949873
2459347.955,0.998587766,0.001949873
2459347.955,1.002627504,0.001959873
2459347.956,1.000697631,0.001949873
2459347.956,0.998367783,0.001939874
2459347.956,1.00104761,0.001949873
2459347.957,0.999697699,0.001949873
2459347.957,1.001287597,0.001949873
2459347.957,0.999127738,0.001939874
2459347.957,1.001097611,0.001949873
2459347.958,1.001587581,0.001959873
2459347.958,1.000477654,0.001949873
2459347.958,1.004407399,0.001959873
2459347.959,1.005267345,0.001969872
2459347.959,1.000537653,0.001959873
2459347.959,0.997137875,0.001949873
2459347.96,0.998547785,0.001959873
2459347.96,1.003797445,0.001969872
2459347.96,0.996237937,0.001949873
2459347.96,1.002437535,0.001969872
2459347.961,0.997817837,0.001959873
2459347.961,0.998967763,0.001969872
2459347.961,0.9984178,0.001969872
2459347.962,0.997547857,0.001959873
2459347.962,1.002557533,0.001969872
2459347.962,1.000997636,0.001969872
2459347.963,0.997967834,0.001969872
2459347.963,0.996237947,0.001959873
2459347.963,1.004777393,0.001979871
2459347.964,0.998147825,0.001959873
2459347.964,0.998687791,0.001969872
2459347.964,1.002547541,0.001979871
2459347.964,1.002447549,0.001979871
2459347.965,1.000337687,0.001979871
2459347.965,1.000757661,0.001969872
2459347.965,1.001367623,0.001979871
2459347.966,0.997547872,0.001969872
2459347.966,1.003087513,0.001979871
2459347.966,0.999997715,0.001979871
2459347.967,0.99469806,0.001969872
2459347.967,0.996247961,0.001979871
2459347.967,1.000577681,0.001979871
2459347.967,1.00259755,0.001989871
2459347.968,1.002217576,0.001989871
2459347.968,0.999327765,0.001979871
2459347.968,1.002097586,0.001989871
2459347.969,1.001157648,0.001989871
2459347.969,1.002887537,0.00199987
2459347.969,1.004757417,0.00199987
2459347.97,1.000137718,0.001989871
2459347.97,0.999347771,0.001989871
2459347.97,0.998057855,0.001989871
2459347.97,0.998547825,0.001989871
2459347.971,0.999857741,0.00199987
2459347.971,1.005767358,0.002009869
2459347.971,0.999697753,0.00199987
2459347.972,0.99637797,0.00199987
2459347.972,0.996277978,0.001989871
2459347.972,0.996347974,0.001989871
2459347.973,1.002577571,0.002009869
2459347.973,1.000737691,0.00199987
2459347.973,0.999347783,0.00199987
2459347.973,0.993638155,0.001989871
2459347.974,0.997397912,0.002009869
2459347.974,1.000547708,0.002009869
2459347.974,0.998527841,0.00199987
2459347.975,0.998997811,0.002009869
2459347.975,0.999777762,0.002009869
2459347.975,0.999877756,0.002009869
2459347.976,1.004157479,0.002009869
2459347.976,1.000827697,0.002009869
2459347.976,0.998237866,0.00199987
2459347.976,0.999817765,0.002009869
2459347.977,0.995118071,0.00199987
2459347.977,0.997997885,0.002009869
2459347.977,1.002417599,0.002019869
2459347.978,0.998447858,0.002009869
2459347.978,1.001417666,0.002029868
2459347.978,0.990248393,0.002009869
2459347.979,1.005337414,0.002029868
2459347.979,0.999307808,0.002029868
2459347.98,1.00236761,0.002039867
2459347.98,0.987268593,0.002009869
2459347.98,0.997357938,0.002029868
2459347.98,0.99472811,0.002019869
2459347.981,0.994878102,0.002019869
2459347.981,0.999927774,0.002039867
2459347.981,0.997167955,0.002029868
2459347.982,1.000597733,0.002039867
2459347.982,1.000877716,0.002039867
2459347.982,0.998587866,0.002039867
2459347.983,0.99930782,0.002039867
2459347.983,0.992528262,0.002029868
2459347.983,0.997687928,0.002039867
2459347.983,0.996607999,0.002039867
2459347.984,0.997557939,0.002039867
2459347.984,0.999427818,0.002049867
2459347.984,0.99157833,0.002029868
2459347.985,0.998167902,0.002049867
2459347.985,0.999217835,0.002049867
2459347.985,0.997347958,0.002059866
2459347.986,0.998347894,0.002049867
2459347.986,1.003087587,0.002059866
2459347.986,1.001477693,0.002069865
2459347.986,0.998677876,0.002059866
2459347.987,1.003637555,0.002069865
2459347.987,0.99603805,0.002059866
2459347.987,0.999147849,0.002059866
2459347.988,0.998977861,0.002069865
2459347.988,1.00192767,0.002079865
2459347.988,0.993068247,0.002059866
2459347.989,0.993018252,0.002069865
2459347.989,1.00675736,0.002099864
2459347.989,1.000197787,0.002089864
2459347.989,0.999927806,0.002089864
2459347.99,0.999177856,0.002089864
2459347.99,0.997297979,0.002079865
2459347.99,0.99438817,0.002069865
2459347.991,0.996778015,0.002079865
2459347.991,0.999077867,0.002099864
2459347.991,0.997547968,0.002089864
2459347.992,1.002527645,0.002099864
2459347.992,0.989298506,0.002069865
2459347.992,0.998587903,0.002099864
2459347.992,0.996008072,0.002089864
2459347.993,0.994618164,0.002089864
2459347.993,0.999007879,0.002109863
2459347.993,0.997068007,0.002109863
2459347.994,0.997657969,0.002109863
2459347.994,0.994638167,0.002099864
2459347.994,0.995968082,0.002099864
2459347.995,0.996208067,0.002099864
2459347.995,0.997647975,0.002109863
2459347.995,0.994438184,0.002099864
2459347.995,0.999717842,0.002129862
2459347.996,0.993678236,0.002099864
2459347.996,0.996188074,0.002119862
2459347.996,0.997687978,0.002119862
2459347.997,0.999957831,0.002129862
2459347.997,0.998067955,0.002119862
2459347.997,0.996068086,0.002109863
2459347.998,0.997467997,0.002119862
2459347.998,0.997637987,0.002119862
2459347.998,1.003637598,0.002139861
2459347.999,1.000787784,0.002129862
2459347.999,0.998597928,0.002129862
2459347.999,1.000667794,0.002139861
2459347.999,0.993138285,0.002119862
2459348,1.002397684,0.00214986
2459348,0.997238021,0.002129862
2459348,0.99664806,0.002139861
2459348.001,0.996638062,0.002139861
2459348.001,1.00052781,0.00214986
2459348.001,0.999987847,0.00214986
2459348.002,0.997528008,0.00214986
2459348.002,0.996638067,0.002139861
2459348.002,0.999957852,0.00215986
2459348.002,1.002887663,0.00215986
2459348.003,1.000167841,0.00215986
2459348.003,0.999667874,0.00215986
2459348.003,0.999817866,0.00215986
2459348.004,0.999427892,0.00215986
2459348.004,0.997987987,0.00215986
2459348.004,1.000007857,0.002169859
2459348.005,0.999227909,0.002169859
2459348.005,1.003587627,0.002179858
2459348.005,0.995918126,0.00215986
2459348.005,0.999487895,0.002169859
2459348.006,0.997518025,0.002169859
2459348.006,0.997628019,0.002179858
2459348.006,0.998977932,0.002179858
2459348.007,0.998957934,0.002179858
2459348.007,0.997128054,0.002179858
2459348.007,1.002097733,0.002189858
2459348.008,0.99600813,0.002179858
2459348.008,0.998817948,0.002189858
2459348.008,0.999937876,0.002199857
2459348.008,0.993958266,0.002179858
2459348.009,0.995558163,0.002189858
2459348.009,0.997818018,0.002199857
2459348.009,0.993988268,0.002189858
2459348.01,1.000597839,0.002209856
2459348.01,1.00198775,0.002209856
2459348.01,0.999197933,0.002209856
2459348.011,0.996528107,0.002209856
2459348.011,0.9966581,0.002209856
2459348.011,0.996118136,0.002219856
2459348.012,0.999637909,0.002219856
2459348.012,1.000847831,0.002229855
2459348.012,1.000497855,0.002229855
2459348.012,0.99644812,0.002219856
2459348.013,0.997978021,0.002229855
2459348.013,1.001697781,0.002239854
2459348.013,0.999797906,0.002239854
2459348.014,0.996888096,0.002229855
2459348.014,0.993178338,0.002229855
2459348.014,0.99716808,0.002239854
2459348.015,1.000967834,0.002249854
2459348.015,0.998168017,0.002239854
2459348.015,1.000337877,0.002249854
2459348.016,0.995188213,0.002239854
2459348.016,0.99709809,0.002249854
2459348.016,0.995758179,0.002249854
2459348.016,0.993658316,0.002249854
2459348.017,0.996408139,0.002259853
2459348.017,0.999517938,0.002269852
2459348.017,0.99533821,0.002269852
2459348.018,0.99981792,0.002279852
2459348.018,0.996578132,0.002269852
2459348.018,0.992458401,0.002269852
2459348.019,0.994398276,0.002259853
2459348.02,0.995238226,0.002269852
2459348.02,1.001207839,0.002299851
2459348.02,0.993998309,0.002279852
2459348.021,1.000517887,0.00230985
2459348.022,0.997728072,0.00230985
2459348.022,0.997918061,0.00230985
2459348.022,0.992538412,0.002299851
2459348.023,0.994568282,0.00230985
2459348.023,0.992698404,0.002299851
2459348.023,0.996718144,0.00230985
2459348.024,0.998918002,0.002329849
2459348.024,1.000237918,0.002329849
2459348.024,0.998388039,0.002329849
2459348.025,1.001437842,0.002339848
2459348.025,0.994378302,0.002329849
2459348.025,0.995688218,0.002329849
2459348.026,0.999717957,0.002349847
2459348.026,0.9959982,0.002339848
2459348.026,0.997128128,0.002339848
2459348.026,1.00096788,0.002349847
2459348.027,0.998008073,0.002349847
2459348.027,0.994398309,0.002349847
2459348.027,0.998788025,0.002359847
2459348.028,0.992818414,0.002349847
2459348.028,0.994348316,0.002359847
2459348.028,0.99876803,0.002369846
2459348.029,0.992908412,0.002359847
2459348.029,0.99679816,0.002369846
2459348.029,0.997508115,0.002369846
2459348.029,1.000917895,0.002389845
2459348.03,0.996708169,0.002389845
2459348.03,0.994148337,0.002379845
2459348.03,0.991698497,0.002379845
2459348.031,0.999877967,0.002409843
2459348.031,0.995448257,0.002399844
2459348.032,0.997668114,0.002409843
2459348.032,0.995618248,0.002399844
2459348.032,0.999138022,0.002429842
2459348.033,0.998178086,0.002429842
2459348.033,0.997268147,0.002419843
2459348.034,0.996068226,0.002429842
2459348.034,0.997488135,0.002429842
2459348.034,1.005297629,0.002449841
2459348.035,0.99929802,0.002449841
2459348.035,0.994068361,0.002449841
2459348.035,0.997448142,0.002449841
2459348.036,1.004077713,0.002469839
2459348.036,0.998838054,0.00245984
2459348.036,1.002027848,0.002469839
2459348.036,0.99463833,0.002449841
2459348.037,0.996098236,0.00245984
2459348.037,0.996088238,0.00245984
2459348.037,0.995568273,0.002469839
2459348.038,0.996228231,0.002479839
2459348.039,0.999758005,0.002499838
2459348.039,0.999318035,0.002499838
2459348.039,0.997278169,0.002499838
2459348.039,0.997608148,0.002499838
2459348.04,0.997658146,0.002499838
2459348.04,1.00130791,0.002529836

==> MuSCAT_TOI_1266b_UT20210407_r_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459311.939423,1.002737107382097,0.0029605921184236847
2459311.939585,1.0092982873821155,0.0029905981196239246
2459311.939747,0.9982459446719026,0.0029505901180236047
2459311.939909,1.0017565145392573,0.0029605921184236847
2459311.940071,1.0013563022448415,0.0029605921184236847
2459311.940233,1.0023963780022798,0.0029505901180236047
2459311.940395,0.9961649994638678,0.0029405881176235247
2459311.940708,0.99921535397427,0.0029505901180236047
2459311.941032,1.0048462155838542,0.0029605921184236847
2459311.941194,0.997744662983364,0.0029405881176235247
2459311.94183,0.9896625271432458,0.0029105821164232843
2459311.942154,1.0008845068993375,0.0029305861172234447
2459311.942305,0.9985239114374128,0.0029205841168233643
2459311.942467,0.9967834310079526,0.0029105821164232843
2459311.942629,1.0015342488321484,0.0029205841168233643
2459311.942791,1.0036045305438879,0.0029305861172234447
2459311.942953,1.0022841341143878,0.0029105821164232843
2459311.943103,0.9912017950947933,0.002870574114822965
2459311.943265,0.9998233870521434,0.0029005801160232043
2459311.943427,1.000373364680615,0.0028905781156231248
2459311.943589,0.9969325441442103,0.002880576115223045
2459311.94374,1.0049440230507591,0.0029105821164232843
2459311.943902,1.0033535725775231,0.0029005801160232043
2459311.944064,1.0062340162771328,0.0029005801160232043
2459311.944226,1.006413919863467,0.0029005801160232043
2459311.944388,1.0010727192233615,0.002880576115223045
2459311.944539,0.9961316075859884,0.002870574114822965
2459311.944701,1.000522353323811,0.002880576115223045
2459311.944863,1.001892494935459,0.002880576115223045
2459311.945025,1.0031226085358371,0.002880576115223045
2459311.945187,0.9969312378332105,0.002870574114822965
2459311.945349,0.9968910973712459,0.002870574114822965
2459311.945499,0.9976411247472728,0.002870574114822965
2459311.945661,1.0019318504473518,0.002880576115223045
2459311.945823,1.001431617949948,0.002880576115223045
2459311.945985,1.0031018195331218,0.002870574114822965
2459311.946147,1.0033317330531977,0.002870574114822965
2459311.946309,1.001361206479355,0.002870574114822965
2459311.946471,0.9977303478327613,0.0028505701140228044
2459311.946622,0.996870052288828,0.0028405681136227244
2459311.946784,1.0027110880099432,0.002870574114822965
2459311.946946,0.9966597452489351,0.0028505701140228044
2459311.947108,1.0041311070231838,0.002870574114822965
2459311.94727,1.0015004483872667,0.002860572114422885
2459311.947432,1.0037907739416765,0.0028905781156231248
2459311.947594,0.9959590750853783,0.0028305661132226444
2459311.947745,0.9974992595982088,0.0028405681136227244
2459311.947907,1.0001396551489,0.0028405681136227244
2459311.948069,1.0017098366501398,0.0028505701140228044
2459311.948231,1.0023698361090223,0.002860572114422885
2459311.948393,1.003669963587281,0.002860572114422885
2459311.948555,0.9945580086423101,0.0028305661132226444
2459311.948717,1.0067803205447283,0.002870574114822965
2459311.948867,1.0038096036545665,0.002860572114422885
2459311.949029,0.9947576606936218,0.0028305661132226444
2459311.949191,0.9959077581342429,0.0028305661132226444
2459311.949353,1.0059296299227873,0.002860572114422885
2459311.949515,0.9971177349517854,0.0028405681136227244
2459311.949677,1.000718322470672,0.0028405681136227244
2459311.949839,1.0009482358476447,0.0028305661132226444
2459311.950001,0.9962671670217801,0.0028205641128225645
2459311.950164,1.0037485298567643,0.0028505701140228044
2459311.950326,0.9986973870025243,0.0028305661132226444
2459311.950488,1.0039082965516062,0.0028505701140228044
2459311.95065,1.0011376097749451,0.0028305661132226444
2459311.950812,1.002807811169014,0.0028405681136227244
2459311.950974,1.0018274824496836,0.0028405681136227244
2459311.951136,0.9955160875105021,0.0028105621124224845
2459311.951298,0.9971962908837863,0.0028205641128225645
2459311.95146,1.0015570303568686,0.0028405681136227244
2459311.951622,0.9993864635619178,0.0028305661132226444
2459311.951946,0.9953253859610964,0.0028105621124224845
2459311.952107,0.9998861662327694,0.0028205641128225645
2459311.952269,0.9993959354758455,0.0028105621124224845
2459311.952431,0.9956150465799765,0.0028105621124224845
2459311.952582,1.0009359870549253,0.0028205641128225645
2459311.952744,1.0003757422731228,0.0028205641128225645
2459311.952906,0.9953946133073998,0.0028005601120224045
2459311.953068,1.0013356687710113,0.0028205641128225645
2459311.95323,0.9935839856790254,0.0027905581116223245
2459311.953392,1.0016654692132005,0.0028205641128225645
2459311.953554,0.9970344102313058,0.0027905581116223245
2459311.953704,1.0013151434355887,0.0028105621124224845
2459311.953866,0.9977142904802722,0.0028105621124224845
2459311.954028,0.9997745697434036,0.0028205641128225645
2459311.954202,1.0010246771274913,0.0028005601120224045
2459311.954352,0.9999743440907369,0.0028005601120224045
2459311.954514,0.996653547115731,0.0027905581116223245
2459311.954676,1.0001041044043066,0.0028005601120224045
2459311.954838,0.9960631633855743,0.0027905581116223245
2459311.955,1.0015841347412757,0.0028105621124224845
2459311.955163,0.9996236089700185,0.0028005601120224045
2459311.955313,0.9990133639088074,0.0028005601120224045
2459311.955475,0.9956125508851821,0.0027805561112222445
2459311.955637,1.0007334421951652,0.0028005601120224045
2459311.955799,0.9976326891686172,0.0027905581116223245
2459311.955961,1.0019234144297169,0.0028005601120224045
2459311.956274,0.9991125955000306,0.0028005601120224045
2459311.956436,1.0014129226595776,0.0028105621124224845
2459311.956598,0.9978920855782828,0.0027905581116223245
2459311.956748,1.001542692624941,0.0028105621124224845
2459311.95691,1.0057734058391088,0.0028105621124224845
2459311.957072,1.001172352692817,0.0027905581116223245
2459311.957234,0.9982116276045726,0.0027905581116223245
2459311.957396,0.9997418006880109,0.0028005601120224045
2459311.957547,0.9985114306838081,0.0027905581116223245
2459311.957709,1.001551905813421,0.0028005601120224045
2459311.957871,1.0016517928178397,0.0028205641128225645
2459311.958033,1.0015016298043085,0.0028105621124224845
2459311.958195,0.9998911747251834,0.0028105621124224845
2459311.958345,1.0000410815623595,0.0028005601120224045
2459311.958507,0.9997808965226574,0.0027905581116223245
2459311.958669,0.9946397352801368,0.0027805561112222445
2459311.958832,0.9985603855710213,0.0027905581116223245
2459311.958994,1.0012707946269679,0.0027905581116223245
2459311.959156,0.9993002674884857,0.0027805561112222445
2459311.959318,0.9959094562856267,0.002770554110822164
2459311.959653,1.0047409474447841,0.0028005601120224045
2459311.959815,0.9994697601431877,0.0027905581116223245
2459311.959977,1.0009099151029015,0.0027905581116223245
2459311.960139,0.9982492498910763,0.0027805561112222445
2459311.96029,1.0025199799876356,0.0027905581116223245
2459311.960452,0.9991591747329094,0.002770554110822164
2459311.960614,0.995658341465463,0.002760552110422084
2459311.960776,0.9989388644618016,0.002770554110822164
2459311.960938,1.0000489533634431,0.002770554110822164
2459311.9611,1.0018091722839964,0.0027805561112222445
2459311.961262,1.0029392651718971,0.0027905581116223245
2459311.961424,1.0008587159235585,0.002770554110822164
2459311.961586,1.0008985907529862,0.002770554110822164
2459311.961748,1.0043991577134157,0.0027905581116223245
2459311.96191,0.9996380723355744,0.0027805561112222445
2459311.962061,0.9983176841325017,0.002760552110422084
2459311.962223,0.9997078289867412,0.0027805561112222445
2459311.962385,1.001378029844369,0.002770554110822164
2459311.962709,1.004288345520894,0.0027805561112222445
2459311.962871,1.000567468140575,0.002760552110422084
2459311.963033,0.9973466907731824,0.002750550110022004
2459311.963195,0.9964863854927695,0.002750550110022004
2459311.963357,1.000697094407348,0.002770554110822164
2459311.963507,1.0007369790195324,0.0027805561112222445
2459311.963669,0.9987964576736841,0.002760552110422084
2459311.963832,0.9981962035518354,0.002750550110022004
2459311.963994,0.9960756461838028,0.002740548109621924
2459311.964156,0.9937850548018815,0.002730546109221844
2459311.964318,1.0043870419282068,0.002770554110822164
2459311.96448,1.0036967705950306,0.002770554110822164
2459311.96463,1.0022863651013614,0.002760552110422084
2459311.964792,0.9990055756502799,0.002750550110022004
2459311.964954,1.0013959204190133,0.002760552110422084
2459311.965116,1.0008156710615177,0.002750550110022004
2459311.965278,0.9939141574433857,0.002730546109221844
2459311.96544,1.0024057224339755,0.002750550110022004
2459311.965602,0.9984047889174534,0.002750550110022004
2459311.965764,0.9988947535728069,0.002750550110022004
2459311.965915,1.0012851073533666,0.002760552110422084
2459311.966077,0.999004517884042,0.002750550110022004
2459311.966239,0.9994644765166111,0.002750550110022004
2459311.966401,1.002935037262667,0.002770554110822164
2459311.966563,0.999344185718915,0.002740548109621924
2459311.966725,1.0033548544715294,0.002760552110422084
2459311.966887,0.9984037308587429,0.002740548109621924
2459311.967049,0.9964232013574732,0.002730546109221844
2459311.9672,1.0015841091947113,0.002750550110022004
2459311.967362,0.9979632516133543,0.0027205441088217646
2459311.967524,0.9998134882439411,0.002730546109221844
2459311.967686,1.0003734668156503,0.002730546109221844
2459311.967848,1.002353729436544,0.002740548109621924
2459311.96801,1.001253375927353,0.002730546109221844
2459311.968172,0.9922014320928808,0.0027005401080216042
2459311.968322,1.0007130108410238,0.0027205441088217646
2459311.968484,1.0015830513895159,0.002730546109221844
2459311.968646,1.000312663844841,0.0027205441088217646
2459311.968808,1.0002525183418138,0.0027205441088217646
2459311.96897,1.0034730289628282,0.0027205441088217646
2459311.969132,1.0043130634811126,0.002730546109221844
2459311.969294,0.9988718417414019,0.0027105421084216846
2459311.969445,0.9986116652687149,0.0027105421084216846
2459311.969607,0.9984514997264957,0.0027105421084216846
2459311.969769,0.997431162142364,0.0027105421084216846
2459311.969931,0.9984012226311146,0.0027105421084216846
2459311.970093,0.9966307350027769,0.0027005401080216042
2459311.970255,1.001631601638589,0.0027205441088217646
2459311.970406,0.9976906889794778,0.0027005401080216042
2459311.970568,0.9973304833872453,0.0026905381076215242
2459311.97073,0.99864061185444,0.0027005401080216042
2459311.970892,1.0012409983666446,0.0027205441088217646
2459311.971054,1.00109083476187,0.0027205441088217646
2459311.971216,1.0019908811918143,0.0027105421084216846
2459311.971378,1.0032009896276386,0.0027205441088217646
2459311.97154,0.9967495657501705,0.0027005401080216042
2459311.971702,1.0012503323035273,0.0027105421084216846
2459311.971852,0.9995398665010202,0.0027205441088217646
2459311.972014,0.9985895428231873,0.0027105421084216846
2459311.972176,1.0000697052361909,0.0027005401080216042
2459311.972338,0.9992694115511542,0.0027005401080216042
2459311.9725,0.9947983837121506,0.0026805361072214443
2459311.972663,0.9970386973099276,0.0026905381076215242
2459311.972813,0.999399045633047,0.0027005401080216042
2459311.972975,1.0047399801672579,0.0027205441088217646
2459311.973137,0.9962081401394738,0.0027005401080216042
2459311.973299,1.0010189686391269,0.0027005401080216042
2459311.973461,0.997398110794903,0.0026805361072214443
2459311.973623,0.9997284431817656,0.0027005401080216042
2459311.973785,0.9996082854644154,0.0027005401080216042
2459311.973936,0.9976677727475289,0.0027005401080216042
2459311.974098,0.9955472149371722,0.0026905381076215242
2459311.97426,0.9944868691630885,0.0026805361072214443
2459311.974422,0.9992076796137822,0.0026905381076215242
2459311.974584,1.001207945948849,0.0026905381076215242
2459311.974746,0.9978271360626604,0.0026805361072214443
2459311.974896,0.9978070082124403,0.0026905381076215242
2459311.975058,0.9933959922727931,0.0026705341068213643
2459311.97522,0.9989069607237336,0.0026905381076215242
2459311.975382,0.9977065868995809,0.0026905381076215242
2459311.975544,0.9969663050880488,0.0026805361072214443
2459311.975707,0.9986064985393539,0.0026905381076215242
2459311.975869,1.0002066848090891,0.0027005401080216042
2459311.976031,0.9982761649314119,0.0026905381076215242
2459311.976193,0.9947153189821026,0.0026805361072214443
2459311.976343,0.9975357591947562,0.0026805361072214443
2459311.976505,0.9963153813275047,0.0026805361072214443
2459311.976667,0.9956051054750754,0.0026805361072214443
2459311.976829,0.9975853677243709,0.0026905381076215242
2459311.976991,0.9940345237462442,0.0026705341068213643
2459311.977153,0.9997455321331289,0.0026905381076215242
2459311.977315,0.9959146321327181,0.0026805361072214443
2459311.977466,0.9975248294329869,0.0026905381076215242
2459311.977628,1.0046061118576766,0.0027005401080216042
2459311.97779,0.9994449457874549,0.0026905381076215242
2459311.977952,1.000625047965008,0.0026905381076215242
2459311.978114,0.9968141519377948,0.0026705341068213643
2459311.978438,0.9971939601868374,0.0026705341068213643
2459311.978588,0.9983840742615098,0.0026805361072214443
2459311.97875,1.0015245684912373,0.0026905381076215242
2459311.978913,0.9957432775319336,0.0026905381076215242
2459311.979075,0.997253445685398,0.0026805361072214443
2459311.979237,0.9984535518216454,0.0027005401080216042
2459311.979399,0.997993325886204,0.0026905381076215242
2459311.979561,0.9979331799612118,0.0026905381076215242
2459311.979711,0.9966728039042468,0.0026705341068213643
2459311.979873,0.994882311900128,0.0026605321064212843
2459311.980035,0.9975327080689107,0.0027005401080216042
2459311.980521,0.9984624922637391,0.0026905381076215242
2459311.980996,0.995311469347223,0.0026905381076215242
2459311.981157,0.9984619663283318,0.0026805361072214443
2459311.981319,0.9975816563166694,0.0026705341068213643
2459311.981481,0.9975915243357275,0.0026805361072214443
2459311.981643,1.0006119944700669,0.0026905381076215242
2459311.981967,0.9965509143211765,0.0026805361072214443
2459311.982118,0.9956306053829472,0.0026905381076215242
2459311.982291,0.9964706303123556,0.0026905381076215242
2459311.982442,0.9961504413894401,0.0026705341068213643
2459311.982604,0.9983007374615467,0.0026805361072214443
2459311.982766,0.9962902013622784,0.0026705341068213643
2459311.982928,0.9958399773212396,0.0026705341068213643
2459311.98309,0.9942495252296945,0.0026505301060212043
2459311.983252,0.9982201853565615,0.0026705341068213643
2459311.983414,1.0011406354369021,0.0026705341068213643
2459311.983564,0.9963595551335418,0.0026505301060212043
2459311.983726,0.9966794851014554,0.0026605321064212843
2459311.983888,0.9982096571133703,0.0026605321064212843
2459311.98405,1.0009100631674055,0.0026705341068213643
2459311.984212,0.9964190309298784,0.0026505301060212043
2459311.984374,0.9987993729625688,0.0026605321064212843
2459311.984537,0.9968888559923649,0.0026505301060212043
2459311.984699,1.0020497541277884,0.0026705341068213643
2459311.984861,0.9973386778645181,0.0026605321064212843
2459311.985011,0.9935377935651039,0.0026405281056211243
2459311.985173,0.9965982716046431,0.0026505301060212043
2459311.985335,0.9996787536408174,0.0026505301060212043
2459311.985497,1.0004987835820585,0.0026605321064212843
2459311.985659,0.9894164330434569,0.002620524104820964
2459311.985821,1.001608737431762,0.0026605321064212843
2459311.985983,0.9976378091690175,0.0026505301060212043
2459311.986145,0.9982878050873956,0.0026505301060212043
2459311.986296,0.9972974820424437,0.0026605321064212843
2459311.986458,0.9936766237821308,0.0026405281056211243
2459311.98662,0.995386831730603,0.0026505301060212043
2459311.986782,1.001257871841832,0.0026705341068213643
2459311.986944,0.9957866434953394,0.0026505301060212043
2459311.987106,1.0008575235661286,0.0026605321064212843
2459311.987256,0.987624752837339,0.002620524104820964
2459311.987418,0.9952561450028213,0.0026405281056211243
2459311.987581,0.9994668521996165,0.0026505301060212043
2459311.987743,0.9936955638213824,0.0026405281056211243
2459311.987905,0.9956758257492654,0.0026505301060212043
2459311.988055,1.0000065677045347,0.0026605321064212843
2459311.988217,0.9948654053400401,0.0026505301060212043
2459311.988379,1.0029268834994107,0.0026705341068213643
2459311.988541,0.996915547092391,0.0026505301060212043
2459311.988703,1.0014863271048242,0.0026605321064212843
2459311.988865,0.9934245806077601,0.0026405281056211243
2459311.989027,0.9932544124229236,0.002630526105221044
2459311.989178,0.9975651495246766,0.0026405281056211243
2459311.98934,1.0003055634489346,0.0026605321064212843
2459311.989502,0.9978249331602076,0.0026505301060212043
2459311.989664,0.9943641068288969,0.0026405281056211243
2459311.989826,0.9987648528083224,0.0026405281056211243
2459311.989988,0.9981345925823735,0.0026405281056211243
2459311.99015,0.9991046524170901,0.0026505301060212043
2459311.9903,0.9952037479943939,0.002630526105221044
2459311.990462,0.9991744079419815,0.0026405281056211243
2459311.990624,0.9966737736269958,0.0026405281056211243
2459311.990787,0.994933290509981,0.0026505301060212043
2459311.990949,0.9952032102979829,0.0026405281056211243
2459311.991111,0.9965833521270674,0.0026505301060212043
2459311.991273,1.001904282110081,0.0026705341068213643
2459311.991435,0.9994236517769518,0.0026605321064212843
2459311.993055,0.992110846943262,0.0026405281056211243
2459311.993206,0.9964315859588445,0.002630526105221044
2459311.993368,0.9970015657034508,0.0026405281056211243
2459311.99353,0.9972214754298874,0.0026405281056211243
2459311.993692,0.9943807730305052,0.002630526105221044
2459311.993854,1.0032524130958425,0.0026605321064212843
2459311.994016,0.9968009885440836,0.0026405281056211243
2459311.994166,0.999551414305163,0.0026605321064212843
2459311.99449,0.9911194593624298,0.002630526105221044
2459311.994814,0.9969903649765457,0.0026405281056211243
2459311.994976,0.9955499426030135,0.0026405281056211243
2459311.995138,0.9935294042020478,0.002620524104820964
2459311.9953,0.9973600360316723,0.0026405281056211243
2459312.002997,0.9976937176177347,0.002620524104820964
2459312.003159,0.9976535751080059,0.002610522104420884
2459312.003321,0.9967532605605048,0.002600520104020804
2459312.003472,0.9959629771474063,0.002610522104420884
2459312.003796,0.9933821920025259,0.002580516103220644
2459312.003958,0.9982230256698871,0.002600520104020804
2459312.00412,0.9902612988209919,0.002580516103220644
2459312.004282,1.0023035727688796,0.002600520104020804
2459312.004444,0.9951620099456656,0.002590518103620724
2459312.004606,0.9903609152119365,0.002570514102820564
2459312.004768,0.9978522789665408,0.002600520104020804
2459312.00493,0.9950115763041578,0.002580516103220644
2459312.005081,0.9971318749727495,0.002590518103620724
2459312.005243,0.9977218584400234,0.002600520104020804
2459312.005405,0.9941210037363567,0.002580516103220644
2459312.005729,0.9983115727733218,0.002600520104020804
2459312.005891,0.9972712301611234,0.002590518103620724
2459312.009571,0.996558030260139,0.002590518103620724
2459312.009733,0.9966279096091643,0.002580516103220644
2459312.009895,0.9956575809128028,0.002580516103220644
2459312.010056,0.9973277811501406,0.002580516103220644
2459312.010218,0.9916165042578289,0.002570514102820564
2459312.01038,0.9947169897146403,0.002570514102820564
2459312.010531,1.001168154446479,0.002580516103220644
2459312.010693,0.9941566174920334,0.002550510102020404
2459312.010855,0.9979572429671602,0.002580516103220644
2459312.011017,1.000567630391404,0.0025605121024204845
2459312.011179,0.9962066235331576,0.002550510102020404
2459312.01133,1.0000572681458983,0.0025605121024204845
2459312.011492,0.993085739177339,0.002540508101620324
2459312.011654,0.9968363546344131,0.002570514102820564
2459312.011816,0.9983265179974428,0.002570514102820564
2459312.011978,1.0018870954404353,0.002570514102820564
2459312.01214,0.9961458125080959,0.0025605121024204845
2459312.012302,0.9957756037869775,0.002550510102020404
2459312.012452,0.9956354510508592,0.002540508101620324
2459312.012614,0.9961254143578558,0.002550510102020404
2459312.012776,0.9932747095283246,0.002540508101620324
2459312.012938,0.9960551309207636,0.002550510102020404
2459312.0131,0.9940645981186885,0.002540508101620324
2459312.013262,0.9977151935393552,0.0025605121024204845
2459312.013424,0.9970349227835046,0.0025605121024204845
2459312.013575,0.9919637829968032,0.002540508101620324
2459312.013737,1.00274580469312,0.002590518103620724
2459312.014061,1.0008451551369246,0.002570514102820564
2459312.014223,0.9953939301740725,0.002570514102820564
2459312.015022,0.9956333135600656,0.002570514102820564
2459312.01582,0.9917718775324686,0.002540508101620324
2459312.015982,0.9938721628349825,0.002540508101620324
2459312.016144,0.9978828302109185,0.002550510102020404
2459312.016306,0.9937318652569926,0.002530506101220244
2459312.016468,1.00059310273979,0.002540508101620324
2459312.01663,1.0016331759867534,0.002540508101620324
2459312.016792,0.9985624270659151,0.002540508101620324
2459312.016955,0.9995724934725893,0.002550510102020404
2459312.017105,0.9955315604914685,0.002550510102020404
2459312.017267,0.9944812156414642,0.0025605121024204845
2459312.017429,1.0013524551044837,0.002580516103220644
2459312.017591,0.9983717241703594,0.0025605121024204845
2459312.017753,0.9992817713883755,0.002550510102020404
2459312.017915,0.9893596521691825,0.002510502100420084
2459312.018077,0.998991443728993,0.002540508101620324
2459312.018239,0.9964107927966555,0.0025605121024204845
2459312.01839,0.996510687123308,0.002550510102020404
2459312.018552,0.992309712118814,0.002530506101220244
2459312.018714,0.9974105974831233,0.002540508101620324
2459312.018876,0.9965702946060494,0.002530506101220244
2459312.019038,0.9937095876440974,0.002550510102020404
2459312.0192,0.9961099328892558,0.0025605121024204845
2459312.020161,0.995338978831228,0.002530506101220244
2459312.020323,0.9974192600372567,0.002540508101620324
2459312.020473,0.9970390591320022,0.002540508101620324
2459312.020635,0.9977490662757729,0.002570514102820564
2459312.020797,0.9899973810771836,0.002520504100820164
2459312.020959,0.9959484364223973,0.002530506101220244
2459312.021121,1.0013093737404777,0.002550510102020404
2459312.021272,0.9976585178540434,0.002540508101620324
2459312.021434,0.9979384389608931,0.002540508101620324
2459312.021596,0.9936674498821464,0.002520504100820164
2459312.023205,0.9986671099435621,0.0025605121024204845
2459312.023367,1.0012674950953184,0.002550510102020404
2459312.023529,0.9998870840832956,0.002550510102020404
2459312.023691,0.9988067330794861,0.0025605121024204845
2459312.024015,0.9946956409807246,0.0025605121024204845
2459312.024165,0.9949855740171619,0.002530506101220244
2459312.024327,0.9943453110137158,0.002510502100420084
2459312.024489,0.9991861442255354,0.002540508101620324
2459312.024651,0.9979057531880184,0.002530506101220244
2459312.024813,0.9971954761686138,0.002530506101220244
2459312.024975,0.9923643749801002,0.002540508101620324
2459312.02545,0.9947744612305276,0.002540508101620324
2459312.025774,0.9997551873982108,0.002540508101620324
2459312.025936,0.9997450503752511,0.0025605121024204845
2459312.026098,0.9966843032255176,0.002550510102020404
2459312.02626,0.9979844282450456,0.002530506101220244
2459312.026422,0.9981143192133468,0.002530506101220244
2459312.026735,0.994773390161087,0.002530506101220244
2459312.026897,0.996573615181388,0.002520504100820164
2459312.027059,0.9929127479786367,0.002510502100420084
2459312.027221,0.9915723448636388,0.002500500100020004
2459312.027383,0.9938026558859583,0.002520504100820164
2459312.027545,0.9969931589419644,0.002530506101220244
2459312.027695,0.9980132379115241,0.002540508101620324
2459312.027857,0.9940623126719264,0.002510502100420084
2459312.028019,0.9924118475190962,0.002500500100020004
2459312.028181,0.9957623825607521,0.002520504100820164
2459312.030103,0.997821191480895,0.002540508101620324
2459312.030427,0.9946002770258884,0.002510502100420084
2459312.030589,0.9967805779421236,0.002510502100420084
2459312.030751,0.9945199906749258,0.002500500100020004
2459312.030913,0.9975304576135514,0.002510502100420084
2459312.031075,0.9976003364291208,0.002500500100020004
2459312.031237,0.9960999011760688,0.002490498099619924
2459312.031387,0.9996004761329544,0.002510502100420084
2459312.031549,0.996019624786238,0.002520504100820164
2459312.031711,0.9925687994396021,0.002500500100020004
2459312.031873,0.9901081721271249,0.002500500100020004
2459312.032198,0.9957490290732884,0.002520504100820164
2459312.032522,1.0014198928332951,0.002530506101220244
2459312.032846,0.9993592102622834,0.002520504100820164
2459312.033008,0.9962584548859953,0.002540508101620324
2459312.03317,0.991957459455874,0.002520504100820164
2459312.033494,0.9948177610385736,0.002520504100820164
2459312.034628,0.9956569820394416,0.002520504100820164
2459312.034779,0.9987574760395898,0.002520504100820164
2459312.034941,0.9952466385824371,0.002500500100020004
2459312.035103,0.9984071353867746,0.002500500100020004
2459312.035265,0.9976068400269661,0.002500500100020004
2459312.035427,0.991535490451377,0.0024804960992198437
2459312.035589,0.9955061492717664,0.0024804960992198437
2459312.035739,0.9948658959285143,0.002490498099619924
2459312.035901,0.9959759826246669,0.002490498099619924
2459312.036063,0.9990764673947937,0.002500500100020004
2459312.036387,0.9986961206568812,0.002510502100420084
2459312.036549,0.9965655592021264,0.002510502100420084
2459312.036711,0.9968454798390317,0.002520504100820164
2459312.036862,0.9973354516716139,0.002510502100420084
2459312.037024,0.997055260275744,0.002490498099619924
2459312.037186,0.999205554972341,0.002520504100820164
2459312.037348,0.9929641713281782,0.002500500100020004
2459312.03751,0.9983451121433629,0.002520504100820164
2459312.037672,0.9979548987230621,0.002510502100420084
2459312.037834,0.9992850293664691,0.002530506101220244
2459312.037985,0.9983347131084802,0.002520504100820164
2459312.038471,0.9947135826893961,0.002500500100020004
2459312.038633,0.9955036052858947,0.002510502100420084
2459312.038795,0.9877919275376682,0.0024804960992198437
2459312.038956,0.9941530651832233,0.002500500100020004
2459312.039106,0.9997340559899403,0.002520504100820164
2459312.039268,0.9964832704055644,0.002500500100020004
2459312.03943,0.99343252482425,0.002490498099619924
2459312.039592,0.9943725773973053,0.002490498099619924
2459312.039754,0.9929221518703298,0.0024804960992198437
2459312.039916,0.9990432406413182,0.002500500100020004
2459312.040079,0.9979328822818211,0.002500500100020004
2459312.040241,0.9978227247940468,0.002490498099619924
2459312.040391,1.0015033354892333,0.002510502100420084
2459312.040553,0.9955920177605571,0.0024804960992198437
2459312.040715,0.9983224283725215,0.002500500100020004
2459312.040877,0.993631354683454,0.0024804960992198437
2459312.041039,0.9954215772491191,0.0024804960992198437
2459312.041201,1.001002557961598,0.002500500100020004
2459312.041352,0.9973917095040443,0.002500500100020004
2459312.041514,1.0008622681239494,0.002520504100820164
2459312.041676,0.9951709943726585,0.002490498099619924
2459312.041838,0.9977813809494789,0.002490498099619924
2459312.042,0.9985413974479969,0.002500500100020004
2459312.042162,0.9938103157222382,0.0024804960992198437
2459312.042312,0.9944403162473398,0.002490498099619924
2459312.042474,0.9948302587186659,0.002490498099619924
2459312.042636,0.9999811533759096,0.002510502100420084
2459312.04296,0.9980504961891226,0.002490498099619924
2459312.043122,0.9928793264216755,0.0024804960992198437
2459312.043285,0.9984703082435419,0.002510502100420084
2459312.043435,0.9997904467700641,0.002500500100020004
2459312.043597,0.9968597250801794,0.002490498099619924
2459312.043759,1.0005603296520267,0.002510502100420084
2459312.043921,0.9949290678468236,0.0024804960992198437
2459312.044083,0.9994598384438533,0.002500500100020004
2459312.044245,0.996219054726617,0.002490498099619924
2459312.044396,0.9966090063576684,0.002490498099619924
2459312.044558,0.9955386567200986,0.0024804960992198437
2459312.04472,0.996028619140815,0.0024804960992198437
2459312.044882,0.9955383855190442,0.0024804960992198437
2459312.045044,0.9988589140460856,0.002490498099619924
2459312.045206,0.9972684603727656,0.002490498099619924
2459312.045356,1.000298940926747,0.002490498099619924
2459312.045518,0.9955078471186377,0.0024804960992198437
2459312.04568,0.9950976294826771,0.0024804960992198437
2459312.045842,0.9962877319073058,0.0024804960992198437
2459312.046004,0.9915966580929347,0.0024704940988197637
2459312.046166,0.9953572746136544,0.0024704940988197637
2459312.046329,0.9951470961348704,0.0024804960992198437
2459312.046479,1.0026584728464734,0.002500500100020004
2459312.046641,1.0029683992193745,0.002490498099619924
2459312.046803,1.0002377174679242,0.002490498099619924
2459312.046965,0.9992373817822697,0.002490498099619924
2459312.047127,0.995436485981939,0.0024804960992198437
2459312.047289,1.0008374305467493,0.002490498099619924
2459312.04744,1.0000071380703512,0.002500500100020004
2459312.047602,0.998366674347385,0.002500500100020004
2459312.047764,1.0008270307859206,0.002500500100020004
2459312.047926,1.0023872071855904,0.002510502100420084
2459312.048088,0.9962658472747157,0.0024804960992198437
2459312.04825,0.9995063597358317,0.002490498099619924
2459312.048412,0.9974158059808415,0.002490498099619924
2459312.048574,0.9954852842289978,0.0024804960992198437
2459312.048724,0.9983457307166599,0.002490498099619924
2459312.048886,0.9983155890353206,0.0024804960992198437
2459312.049048,0.9966351172855012,0.0024804960992198437
2459312.04921,0.9981852916620543,0.002490498099619924
2459312.049372,0.9970849359293499,0.0024804960992198437
2459312.049535,0.995374457331975,0.0024704940988197637
2459312.049697,0.9963145096755696,0.0024704940988197637
2459312.049859,0.9935138138667033,0.0024604920984196837
2459312.050009,0.9965342923395116,0.0024804960992198437
2459312.050171,0.9981744847028654,0.002500500100020004
2459312.050333,0.99593390090827,0.0024804960992198437
2459312.050495,1.0027651314733115,0.002490498099619924
2459312.050657,0.9996443716380262,0.002490498099619924
2459312.050819,0.9985440158804415,0.0024804960992198437
2459312.050981,0.9952132140313351,0.0024704940988197637
2459312.051143,0.9974535264023969,0.002500500100020004
2459312.051294,1.0008740840336403,0.002500500100020004
2459312.051456,0.9988635462291674,0.002500500100020004
2459312.051618,0.9991334645136681,0.002510502100420084
2459312.05178,0.9950225066203197,0.002490498099619924
2459312.051942,0.9954924649072214,0.002500500100020004
2459312.052104,0.9986529612995375,0.002500500100020004
2459312.052266,0.9962523454668417,0.002500500100020004
2459312.052416,0.998282625863416,0.002500500100020004
2459312.052579,1.001973227431402,0.002520504100820164
2459312.052741,0.9971621294949204,0.002500500100020004
2459312.052903,0.9973620337563973,0.002510502100420084
2459312.053065,0.9939612178710292,0.002500500100020004
2459312.053227,0.9977918482728898,0.002510502100420084
2459312.054349,0.9962606019436268,0.002510502100420084
2459312.056433,1.0021500334727715,0.002500500100020004
2459312.056595,0.9999394555923369,0.002490498099619924
2459312.056757,0.9957084736297173,0.0024604920984196837
2459312.056919,1.0006393240317006,0.0024704940988197637
2459312.057081,1.0055501704318874,0.0024804960992198437
2459312.057231,0.9970583463534458,0.0024704940988197637
2459312.057393,1.0008089607048174,0.002490498099619924
2459312.057555,0.9980382707940043,0.0024804960992198437
2459312.057717,0.9976580589772545,0.0024704940988197637
2459312.057879,0.9997483412585462,0.002500500100020004
2459312.058041,0.9977478053751088,0.0024704940988197637
2459312.058204,0.9991079407866006,0.0024704940988197637
2459312.058354,0.9989177770330199,0.0024704940988197637
2459312.058516,0.9995977772538999,0.0024704940988197637
2459312.058678,0.9960969413067002,0.0024604920984196837
2459312.05884,0.9993974656303971,0.0024704940988197637
2459312.059002,0.9977870077572792,0.0024804960992198437
2459312.059164,0.9987270599851835,0.0024704940988197637
2459312.059326,1.0005772942494018,0.0024704940988197637
2459312.059477,1.0008972316733227,0.0024704940988197637
2459312.059639,0.9983165797592877,0.0024604920984196837
2459312.059801,0.9992966399869588,0.0024604920984196837
2459312.059963,0.998286302135138,0.0024704940988197637
2459312.060125,1.002987106511729,0.0024804960992198437
2459312.060287,0.9992962325520449,0.0024704940988197637
2459312.060449,0.9984659307071284,0.0024804960992198437
2459312.060599,0.9953851888320158,0.0024704940988197637
2459312.060761,1.003206617333579,0.002490498099619924
2459312.060923,0.9998358073875311,0.002490498099619924
2459312.061085,0.9946046253670338,0.0024604920984196837
2459312.061247,1.0021760038594054,0.0024804960992198437
2459312.06141,0.9992552830941785,0.002490498099619924
2459312.06156,1.0017956654465572,0.0024804960992198437
2459312.061722,1.0008453395995685,0.002490498099619924
2459312.061884,1.0005051357781287,0.0024804960992198437
2459312.062046,0.9994147819275847,0.0024804960992198437
2459312.062208,0.9977743180556865,0.0024704940988197637
2459312.06237,0.9962938861916282,0.0024704940988197637
2459312.062532,0.9988342584897972,0.0024804960992198437
2459312.062683,1.0000743799576644,0.0024804960992198437
2459312.063007,0.9976536242602295,0.0024704940988197637
2459312.063169,1.0022844146471843,0.0024804960992198437
2459312.063331,1.0003538927737319,0.0024804960992198437
2459312.063493,1.0025641990680005,0.002490498099619924
2459312.063643,0.9991533911973837,0.0024804960992198437
2459312.063805,0.9985431333826333,0.0024704940988197637
2459312.063967,1.0004233736689374,0.002490498099619924
2459312.064129,0.9976426817717896,0.0024804960992198437
2459312.064291,1.001353288136409,0.002490498099619924
2459312.064454,0.9972123233511979,0.0024704940988197637
2459312.064616,1.004313607856527,0.002510502100420084
2459312.064766,1.0009928180048826,0.002490498099619924
2459312.064928,1.0023029442838693,0.002490498099619924
2459312.06509,0.9999223324177822,0.0024804960992198437
2459312.065252,1.0017325587226626,0.002500500100020004
2459312.065414,1.0005521869109841,0.002490498099619924
2459312.065576,0.9980615530497943,0.0024804960992198437
2459312.065727,1.0009019946234863,0.002490498099619924
2459312.065889,1.0028522489466773,0.002500500100020004
2459312.066051,1.0046824792685258,0.002500500100020004
2459312.066213,0.9989712012919313,0.0024804960992198437
2459312.066375,1.0013415396425753,0.002490498099619924
2459312.066537,1.0010913538922903,0.002490498099619924
2459312.066699,1.0033616722459628,0.002500500100020004
2459312.066849,1.0012611264834543,0.002490498099619924
2459312.067011,1.0047016788916032,0.002510502100420084
2459312.067173,1.0019409910561836,0.002490498099619924
2459312.067335,1.002600987361536,0.002500500100020004
2459312.067497,0.9973097934325881,0.0024804960992198437
2459312.06766,0.9976797308967263,0.0024804960992198437
2459312.067822,1.0040408674426324,0.002490498099619924
2459312.067971,1.0016602665327383,0.002490498099619924
2459312.068133,1.0003798747812063,0.0024804960992198437
2459312.068295,1.0017300091388803,0.0024804960992198437
2459312.068457,0.9982691813088813,0.0024704940988197637
2459312.068619,0.9975388995925379,0.0024704940988197637
2459312.068781,1.0011894940555215,0.002490498099619924
2459312.068943,0.9989089022862423,0.0024704940988197637
2459312.069094,0.9974884917679777,0.0024804960992198437
2459312.069256,0.9985385661403573,0.0024704940988197637
2459312.069418,0.9992285685033582,0.0024804960992198437
2459312.06958,1.001728932943492,0.002490498099619924
2459312.069742,1.003679187366046,0.002490498099619924
2459312.069904,0.9961875534162454,0.0024704940988197637
2459312.070066,1.0047191241121594,0.002490498099619924
2459312.070216,1.002168488416654,0.0024804960992198437
2459312.070378,1.0005380267157264,0.0024804960992198437
2459312.07054,1.0035584952054142,0.002490498099619924
2459312.070703,1.0019280326775197,0.0024804960992198437
2459312.070865,1.0002175549881622,0.002490498099619924
2459312.071027,0.9978669492786995,0.0024704940988197637
2459312.071189,0.999907221750015,0.0024804960992198437
2459312.071339,0.9999971141928803,0.0024804960992198437
2459312.071501,1.0005570906149948,0.0024804960992198437
2459312.071663,0.9999868409967665,0.0024804960992198437
2459312.071825,1.0015970274714026,0.002490498099619924
2459312.071987,1.001716915891727,0.002490498099619924
2459312.072149,1.000886614278991,0.0024804960992198437
2459312.072311,0.9956854384971929,0.0024704940988197637
2459312.072462,0.9982958342381554,0.0024804960992198437
2459312.072624,1.0008562107771817,0.002490498099619924
2459312.072786,1.0004659972032452,0.002490498099619924
2459312.072948,1.001476063691169,0.002490498099619924
2459312.07311,0.9976951719925735,0.002490498099619924
2459312.073272,0.9953445663571644,0.0024704940988197637
2459312.073434,1.0020057630877095,0.002500500100020004
2459312.073584,0.9989950354757343,0.002500500100020004
2459312.073746,1.0049460901887817,0.002510502100420084
2459312.073909,1.0006750996618459,0.002490498099619924
2459312.074071,0.9976443580269724,0.0024804960992198437
2459312.074233,1.0017750486839236,0.002490498099619924
2459312.074395,1.002395037206587,0.002490498099619924
2459312.074557,0.9976639555210214,0.0024804960992198437
2459312.074719,1.0060554983658132,0.002510502100420084
2459312.074881,1.0022446007287529,0.002490498099619924
2459312.075043,0.9994739111392035,0.002490498099619924
2459312.075205,0.9962631335375356,0.002490498099619924
2459312.075367,0.9997636982106046,0.002510502100420084
2459312.075691,1.001543783365322,0.002520504100820164
2459312.075853,0.9987630918049911,0.002510502100420084
2459312.082751,0.9977771341367592,0.002510502100420084
2459312.082913,1.0003075050693648,0.002510502100420084
2459312.083075,1.000747457925763,0.002510502100420084
2459312.083237,1.0005572847638646,0.002500500100020004
2459312.08355,0.9977164555380791,0.0024804960992198437
2459312.083712,0.9991466064615775,0.002490498099619924
2459312.083874,0.9960658552116349,0.0024704940988197637
2459312.084036,1.0020369143304713,0.0024804960992198437
2459312.084198,1.002416855233155,0.002490498099619924
2459312.08436,1.0026867741382233,0.0024804960992198437
2459312.084522,1.0038868790880537,0.002490498099619924
2459312.084684,1.0001659998482573,0.0024804960992198437
2459312.084834,1.003396520899403,0.002490498099619924
2459312.084996,1.004106527850762,0.002490498099619924
2459312.085159,0.9990853877461701,0.0024804960992198437
2459312.085321,0.9980050366404357,0.0024704940988197637
2459312.085483,0.9975548115667542,0.0024704940988197637
2459312.085645,1.0000151686171157,0.002490498099619924
2459312.085807,1.0031756657027489,0.002490498099619924
2459312.085957,1.0032455546739334,0.002490498099619924
2459312.086119,1.000304831529472,0.0024804960992198437
2459312.086281,1.0007047765255208,0.0024804960992198437
2459312.086443,1.0016048215491873,0.002500500100020004
2459312.086605,0.9984440544176786,0.0024804960992198437
2459312.086767,0.9978237953946234,0.002490498099619924
2459312.086929,0.9998640684855997,0.0024804960992198437
2459312.087091,1.00143424756499,0.002490498099619924
2459312.087242,1.0002538857062728,0.0024804960992198437
2459312.087404,0.996853070600369,0.0024604920984196837
2459312.087566,0.9995834817473066,0.0024804960992198437
2459312.087728,1.002904010925053,0.0024804960992198437
2459312.08789,0.9980429037823523,0.0024804960992198437


==> MuSCAT_TOI_1266b_UT20210407_z_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459311.939434,0.9947967617984503,0.0038
2459311.939596,1.002396752116532,0.00384
2459311.939758,0.9966767424347206,0.00381
2459311.93992,1.0031267327529862,0.00385
2459311.940071,1.0038567237287161,0.00386
2459311.940233,1.0000367140471074,0.00383
2459311.940395,1.0024667043656057,0.00384
2459311.940557,1.0057766946841553,0.00385
2459311.940719,1.0012566850028093,0.00384
2459311.94087,0.9966866759789043,0.00378
2459311.941032,1.0029266662977112,0.00384
2459311.941194,1.0005966566165652,0.00383
2459311.942154,1.0007665992484376,0.0038
2459311.942467,0.9999865805445834,0.00382
2459311.942629,1.0046965708640674,0.00383
2459311.942791,0.9994365611836401,0.00382
2459311.943115,0.9954965418229584,0.00375
2459311.943265,0.998676532859781,0.00376
2459311.943589,0.9951165134994522,0.00374
2459311.943751,0.998256503819389,0.00376
2459311.943902,1.0032064947966575,0.0038
2459311.944064,1.005536485116677,0.00378
2459311.944226,1.000286475436778,0.00375
2459311.944388,0.9962564657569386,0.00375
2459311.94455,1.0032764560771241,0.00378
2459311.944712,1.0010564463973926,0.00378
2459311.944874,0.9994964367177132,0.00376
2459311.945036,1.0073464270380557,0.00378
2459311.945198,0.990666417358471,0.00372
2459311.94536,0.9944664076789407,0.00375
2459311.945511,1.000486398656668,0.00376
2459311.945673,1.002716388977228,0.00379
2459311.945835,0.9956363792978342,0.00371
2459311.945997,0.9987563696184579,0.00372
2459311.946159,1.0057063599391547,0.00377
2459311.946321,1.0031963502598975,0.00377
2459311.946483,1.0028163405806565,0.00376
2459311.946633,0.9993763316184663,0.00373
2459311.946795,0.9986663219393079,0.00373
2459311.946958,1.0003063122004856,0.00373
2459311.94712,1.0022663025214087,0.00374
2459311.947282,1.0018562928424002,0.00374
2459311.947444,0.9969562831634292,0.00374
2459311.947594,0.9949562742014261,0.00369
2459311.947756,0.9970462645225229,0.00371
2459311.947918,1.0016562548436254,0.00372
2459311.94808,1.00379624516479,0.00373
2459311.948242,1.0000062354859878,0.00372
2459311.948404,0.9992762258071892,0.00371
2459311.948566,1.0050762161284472,0.00374
2459311.948728,1.0077462064497393,0.00376
2459311.94889,1.0037361967710314,0.00374
2459311.949052,1.0008961870923798,0.00373
2459311.949214,1.0026961774137526,0.00374
2459311.949365,1.003286168392318,0.00374
2459311.949539,0.9991661579967641,0.00371
2459311.949701,1.0006561483181902,0.0037
2459311.949863,0.9958561386396266,0.00368
2459311.950025,1.0053161289610397,0.00374
2459311.950187,0.9993561192824758,0.00371
2459311.950349,1.0022461096039275,0.00371
2459311.950511,1.0053960999253446,0.00374
2459311.950673,0.9960960902467875,0.00368
2459311.950835,1.0026160805682194,0.00369
2459311.950997,0.9992060708896051,0.00369
2459311.951159,0.9926560612109889,0.00366
2459311.951321,0.9953060515323647,0.00367
2459311.951483,0.999906041853684,0.00369
2459311.951958,1.001026013474712,0.00369
2459311.952119,0.9957460038556875,0.00366
2459311.952281,1.002535994176839,0.00369
2459311.952443,0.9958959844979792,0.00366
2459311.952605,0.9931359748190441,0.00364
2459311.952755,0.9992159658570571,0.00368
2459311.952917,0.9952759561780608,0.00365
2459311.953079,1.0009859464989865,0.00368
2459311.953241,1.000065936819891,0.00369
2459311.953403,0.996625927140742,0.00366
2459311.953565,1.001145917461516,0.00368
2459311.953727,0.9965759077822667,0.00366
2459311.953878,0.9992458987601947,0.00369
2459311.95404,0.9955558890808155,0.00367
2459311.954202,1.003635879401413,0.00369
2459311.954364,1.0007158697219567,0.00367
2459311.954526,1.0018658600424206,0.00367
2459311.954688,0.9985258503628601,0.00366
2459311.954838,0.9982858414002632,0.00366
2459311.955,1.0007158317205733,0.00368
2459311.955163,0.9981758219810928,0.00366
2459311.955325,1.0034058123013252,0.00369
2459311.955475,1.0014758033385094,0.00367
2459311.955637,1.00110579365864,0.00367
2459311.955799,1.006075783978719,0.0037
2459311.955961,1.0021957742987158,0.00368
2459311.956274,1.000665755595887,0.00369
2459311.956436,1.000665745915744,0.00369
2459311.956598,1.0002657362355187,0.00367
2459311.95676,1.001945726555262,0.0037
2459311.95691,0.9990057175919875,0.00364
2459311.957072,1.001405707911604,0.00367
2459311.957234,0.996795698231162,0.00367
2459311.957396,0.9958356885506234,0.00367
2459311.957558,0.9958156788700447,0.00367
2459311.957709,0.9994456698467166,0.00368
2459311.957871,0.9990756601660026,0.00371
2459311.958033,1.00370565048519,0.00371
2459311.958195,0.9933056408043347,0.00366
2459311.958357,0.9924756311234074,0.00365
2459311.958507,1.0082256221595016,0.00372
2459311.958681,0.9955256117613124,0.00367
2459311.958832,1.0025956027375278,0.00369
2459311.958994,1.0001855930562933,0.00367
2459311.959156,0.9969955833750165,0.00365
2459311.959318,0.995915573693669,0.00363
2459311.95948,1.0045355640122247,0.00369
2459311.959642,1.0027355543307388,0.00369
2459311.959804,0.9954755446491855,0.00365
2459311.959966,1.000525534967536,0.00368
2459311.960128,1.0010855252858462,0.00369
2459311.96029,1.0034755156040895,0.00369
2459311.960452,1.0045455059222395,0.00369
2459311.960614,0.9984954962403508,0.00366
2459311.960764,0.9975654872755576,0.00365
2459311.961088,0.9993354679114563,0.00367
2459311.96125,1.004755458229278,0.0037
2459311.961413,0.9931854484873068,0.00364
2459311.961575,1.0021054388049941,0.00367
2459311.961725,1.003775429839862,0.00369
2459311.962049,0.9961454104749408,0.00364
2459311.962211,0.9969054007923936,0.00366
2459311.962373,0.9986053911097516,0.00363
2459311.962686,0.9964453724017861,0.00364
2459311.962848,0.9983353627189508,0.00365
2459311.96301,0.9969253530360777,0.00362
2459311.963172,0.997655343353148,0.00365
2459311.963334,1.0052953336701242,0.00369
2459311.963496,1.0023253239870675,0.0037
2459311.963658,0.9984553143039532,0.00365
2459311.963808,0.9966753053380375,0.00364
2459311.96397,1.0020652956548148,0.00368
2459311.964132,0.9907552859715114,0.0036
2459311.964294,1.0008052762881796,0.00366
2459311.964457,0.9999752665450142,0.00365
2459311.964619,1.0016152568615841,0.00367
2459311.964769,0.9967952478953896,0.00363
2459311.964931,1.0044552382118748,0.00368
2459311.965093,0.9988752285283193,0.00363
2459311.965255,0.9948052188447006,0.00362
2459311.965417,1.002155209161069,0.00365
2459311.965579,0.9993451994774137,0.00365
2459311.96573,1.000545190451244,0.00366
2459311.965892,1.0001251807674958,0.00366
2459311.966054,0.9992351710837466,0.00366
2459311.966216,0.9927351613999748,0.00361
2459311.966378,0.9960151517161581,0.00365
2459311.96654,1.0040351420323614,0.00367
2459311.96669,0.9978351330658315,0.00364
2459311.966852,1.0005651233819992,0.00366
2459311.967014,0.993445113698174,0.00361
2459311.967176,1.0005451040143092,0.00366
2459311.967338,1.0049650943304698,0.00365
2459311.9675,0.9989950846466346,0.00364
2459311.967651,0.9964850756203582,0.00362
2459311.967813,0.9979950659365234,0.00363
2459311.967975,0.99717505625273,0.00362
2459311.968137,0.997435046568936,0.00361
2459311.968299,0.9959750368851935,0.00361
2459311.968461,1.0115350272014847,0.00369
2459311.968612,0.9989450181753521,0.00362
2459311.968774,1.000665008491698,0.00363
2459311.968936,1.0030749988081165,0.00363
2459311.969098,0.9993449891245862,0.0036
2459311.96926,1.0057849794410891,0.00365
2459311.969422,1.0018649697576765,0.00362
2459311.969584,1.0059549600743276,0.00364
2459311.969734,0.9974949511083089,0.00361
2459311.969896,0.9955149414250922,0.0036
2459311.970058,0.9992649317419233,0.00362
2459311.97022,1.0024749220588545,0.00363
2459311.970382,1.0061949123758767,0.00366
2459311.970544,0.9959349026929457,0.0036
2459311.970695,0.9956848936675871,0.00359
2459311.970857,0.9995148839848482,0.00361
2459311.971019,0.9965148743022139,0.0036
2459311.971181,0.9932148646196362,0.00357
2459311.971343,1.0035448549371815,0.00364
2459311.971505,0.9983848452548302,0.00361
2459311.971656,1.0021948362300066,0.00363
2459311.971818,0.9940248265478422,0.0036
2459311.97198,0.9960048168658338,0.00361
2459311.972142,0.9962748071839069,0.00359
2459311.972304,0.9987047975021263,0.0036
2459311.972466,0.9967947878204776,0.00359
2459311.972628,0.9955447781389408,0.00358
2459311.97279,1.002184768457567,0.00363
2459311.97294,0.9977147594934802,0.00359
2459311.973102,0.9985247498123762,0.00361
2459311.973264,1.0067447401314522,0.00363
2459311.973426,1.0016747304506701,0.0036
2459311.973588,0.9965047207700836,0.00358
2459311.97375,1.000804711089687,0.00361
2459311.973901,0.9984547020667366,0.00361
2459311.974063,0.9979646923866526,0.0036
2459311.974225,0.9954246827067788,0.00357
2459311.974387,0.9912746730271151,0.00355
2459311.974549,0.9999846633476083,0.00359
2459311.974711,1.0015646536683294,0.0036
2459311.974862,0.9951546446464631,0.00356
2459311.975024,0.9951146349675922,0.00357
2459311.975186,0.9970846252889187,0.00357
2459311.975348,1.0020446156105134,0.00361
2459311.97551,0.9992146059323187,0.00359
2459311.975672,0.9966245962543392,0.00358
2459311.975822,0.9984545872934952,0.0036
2459311.975984,0.9941545776159859,0.00358
2459311.976146,0.9955145679387508,0.00359
2459311.976308,0.9949945582617724,0.00357
2459311.97647,0.9916445485850361,0.00356
2459311.976632,1.0012345389085893,0.00361
2459311.976783,0.9922045298894485,0.00357
2459311.976945,0.9996845202135425,0.00361
2459311.977269,0.9959545008625854,0.00358
2459311.977431,0.9947744911875468,0.00359
2459311.977593,1.0018244815128383,0.00362
2459311.977755,0.9964444718384756,0.00359
2459311.977906,1.001304462821269,0.0036
2459311.978068,1.0011144531474898,0.0036
2459311.978392,1.0001744338009948,0.00359
2459311.978554,0.9966944241282438,0.00358
2459311.978716,1.0038944144558892,0.00361
2459311.978878,1.0012944047838745,0.00362
2459311.979028,0.9965543958286018,0.00359
2459311.97919,1.0002743861573105,0.00362
2459311.979352,0.9950143764863509,0.0036
2459311.979514,1.0020143668157917,0.00363
2459311.979838,0.9900543474757978,0.00354
2459311.98,1.0016343378063943,0.00362
2459311.980475,1.0001843094570069,0.00363
2459311.980961,0.999294280454709,0.00365
2459311.981111,0.9956842715041531,0.00359
2459311.981273,0.9919942618379203,0.00356
2459311.981435,0.9962342521721339,0.00361
2459311.981597,0.9958042425067914,0.00364
2459311.981759,0.9938842328418404,0.00364
2459311.981921,0.9980442231773499,0.00363
2459311.982071,0.9955942142291121,0.00364
2459311.982395,1.001014194902304,0.00365
2459311.982557,1.0017141852395477,0.00363
2459311.982719,0.9967141755772759,0.0036
2459311.982881,0.9963641659154674,0.00358
2459311.983032,1.0009541569101328,0.00362
2459311.983194,0.9984841472492073,0.00359
2459311.983356,1.0006741375887795,0.00359
2459311.983518,0.9956941279288057,0.00356
2459311.98368,0.992444118269338,0.00355
2459311.983842,0.9989541086103555,0.00358
2459311.984004,0.9926640989518343,0.00354
2459311.984328,1.0012340796363355,0.00357
2459311.984479,0.9975840706350214,0.00355
2459311.984641,1.002714060978456,0.00358
2459311.984803,0.9987240513224201,0.00357
2459311.984965,0.9887140416669027,0.00351
2459311.985127,1.0024540320118602,0.00359
2459311.985289,0.9989240223573578,0.00356
2459311.985451,0.9968840127033713,0.00356
2459311.985601,0.9958640037649431,0.00357
2459311.985763,0.9863939941119603,0.00352
2459311.985925,0.9937739844594762,0.00355
2459311.986087,0.9966939748075437,0.00358
2459311.986249,0.9984239651561444,0.0036
2459311.986412,0.9965139554457033,0.00358
2459311.986574,0.9964539457953618,0.00357
2459311.986724,1.0025239368603809,0.00362
2459311.986886,0.9970039272111179,0.00359
2459311.987048,0.9989739175623845,0.0036
2459311.98721,1.0028339079142328,0.00361
2459311.987372,0.998673898266651,0.0036
2459311.987534,0.9991338886195958,0.00358
2459311.987685,0.995123879628112,0.00358
2459311.987847,0.9982538699821764,0.0036
2459311.988009,0.9979738603367853,0.00359
2459311.988171,0.9942738506919915,0.00357
2459311.988333,1.0010738410477804,0.00361
2459311.988657,0.9949238217610448,0.00356
2459311.988807,0.9932238128327725,0.00354
2459311.988969,0.9907638031908355,0.00354
2459311.989131,1.0058737935494724,0.00362
2459311.989293,0.9974437839086707,0.00356
2459311.989456,0.997433774208994,0.00357
2459311.989618,0.9930537645693789,0.00355
2459311.989768,1.0021137556443707,0.00359
2459311.990092,0.9916137363680559,0.00352
2459311.990254,1.0043037267308093,0.00359
2459311.990578,0.9996337074581012,0.00357
2459311.99074,0.9978636978226729,0.00359
2459311.990902,0.9947636881878209,0.00357
2459311.991064,0.9972736785536027,0.00359
2459311.991226,1.0036536689199937,0.00363
2459311.991388,0.9989836592869696,0.0036
2459311.992997,0.9902435636442272,0.00357
2459311.993159,0.9931435540179246,0.00354
2459311.993321,0.9941935443922103,0.00354
2459311.993483,0.9991835347671378,0.00358
2459311.993645,0.9960735251426837,0.00356
2459311.993807,0.999193515518822,0.00358
2459311.993958,0.9977935065490119,0.00359
2459311.99412,0.9970934969263775,0.0036
2459311.994282,0.9981934873043395,0.00361
2459311.994606,0.9990834680621908,0.00362
2459311.994918,0.9925534495350604,0.00356
2459311.995081,0.9935434398567448,0.00354
2459311.995243,0.9946334302384473,0.00355
2459311.995567,0.995563411003718,0.00358
2459312.003101,0.9966229644829111,0.00355
2459312.003414,0.9952229459646379,0.00356
2459312.003576,0.9985029363811411,0.00356
2459312.003738,0.9955229267984032,0.00354
2459312.0039,0.9952029172163865,0.00353
2459312.004062,0.994722907635075,0.00354
2459312.004224,0.9908528980545218,0.00351
2459312.004374,1.0024628891843037,0.00357
2459312.004537,1.0004128795460299,0.00357
2459312.004699,0.9985828699676134,0.00357
2459312.004861,0.9945028603899649,0.00353
2459312.005023,0.9928828508130597,0.00353
2459312.005185,0.9965228412368747,0.00356
2459312.005335,0.9963428323707363,0.00355
2459312.005497,0.9941228227959943,0.00355
2459312.005821,0.9944328036488195,0.00354
2459312.007106,0.9995927277402071,0.00358
2459312.009675,1.000112576130727,0.00359
2459312.009826,0.9990525672257987,0.00358
2459312.009988,0.9943225576729496,0.00355
2459312.010149,1.0026425481798975,0.00359
2459312.010473,0.9980025290783862,0.00354
2459312.010635,0.9938225195288484,0.00351
2459312.010797,0.9999725099801698,0.00356
2459312.010959,0.9928525004323258,0.00349
2459312.01111,0.9954624915335417,0.0035
2459312.011272,0.9943824819872872,0.00349
2459312.011434,0.9949424724418973,0.0035
2459312.011596,0.999152462897349,0.00352
2459312.01192,0.9961224438107583,0.00352
2459312.012082,0.998002434268753,0.00351
2459312.012232,0.9958724254342892,0.00351
2459312.012394,0.9933224158939136,0.00348
2459312.012556,0.9918124063543653,0.00347
2459312.012718,0.9934723968157062,0.00347
2459312.01288,1.0035723872778943,0.00353
2459312.013031,0.9969323783884778,0.00348
2459312.013193,0.9971323688523078,0.00353
2459312.013355,0.9995223593170373,0.00354
2459312.013517,0.9956423497826262,0.00351
2459312.013992,0.9986723218317811,0.00357
2459312.014154,0.9915923123007784,0.00353
2459312.014952,0.9972622653647172,0.00354
2459312.015762,0.9982922177449405,0.00355
2459312.015913,0.9899222088701606,0.00349
2459312.016075,0.9998321993497227,0.00353
2459312.016399,0.9923021803116207,0.00346
2459312.016561,1.0023821707939107,0.00351
2459312.016723,0.9929021612771496,0.00346
2459312.016885,0.9966321517612965,0.0035
2459312.017036,1.0071421428923997,0.00357
2459312.017198,0.9891921333783014,0.0035
2459312.01736,0.9979721238651527,0.00354
2459312.017522,0.9958621143529391,0.00354
2459312.017684,1.0010521048416212,0.00352
2459312.017846,0.9989120953312601,0.0035
2459312.018008,0.9988820858218072,0.00351
2459312.018158,0.9958920770176233,0.00353
2459312.01832,0.9969320675099973,0.00355
2459312.018482,0.9978620580032833,0.00353
2459312.018644,1.0002920484975337,0.00353
2459312.018806,1.0011220389927245,0.00353
2459312.018968,0.9997420294888285,0.00355
2459312.019119,0.9978620206311225,0.00357
2459312.019443,0.9947120016279319,0.00354
2459312.020091,0.9959319636328479,0.00353
2459312.020242,1.0002919547812112,0.00354
2459312.020415,1.0003219446409235,0.00352
2459312.020577,0.9934019351463832,0.00349
2459312.020728,0.9971319262973692,0.00354
2459312.02089,0.9967819168046347,0.00351
2459312.021052,0.9941119073128103,0.00347
2459312.021214,1.0019418978219479,0.00352
2459312.021376,0.9982318883320208,0.00351
2459312.021538,0.9978718788429973,0.0035
2459312.023297,0.9925417758707985,0.00352
2459312.023459,0.9949117663927516,0.00352
2459312.023621,0.9971917569156229,0.00357
2459312.024096,0.9972017291329737,0.00356
2459312.024258,0.9991617196594296,0.00353
2459312.02442,0.9979117101867709,0.00352
2459312.024582,0.99232170071505,0.00351
2459312.024744,1.0015916912442364,0.00354
2459312.025056,0.9929016730066806,0.00354
2459312.025705,0.9946416350809668,0.00353
2459312.025855,0.9961916263174375,0.00355
2459312.026179,0.9902716073908946,0.00349
2459312.026341,0.9975615979289423,0.00351
2459312.026503,0.9922315884679151,0.00351
2459312.026665,0.989611579007787,0.00351
2459312.026827,0.9945515695485289,0.00347
2459312.026978,1.0020515607323914,0.00352
2459312.02714,1.0003415512748997,0.00352
2459312.027302,0.9990815418182833,0.00351
2459312.027464,0.9936715323625969,0.00349
2459312.027788,0.9994415134539085,0.00352
2459312.02795,0.9961515040009328,0.00349
2459312.028112,0.9985914945488611,0.00349
2459312.028424,0.9931114763473997,0.00348
2459312.030184,0.999911373735476,0.00354
2459312.030346,0.9964713642958863,0.0035
2459312.030508,0.9989413548572338,0.00351
2459312.03067,1.0030113454194918,0.0035
2459312.030832,0.9906213359826325,0.00344
2459312.030994,0.9989413265467093,0.00347
2459312.031156,1.0014913171116684,0.00349
2459312.031318,0.9964513076775645,0.00347
2459312.03148,1.0014112982443677,0.00351
2459312.03163,0.9942912895107103,0.00349
2459312.031955,0.9955712705904832,0.00347
2459312.032441,0.9949212423042348,0.00351
2459312.032603,0.9959412328772936,0.00348
2459312.032927,0.9934712140260719,0.00348
2459312.033251,0.9961511951784375,0.00353
2459312.033413,1.001381185755977,0.00354
2459312.033575,0.9962911763344109,0.00353
2459312.034547,0.9894011198236637,0.00349
2459312.034709,1.0046711104083337,0.00356
2459312.034871,0.9939211009938924,0.00347
2459312.035033,0.9948610915803107,0.00347
2459312.035195,0.9997310821676428,0.0035
2459312.035346,0.9987410733948947,0.00348
2459312.03567,0.9981310545738395,0.00349
2459312.035832,0.9994910451646525,0.00349
2459312.035994,0.9917010357563417,0.00345
2459312.036468,0.9918610082333468,0.00347
2459312.03663,0.999770998828494,0.00356
2459312.036792,0.9918609894245207,0.00349
2459312.036955,0.9948809799633695,0.00346
2459312.037117,0.9905609705611296,0.00345
2459312.037279,1.0004209611597938,0.00352
2459312.037591,0.9939109430559764,0.00351
2459312.037753,0.9941909336572146,0.00349
2459312.037915,1.001260924259309,0.00353
2459312.03839,0.9941208967088822,0.00349
2459312.038714,0.9921608779209333,0.00347
2459312.038876,0.9957208685283018,0.00349
2459312.039037,0.996420859194523,0.00349
2459312.039199,1.0018708498036335,0.00351
2459312.039361,0.9920708404136744,0.00348
2459312.039511,0.9986008317200691,0.0035
2459312.039673,0.9945508223318033,0.00347
2459312.039835,0.9947908129444607,0.00347
2459312.039997,1.007210803558017,0.00353
2459312.04016,0.993850794114531,0.00346
2459312.040322,0.9950807847298724,0.00347
2459312.040472,0.9977607760412116,0.00348
2459312.040634,0.9936407666582967,0.00344
2459312.040796,0.9990007572763132,0.00349
2459312.040958,0.9921407478952391,0.00346
2459312.04112,0.9958807385150505,0.00345
2459312.041282,0.9945407291357998,0.00346
2459312.041444,0.9990807197574638,0.0035
2459312.041595,0.9995907110167553,0.00349
2459312.041757,1.0006207016401707,0.00349
2459312.041919,0.9967806922645339,0.00348
2459312.042081,0.9938606828898207,0.00346
2459312.042243,0.9946106735160074,0.00347
2459312.042405,1.0014206641431556,0.0035
2459312.042567,0.995970654771225,0.00346
2459312.042729,0.9965106454002013,0.00347
2459312.042879,0.9978906367241913,0.00347
2459312.043041,0.9956106273549666,0.00346
2459312.043204,0.9951906179288608,0.00346
2459312.043366,0.998460608561551,0.00348
2459312.043528,0.9956405991951759,0.00346
2459312.04369,0.9961705898297188,0.00347
2459312.04384,0.9994905811588745,0.00348
2459312.044002,0.9992205717952652,0.00347
2459312.044164,1.0021205624325802,0.00351
2459312.044326,0.9961705530708727,0.00346
2459312.044488,0.998280543710092,0.00347
2459312.04465,1.002530534350291,0.00349
2459312.044812,0.993440524991445,0.00344
2459312.044974,0.9961805156335279,0.00348
2459312.045125,1.0013305069119043,0.00349
2459312.045287,0.9931004975558612,0.00346
2459312.045449,0.9965904882007744,0.00347
2459312.045611,0.99554047884662,0.00347
2459312.045773,0.9948604694934543,0.00346
2459312.045935,0.9911004601412442,0.00344
2459312.046085,0.9938104514826229,0.00346
2459312.046247,0.9990004421322767,0.00348
2459312.04641,0.9979404327251574,0.00348
2459312.046572,0.9998604233767496,0.00347
2459312.046734,0.99958041402928,0.00347
2459312.046896,0.9988204046828082,0.00347
2459312.047046,1.0002503960295137,0.00349
2459312.047208,0.995050386684924,0.00345
2459312.04737,0.9942303773413069,0.00347
2459312.047532,0.9957803679986423,0.00349
2459312.047694,0.9944803586569835,0.00349
2459312.047856,1.003210349316305,0.00351
2459312.048007,0.9965303406107532,0.00346
2459312.048169,0.9940003312719519,0.00346
2459312.048331,0.996090321934163,0.0035
2459312.048655,0.9994403032615282,0.00348
2459312.048817,1.0040902939267113,0.00351
2459312.048967,0.9969102852842321,0.00347
2459312.049129,0.9948302759513328,0.00346
2459312.049291,1.0012002666194302,0.0035
2459312.049454,1.0036102572309187,0.00351
2459312.049616,0.9994502479009935,0.00348
2459312.049778,0.9984402385720942,0.00347
2459312.04994,0.9962202292441926,0.00346
2459312.050102,0.9933502199172638,0.00347
2459312.050252,0.9949102112821384,0.00348
2459312.050414,0.9950002019571327,0.00346
2459312.050738,1.0006101833101764,0.00348
2459312.0509,0.9984001739881715,0.00347
2459312.051062,0.9949401646671949,0.00347
2459312.051375,0.9953901466609816,0.00348
2459312.051537,0.99512013734292,0.00352
2459312.051699,1.0050101280258887,0.00354
2459312.051861,0.9956101187098646,0.00351
2459312.052173,1.007300100770711,0.00357
2459312.052335,0.9989500914576093,0.00352
2459312.05266,0.9984400727769974,0.00351
2459312.052822,0.998480063466953,0.00353
2459312.052984,0.9939800541578884,0.00349
2459312.053146,1.0003400448498574,0.00353
2459312.05443,0.9994099711106316,0.00352
2459312.05619,0.9959998701377696,0.00352
2459312.056514,1.0012598515625108,0.00349
2459312.056664,0.9975798429642349,0.00347
2459312.056826,1.0044098336790328,0.00348
2459312.056988,0.999599824394864,0.00347
2459312.05715,1.0018998151117022,0.00347
2459312.057312,0.9961198058295199,0.00346
2459312.057474,1.002679796548371,0.00352
2459312.057636,0.9921597872682018,0.00345
2459312.057787,0.9989197786190896,0.00349
2459312.057949,0.9975997693408926,0.0035
2459312.058111,0.9990397600637092,0.00346
2459312.058273,0.9969797507875051,0.00344
2459312.058435,1.0043297415123376,0.00348
2459312.058585,1.0050097329251007,0.00348
2459312.05891,0.9978897143224424,0.00346
2459312.059072,0.9980997050512694,0.00347
2459312.059234,1.0010496957811097,0.00348
2459312.059396,1.000719686511942,0.00346
2459312.059558,0.9992896772438201,0.00346
2459312.059708,1.0018296686631172,0.00347
2459312.05987,1.000389659396961,0.00347
2459312.060032,1.0036196501318273,0.00347
2459312.060194,0.9976296408676905,0.00345
2459312.060356,1.001649631604603,0.00348
2459312.060518,0.9975196223425415,0.00348
2459312.06068,0.9987096130814769,0.00349
2459312.060831,0.9964896044501884,0.00349
2459312.060993,1.0006995951911302,0.0035
2459312.061155,1.0005195859331,0.00349
2459312.061317,1.000119576676073,0.00348
2459312.061479,0.9926595674201057,0.00345
2459312.061629,0.9989695588506567,0.00348
2459312.061791,1.0014995495966716,0.00349
2459312.061954,1.0023695402865989,0.0035
2459312.062116,1.0063295310347002,0.00352
2459312.062278,1.0062895217838057,0.00352
2459312.06244,1.0021795125339816,0.00349
2459312.06259,0.9953895039702364,0.00348
2459312.062752,1.000319494722417,0.00347
2459312.063076,0.9938294762298715,0.00344
2459312.063238,1.0017994669851742,0.0035
2459312.063562,0.998729448498884,0.00348
2459312.063713,1.000629439884796,0.00347
2459312.063875,1.0014294306442062,0.00348
2459312.064037,1.001079421404665,0.00349
2459312.064199,0.9999294121661464,0.00348
2459312.064361,0.9989094029287029,0.00346
2459312.064523,0.9985093936923094,0.00348
2459312.064673,1.0045793851410127,0.00352
2459312.064835,1.0012493759066454,0.00348
2459312.064997,0.9972093666733046,0.00345
2459312.06516,0.9926593573840448,0.00344
2459312.065322,1.003419348152843,0.0035
2459312.065484,1.0002793389227025,0.00348
2459312.065634,1.0011593303771922,0.00349
2459312.065796,0.9997893211490849,0.00349
2459312.065958,0.9929493119220407,0.00343
2459312.06612,1.0015693026960277,0.00347
2459312.066282,1.003319293471103,0.00348
2459312.066444,0.9995092842472172,0.00347
2459312.066595,0.9979992756506197,0.00346
2459312.066757,1.0024792664288207,0.00348
2459312.066919,1.0061892572080964,0.00351
2459312.067081,0.9984392479884124,0.00346
2459312.067243,0.997569238769826,0.00347
2459312.067405,0.9972192295523116,0.00346
2459312.067555,0.9991692210185165,0.00348
2459312.067717,1.0013892118030707,0.00348
2459312.067879,1.002019202588677,0.00347
2459312.06804,1.0013691934322675,0.00347
2459312.068203,1.0032691841631762,0.00349
2459312.068365,1.0022391749520212,0.00347
2459312.068515,1.0008491664241685,0.00346
2459312.068677,1.005709157215122,0.0035
2459312.068839,1.0015291480071316,0.00347
2459312.069001,0.9994891388002466,0.00344
2459312.069163,0.9973391295944202,0.00344
2459312.069325,1.0000691203896976,0.00346
2459312.069487,0.9988891111860556,0.00345
2459312.069638,0.9975391026083169,0.00347
2459312.0698,0.9963690934067344,0.00343
2459312.069962,1.00632908420626,0.00348
2459312.070124,1.002379075006864,0.00346
2459312.070286,1.008789065808522,0.00348
2459312.070448,1.0019890566112875,0.00345
2459312.07061,1.000409047415131,0.00345
2459312.070772,1.001379038220023,0.00346
2459312.070922,0.9978590297070214,0.00344
2459312.071084,1.005339020513981,0.00347
2459312.071246,1.0050090113220398,0.00347
2459312.071409,1.0054090020744186,0.00349
2459312.071571,1.004418992884619,0.0035
2459312.071733,0.9977889836958499,0.00345
2459312.071883,0.9994489751887015,0.00347
2459312.072045,1.0083889660019956,0.00351
2459312.072207,0.9940089568163099,0.00344
2459312.072531,1.000668938448112,0.0035
2459312.072693,0.9979789292655454,0.00348
2459312.072855,0.9968289200840413,0.00347
2459312.073006,0.9991189115268908,0.00348
2459312.073168,0.999568902347337,0.00348
2459312.07333,1.0072388931688223,0.00353
2459312.073492,0.9962188839913356,0.00348
2459312.073654,1.0017088748148328,0.00351
2459312.073816,1.0012488656393685,0.0035
2459312.073978,1.0057488564649095,0.00352
2459312.07414,1.0002588472914213,0.00349
2459312.074302,1.0002188381189565,0.00348
2459312.074464,0.9994088289474644,0.00349
2459312.074626,0.9985688197769441,0.00348
2459312.074777,0.9947888112300203,0.00346
2459312.074939,0.9980888020614203,0.00348
2459312.075101,0.9969687928937767,0.00348
2459312.075263,0.9995687837270968,0.00352
2459312.075587,1.0014887653966171,0.00352
2459312.075749,0.9991687562328364,0.00352
2459312.075911,0.9988287470700091,0.00351
2459312.076235,1.0009687287471698,0.00353
2459312.082809,1.000098357750192,0.00352
2459312.082971,1.005178348625469,0.00353
2459312.083133,1.0006783395015582,0.00349
2459312.083295,1.0019683303784563,0.00349
2459312.083457,0.997118321256111,0.00346
2459312.083619,1.0002483121345802,0.00347
2459312.083781,1.0025883030137976,0.00347
2459312.083943,1.006798293893822,0.00348
2459312.084094,0.9957682853937746,0.00343
2459312.084256,0.9934882762752851,0.00342
2459312.084418,1.0047882671575248,0.00349
2459312.08458,0.9942582580405509,0.00343
2459312.084742,0.9964182489243296,0.00345
2459312.084904,0.9968182398088281,0.00345
2459312.085066,1.002258230694088,0.00348
2459312.085216,1.000908222255172,0.00349
2459312.085378,1.000138213141872,0.00347
2459312.08554,0.992638204029295,0.00343
2459312.085703,0.9964981948612097,0.00346
2459312.085865,1.0015881857501052,0.00349
2459312.086027,0.9959181766397074,0.00346
2459312.086189,0.9942181675300644,0.00345
2459312.086339,1.0009581590958363,0.00348
2459312.086501,0.9985981499875843,0.00348
2459312.086663,0.9915081408800586,0.00345
2459312.086825,1.0024481317732283,0.00352
2459312.086987,1.000578122667147,0.00348
2459312.087149,1.0043081135617882,0.0035
2459312.087311,0.9996481044571252,0.00347
2459312.087462,0.9985380959713458,0.00346
2459312.087624,1.0013880868681035,0.0035
2459312.087786,0.9983880777655557,0.00347
2459312.087948,0.998128068663755,0.00348
2459312.089545,0.9993579789764151,0.00348


==> MuSCAT_TOI_1266c_UT20220131_r_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459611.088,0.999952808,0.00214015
2459611.088,0.999584471,0.00214015
2459611.089,0.99958616,0.00214015
2459611.089,0.998807795,0.00214015
2459611.089,0.995969286,0.002130149
2459611.089,1.00375152,0.00214015
2459611.09,1.002433111,0.00214015
2459611.09,1.000094639,0.002130149
2459611.09,0.999456286,0.002130149
2459611.09,1.001238104,0.002130149
2459611.09,1.000179723,0.002120148
2459611.091,0.999201349,0.002120148
2459611.091,1.001313192,0.002120148
2459611.091,0.996934581,0.002110148
2459611.091,0.99911643,0.002110148
2459611.092,0.996217924,0.002110148
2459611.092,1.001259974,0.002110148
2459611.092,1.002051728,0.002110148
2459611.092,1.000013285,0.002110148
2459611.092,1.001015056,0.002110148
2459611.093,1.000876749,0.002100147
2459611.093,0.99754822,0.002100147
2459611.093,1.002060241,0.002100147
2459611.093,1.003062018,0.002100147
2459611.093,1.000043515,0.002100147
2459611.094,1.00021523,0.002090146
2459611.094,0.997836775,0.002090146
2459611.094,1.004398948,0.002100147
2459611.094,0.998140224,0.002080146
2459611.095,0.996181803,0.002080146
2459611.095,0.997553616,0.002080146
2459611.095,0.999235452,0.002080146
2459611.095,1.000437257,0.002080146
2459611.096,0.996900454,0.002070145
2459611.096,1.0014825,0.002080146
2459611.096,0.998904047,0.002070145
2459611.096,0.999965844,0.002070145
2459611.097,1.00001758,0.002070145
2459611.097,0.999989314,0.002070145
2459611.097,0.999891046,0.002060144
2459611.097,0.998912721,0.002060144
2459611.097,1.000164555,0.002060144
2459611.098,1.001076369,0.002060144
2459611.098,1.000978118,0.002060144
2459611.098,0.99929976,0.002060144
2459611.098,0.99965155,0.002050144
2459611.098,1.000633388,0.002050144
2459611.099,1.003825387,0.002060144
2459611.099,1.000286921,0.002050144
2459611.099,1.005259056,0.002060144
2459611.099,1.000340505,0.002050144
2459611.1,0.998982209,0.002040143
2459611.1,1.001604197,0.002050144
2459611.1,0.99879581,0.002040143
2459611.1,0.995927417,0.002030142
2459611.1,1.000199537,0.002040143
2459611.101,0.998681257,0.002030142
2459611.101,1.004733512,0.002040143
2459611.101,1.003935294,0.002040143
2459611.101,1.002977069,0.002040143
2459611.102,0.999398667,0.002030142
2459611.102,0.99925051,0.002020141
2459611.102,1.000892482,0.002020141
2459611.102,1.000394309,0.002020141
2459611.102,0.998936072,0.002020141
2459611.103,0.998467909,0.002010141
2459611.103,0.996599651,0.002010141
2459611.103,1.001831892,0.002020141
2459611.103,1.001463745,0.002020141
2459611.104,0.997355338,0.002010141
2459611.104,1.002797603,0.002010141
2459611.104,0.998309166,0.00200014
2459611.104,0.995940888,0.00200014
2459611.104,1.000093069,0.00200014
2459611.105,1.000064958,0.00200014
2459611.105,0.99488649,0.001990139
2459611.105,0.998750553,0.00200014
2459611.105,1.002922745,0.00200014
2459611.106,1.001474546,0.00200014
2459611.106,0.997436168,0.001990139
2459611.106,1.00020827,0.001990139
2459611.106,1.001150246,0.001990139
2459611.107,0.999962077,0.001990139
2459611.107,0.998693904,0.001990139
2459611.107,1.0027561,0.001990139
2459611.107,1.000787885,0.001990139
2459611.107,0.997309568,0.001980139
2459611.108,0.996261425,0.001980139
2459611.108,1.002683808,0.001990139
2459611.108,1.002895761,0.001990139
2459611.108,0.99743732,0.001980139
2459611.109,1.003849715,0.001990139
2459611.109,0.9986313,0.001970138
2459611.109,1.000473383,0.001980139
2459611.109,1.000345333,0.001970138
2459611.109,0.999817259,0.001970138
2459611.11,0.998889162,0.001970138
2459611.11,0.997811058,0.001960137
2459611.11,0.997943035,0.001960137
2459611.11,1.00256534,0.001970138
2459611.11,1.000367173,0.001960137
2459611.111,1.001289229,0.001960137
2459611.111,1.000151147,0.001960137
2459611.111,1.00130323,0.001960137
2459611.111,0.999255094,0.001950137
2459611.112,1.001487264,0.001960137
2459611.112,1.000889241,0.001950137
2459611.112,0.997861053,0.001950137
2459611.112,0.998173105,0.001950137
2459611.112,1.002205423,0.001950137
2459611.113,0.999647276,0.001940136
2459611.113,1.005199712,0.001950137
2459611.113,1.001081476,0.001940136
2459611.113,1.002693648,0.001950137
2459611.114,0.999845512,0.001940136
2459611.114,0.999807578,0.001940136
2459611.114,0.999949661,0.001940136
2459611.114,1.002211898,0.001940136
2459611.114,0.998923749,0.001930135
2459611.115,1.001025982,0.001940136
2459611.115,0.997997859,0.001930135
2459611.115,1.003570341,0.001940136
2459611.115,0.999832173,0.001930135
2459611.115,0.999074216,0.001920134
2459611.116,1.001516485,0.001930135
2459611.116,1.004088764,0.001930135
2459611.116,0.999660554,0.001920134
2459611.116,0.999802653,0.001920134
2459611.117,1.000594807,0.001920134
2459611.117,0.997166665,0.001910134
2459611.117,1.001409057,0.001920134
2459611.117,1.002481225,0.001920134
2459611.117,1.00027316,0.001910134
2459611.118,1.001425326,0.001920134
2459611.118,1.001927442,0.001910134
2459611.118,0.999139322,0.001910134
2459611.118,0.998201325,0.001910134
2459611.119,1.000953569,0.001910134
2459611.119,0.997175359,0.001900133
2459611.119,0.999357556,0.001900133
2459611.119,0.999709616,0.001900133
2459611.119,0.996651427,0.001900133
2459611.12,0.999553644,0.001900133
2459611.12,1.002125827,0.001900133
2459611.12,0.998477563,0.001890132
2459611.12,0.997279457,0.001890132
2459611.121,1.001651729,0.001900133
2459611.121,1.000233583,0.001890132
2459611.121,1.002475679,0.001900133
2459611.121,0.999967428,0.001890132
2459611.121,0.995369016,0.001880132
2459611.122,1.001921369,0.001890132
2459611.122,0.99580282,0.001880132
2459611.122,0.999364932,0.001880132
2459611.122,1.001136903,0.001890132
2459611.122,1.001308737,0.001890132
2459611.123,0.998390346,0.001880132
2459611.123,1.00022227,0.001880132
2459611.123,1.002054177,0.001880132
2459611.123,1.000385821,0.001880132
2459611.124,0.998997467,0.001870131
2459611.124,1.001539369,0.001880132
2459611.124,0.99818084,0.001870131
2459611.124,0.99995265,0.001870131
2459611.124,0.999464283,0.001870131
2459611.125,1.001126046,0.001870131
2459611.125,0.998237471,0.00186013
2459611.125,0.996178934,0.00186013
2459611.125,0.998360672,0.00186013
2459611.126,1.002802548,0.001870131
2459611.126,0.996423639,0.00186013
2459611.126,0.998415301,0.00186013
2459611.126,1.001567024,0.00186013
2459611.126,1.001468499,0.00186013
2459611.127,0.995079513,0.00185013
2459611.127,0.99732111,0.00185013
2459611.127,1.000772771,0.00186013
2459611.127,0.996793891,0.00185013
2459611.127,1.002865695,0.00186013
2459611.128,0.999246802,0.00185013
2459611.128,0.999028127,0.00185013
2459611.128,0.998839435,0.00185013
2459611.128,1.001750936,0.00185013
2459611.129,0.999942094,0.00185013
2459611.129,0.999663342,0.001840129
2459611.129,0.999134554,0.001840129
2459611.129,0.995615541,0.001830128
2459611.129,1.000007065,0.001840129
2459611.13,1.002848464,0.001840129
2459611.13,1.001759573,0.001840129
2459611.13,1.001780745,0.001840129
2459611.13,1.000011777,0.001830128
2459611.131,0.999182866,0.001830128
2459611.131,1.002374218,0.001840129
2459611.131,0.99526483,0.001820127
2459611.131,0.998996194,0.001830128
2459611.131,0.996157084,0.001820127
2459611.132,1.001078506,0.001830128
2459611.132,1.001509602,0.001830128
2459611.132,1.001270641,0.001830128
2459611.132,1.00246177,0.001830128
2459611.132,1.000312655,0.001820127
2459611.133,0.998813577,0.001820127
2459611.133,1.000474711,0.001820127
2459611.133,1.002905892,0.001820127
2459611.133,1.002656876,0.001820127
2459611.134,0.999957677,0.001820127
2459611.134,1.003428907,0.001820127
2459611.134,1.001069722,0.001810127
2459611.134,0.999500585,0.001810127
2459611.134,0.99992158,0.001810127
2459611.135,1.00023256,0.001810127
2459611.135,1.00121358,0.001810127
2459611.135,1.000334462,0.001810127
2459611.135,0.999515341,0.001810127
2459611.136,0.998616207,0.001800126
2459611.136,1.002027366,0.001810127
2459611.136,1.002348302,0.001810127
2459611.136,1.000329066,0.001800126
2459611.136,1.001750063,0.001800126
2459611.137,1.00063087,0.001800126
2459611.137,0.998741618,0.001800126
2459611.137,1.005782983,0.001810127
2459611.137,1.002203594,0.001800126
2459611.138,1.000674339,0.001800126
2459611.138,0.999775118,0.001790125
2459611.138,0.999175906,0.001790125
2459611.138,0.999146722,0.001790125
2459611.138,1.00175771,0.001790125
2459611.139,1.000008379,0.001790125
2459611.139,1.001609268,0.001790125
2459611.139,0.99874983,0.001790125
2459611.139,1.000380691,0.001790125
2459611.139,1.000301415,0.001790125
2459611.14,0.998093999,0.001780125
2459611.141,0.999654743,0.001780125
2459611.141,0.99926533,0.001780125
2459611.141,1.002646159,0.001780125
2459611.141,0.999886533,0.001780125
2459611.141,0.997936942,0.001770124
2459611.142,0.999127548,0.001780125
2459611.142,1.001518213,0.001780125
2459611.142,0.998098446,0.001770124
2459611.142,1.000989094,0.001770124
2459611.143,1.000699493,0.001770124
2459611.143,1.000209851,0.001770124
2459611.143,1.000210215,0.001770124
2459611.143,0.998560435,0.001760123
2459611.143,0.998560741,0.001760123
2459611.144,0.999801104,0.001770124
2459611.144,0.997971221,0.001760123
2459611.144,1.00190171,0.001770124
2459611.144,1.000321781,0.001760123
2459611.144,0.99787176,0.001760123
2459611.145,0.999241974,0.001760123
2459611.145,1.000082118,0.001760123
2459611.145,0.998832082,0.001760123
2459611.145,0.998822098,0.001750123
2459611.146,1.002402332,0.001760123
2459611.146,1.001882244,0.001760123
2459611.146,0.998511922,0.001750123
2459611.146,1.000201918,0.001750123
2459611.146,0.999281696,0.001750123
2459611.147,1.001411651,0.001750123
2459611.147,0.998740965,0.001750123
2459611.147,0.999330701,0.001750123
2459611.148,0.998770318,0.001750123
2459611.148,0.999950018,0.001750123
2459611.148,0.997109398,0.001740122
2459611.148,1.000329163,0.001740122
2459611.148,0.99913858,0.001740122
2459611.149,0.999308052,0.001740122
2459611.149,1.000447554,0.001740122
2459611.149,1.002277063,0.001740122
2459611.149,1.003396487,0.001750123
2459611.149,1.000075557,0.001740122
2459611.15,0.999604785,0.001740122
2459611.15,0.999714014,0.001740122
2459611.15,1.00037324,0.001730121
2459611.15,0.99711215,0.001730121
2459611.151,1.001291538,0.001730121
2459611.151,1.003270731,0.001740122
2459611.151,0.996149244,0.00172012
2459611.151,0.997778326,0.001730121
2459611.151,1.000257425,0.001730121
2459611.152,0.99902622,0.001730121
2459611.152,0.998495021,0.00172012
2459611.152,0.999443881,0.00172012
2459611.152,0.99955264,0.00172012
2459611.153,0.998131247,0.00172012
2459611.153,0.997879892,0.00172012
2459611.153,1.001818787,0.00172012
2459611.153,0.998307117,0.00172012
2459611.153,0.999775759,0.00172012
2459611.154,0.998394152,0.00172012
2459611.154,1.001551225,0.00172012
2459611.154,1.000259497,0.00171012
2459611.155,1.001817926,0.00172012
2459611.155,0.99946604,0.00171012
2459611.155,0.999954312,0.00171012
2459611.155,1.000032513,0.00171012
2459611.155,0.999370622,0.00171012
2459611.156,1.000464917,0.00171012
2459611.156,0.999682855,0.00171012
2459611.156,0.998410717,0.001700119
2459611.157,0.99955871,0.001700119
2459611.157,1.002346787,0.00171012
2459611.157,1.00192459,0.00171012
2459611.157,1.001252336,0.00171012
2459611.158,1.000070007,0.001700119
2459611.158,1.000907781,0.001700119
2459611.158,0.997735235,0.001700119
2459611.158,0.999302981,0.001700119
2459611.158,0.998490521,0.001700119
2459611.159,0.998948112,0.001690118
2459611.159,1.001195788,0.001700119
2459611.159,1.002410796,0.001700119
2459611.16,1.00211818,0.001700119
2459611.16,0.997025189,0.001690118
2459611.16,1.002032867,0.001700119
2459611.16,1.000000026,0.001690118
2459611.16,1.001337371,0.001690118
2459611.161,0.998941591,0.001690118
2459611.161,0.998478695,0.001690118
2459611.161,0.999815887,0.001690118
2459611.161,1.000042962,0.001690118
2459611.162,1.005050334,0.001690118
2459611.162,0.999346918,0.001690118
2459611.162,0.99874382,0.001690118
2459611.162,0.996860594,0.001680118
2459611.163,1.002057825,0.001690118
2459611.163,0.998954437,0.001680118
2459611.163,1.001831428,0.001690118
2459611.163,0.999628025,0.001680118
2459611.163,1.003605016,0.001690118
2459611.164,0.99975142,0.001680118
2459611.164,1.00097814,0.001680118
2459611.164,0.999964664,0.001680118
2459611.164,1.000311243,0.001680118
2459611.165,0.998397641,0.001680118
2459611.165,0.999954225,0.001680118
2459611.165,0.998430552,0.001670117
2459611.165,0.998666962,0.001670117
2459611.165,1.002473581,0.001680118
2459611.166,0.999969718,0.001680118
2459611.166,1.002316152,0.001680118
2459611.166,0.999182161,0.001670117
2459611.166,1.000158416,0.001670117
2459611.166,1.000664596,0.001670117
2459611.167,1.0006807,0.001670117
2459611.167,1.001096788,0.001670117
2459611.167,1.000492762,0.001670117
2459611.167,0.997648536,0.001670117
2459611.168,0.999664605,0.001670117
2459611.168,1.000130522,0.001670117
2459611.168,0.998576252,0.001670117
2459611.168,1.000092152,0.001670117
2459611.168,0.999627869,0.001660116
2459611.169,0.998993547,0.001660116
2459611.169,0.998129144,0.001660116
2459611.169,0.997794732,0.001660116
2459611.169,1.00126054,0.001670117
2459611.17,1.00068602,0.001660116
2459611.17,0.996701214,0.001660116
2459611.17,0.996236609,0.001660116
2459611.17,1.001012325,0.001660116
2459611.17,1.001007661,0.001660116
2459611.171,0.99968286,0.001660116
2459611.171,1.003088344,0.001660116
2459611.171,0.998573229,0.001650116
2459611.171,0.999868477,0.001660116
2459611.172,1.000663645,0.001660116
2459611.172,0.999278616,0.001660116
2459611.172,1.00056373,0.001660116
2459611.172,1.000283651,0.001650116
2459611.173,1.000248541,0.001650116
2459611.173,1.001443475,0.001650116
2459611.173,0.999278129,0.001650116
2459611.173,0.998932868,0.001650116
2459611.173,1.001457765,0.001650116
2459611.174,0.999362295,0.001650116
2459611.174,1.000977042,0.001650116
2459611.174,0.997285948,0.001650116
2459611.175,0.997780488,0.001650116
2459611.175,0.998655012,0.001650116
2459611.175,1.002669714,0.001650116
2459611.175,1.000523942,0.001650116
2459611.175,0.998048106,0.001640115
2459611.176,0.999992538,0.001640115
2459611.176,0.997236599,0.001640115
2459611.176,0.999951003,0.001640115
2459611.176,0.998295061,0.001640115
2459611.177,1.001259402,0.001640115
2459611.177,0.999813396,0.001640115
2459611.177,1.002597647,0.001640115
2459611.177,1.000091517,0.001640115
2459611.177,0.999495456,0.001640115
2459611.178,0.999809422,0.001640115
2459611.178,0.996913126,0.001630114
2459611.178,1.00096728,0.001640115
2459611.178,0.998640951,0.001630114
2459611.178,1.001514952,0.001640115
2459611.179,0.99914855,0.001630114
2459611.179,1.001772465,0.001640115
2459611.179,0.999786023,0.001630114
2459611.179,1.004189995,0.001640115
2459611.18,1.001023405,0.001640115
2459611.18,1.000977001,0.001630114
2459611.18,1.001470603,0.001640115
2459611.18,0.999413994,0.001630114
2459611.18,0.99972752,0.001630114
2459611.181,1.002571191,0.001640115
2459611.181,0.998864372,0.001630114
2459611.181,1.001517996,0.001630114
2459611.181,1.002691455,0.001630114
2459611.182,0.997294422,0.001630114
2459611.182,1.001968063,0.001630114
2459611.182,1.00006121,0.001620113
2459611.182,0.999484418,0.001630114
2459611.182,1.001287761,0.001630114
2459611.183,0.996890636,0.001620113
2459611.183,1.00379427,0.001630114
2459611.183,0.999607094,0.001620113
2459611.183,1.002050349,0.001620113
2459611.183,0.999953252,0.001620113
2459611.184,1.000796328,0.001620113
2459611.184,0.999979252,0.001620113
2459611.184,1.000872262,0.001620113
2459611.184,0.999785098,0.001620113
2459611.185,0.998517918,0.001620113
2459611.185,1.000090868,0.001620113
2459611.185,0.999673642,0.001610113
2459611.185,0.999006362,0.001620113
2459611.185,0.99927911,0.001610113
2459611.186,0.99626159,0.001610113
2459611.186,1.00365476,0.001620113
2459611.186,1.00100719,0.001620113
2459611.186,0.99918964,0.001610113
2459611.187,0.99765207,0.001610113
2459611.187,1.002582213,0.001620113
2459611.188,1.002254533,0.001610113
2459611.188,1.002596859,0.001610113
2459611.188,0.997928795,0.001610113
2459611.188,0.997180965,0.001610113
2459611.189,0.997543171,0.001610113
2459611.189,1.00315574,0.001610113
2459611.189,0.999887609,0.001610113
2459611.189,0.999329626,0.001600112
2459611.189,1.004281987,0.001610113
2459611.19,0.999093595,0.001600112
2459611.19,0.999575557,0.001600112
2459611.19,0.999217417,0.001600112
2459611.19,1.000499348,0.001600112
2459611.19,0.998140979,0.001600112
2459611.191,0.999912855,0.001600112
2459611.191,0.996094294,0.001590111
2459611.191,0.998576128,0.001600112
2459611.191,0.997477667,0.001590111
2459611.192,1.000679461,0.001600112
2459611.192,0.999150878,0.001590111
2459611.192,1.001122496,0.001600112
2459611.192,0.999323804,0.001590111
2459611.192,0.997345094,0.001600112
2459611.193,1.000146635,0.001600112
2459611.199,1.001137341,0.001590111
2459611.2,0.999207979,0.001590111
2459611.2,1.001018173,0.001580111
2459611.2,1.00249826,0.001590111
2459611.2,1.001908168,0.001580111
2459611.201,1.000798006,0.001580111
2459611.201,0.999667809,0.001580111
2459611.201,0.99898761,0.001580111
2459611.202,1.000417352,0.001580111
2459611.202,0.99786692,0.001580111
2459611.204,0.997241806,0.00157011
2459611.204,0.997381145,0.00157011
2459611.205,0.998580524,0.00157011
2459611.205,1.000449915,0.001580111
2459611.205,0.996878891,0.00157011
2459611.205,0.999648325,0.00157011
2459611.206,0.999476592,0.00157011
2459611.206,1.000245684,0.00157011
2459611.206,0.998224597,0.00157011
2459611.206,0.997433562,0.001560109
2459611.207,1.000002728,0.00157011
2459611.207,0.998961608,0.00157011
2459611.208,0.999637182,0.00157011
2459611.208,0.999485957,0.00157011
2459611.209,1.000392173,0.001560109
2459611.209,0.998550695,0.001560109
2459611.209,0.99767925,0.001560109
2459611.212,0.999202525,0.001560109
2459611.213,0.998040451,0.001560109
2459611.213,0.994538176,0.001550109
2459611.214,0.995581988,0.001550109
2459611.214,0.995517585,0.001550109
2459611.215,1.000041025,0.001550109
2459611.215,1.00004866,0.001550109
2459611.215,0.997606089,0.001550109
2459611.215,1.00171394,0.001560109
2459611.216,0.996641113,0.001550109
2459611.221,0.997844755,0.001540108
2459611.24,0.999004258,0.001520106
2459611.24,0.999082326,0.001520106
2459611.24,0.99711618,0.001510106
2459611.241,0.998630252,0.001520106
2459611.241,0.999224232,0.001520106
2459611.241,0.996317941,0.001510106
2459611.241,0.997061878,0.001510106
2459611.241,0.997645778,0.001510106
2459611.242,0.994009355,0.001510106
2459611.242,0.997903433,0.001510106
2459611.242,0.997580942,0.001510106
2459611.243,0.997664674,0.001510106
2459611.243,0.995798245,0.001510106
2459611.243,0.999672193,0.001510106
2459611.243,0.997065662,0.001510106
2459611.243,1.000299516,0.001510106
2459611.244,0.99517276,0.001510106
2459611.244,0.997396496,0.001510106
2459611.244,1.001020307,0.001520106
2459611.244,0.997073565,0.001510106
2459611.245,0.998777197,0.001510106
2459611.245,0.998040636,0.001510106
2459611.245,0.998824159,0.001510106
2459611.245,0.99787754,0.001510106
2459611.245,1.000581232,0.001510106
2459611.246,0.998804513,0.001510106
2459611.246,1.001048054,0.001510106
2459611.246,0.995671041,0.001510106
2459611.246,0.997854537,0.001510106
2459611.246,0.997577838,0.001510106
2459611.247,0.998111175,0.001510106
2459611.247,0.998834504,0.001510106
2459611.247,0.998927767,0.001510106
2459611.247,0.998951004,0.001510106
2459611.248,0.995864001,0.001500105
2459611.248,0.996357226,0.001500105
2459611.248,0.996420399,0.001500105
2459611.248,0.997013587,0.001500105
2459611.248,0.998506815,0.001510106
2459611.249,0.996089748,0.001500105
2459611.249,0.998763015,0.001510106
2459611.249,0.998046023,0.001510106
2459611.249,0.999619169,0.001510106
2459611.25,0.996911995,0.001500105
2459611.25,0.997685043,0.001500105
2459611.25,0.998088044,0.001500105
2459611.25,0.998881051,0.001500105
2459611.25,0.997023851,0.001500105
2459611.251,0.998606872,0.001500105
2459611.251,0.9994699,0.001510106
2459611.251,0.997252613,0.001500105
2459611.251,0.996725424,0.001500105
2459611.251,0.995518166,0.001500105
2459611.252,0.994220882,0.001500105
2459611.252,0.998893996,0.001500105
2459611.252,0.999056775,0.001500105
2459611.252,0.997269398,0.001500105
2459611.253,0.999992318,0.001510106
2459611.253,0.997134829,0.001500105
2459611.253,0.997407541,0.001500105
2459611.253,0.997090195,0.001500105
2459611.253,0.998682965,0.001500105
2459611.254,0.996615463,0.001500105
2459611.254,0.997388143,0.001500105
2459611.254,0.996000657,0.001500105
2459611.254,0.995033185,0.001500105
2459611.255,0.995895907,0.001500105
2459611.255,0.998638668,0.001500105
2459611.255,0.997611152,0.001500105
2459611.255,0.999143805,0.001500105
2459611.255,0.999536367,0.001500105
2459611.256,0.997088722,0.001500105
2459611.256,0.997181247,0.001500105
2459611.256,0.998273835,0.001500105
2459611.256,1.000216475,0.001500105
2459611.257,0.998538858,0.001500105
2459611.257,1.000311477,0.001510106
2459611.257,0.998553846,0.001500105
2459611.257,0.993445977,0.001490104
2459611.257,0.999018854,0.001500105
2459611.258,0.996261146,0.001500105
2459611.258,0.998753806,0.001500105
2459611.258,0.997616212,0.001500105
2459611.258,0.9976387,0.001500105
2459611.258,0.997001144,0.001500105
2459611.259,1.002384014,0.001510106
2459611.259,0.99865625,0.001500105
2459611.259,0.998448818,0.001500105
2459611.259,1.000091441,0.001510106
2459611.26,0.999963947,0.001510106
2459611.26,0.994756105,0.001500105
2459611.26,1.000159013,0.001500105
2459611.26,0.998081406,0.001500105
2459611.26,1.000724138,0.001500105
2459611.261,0.996226379,0.001490104
2459611.261,0.999301737,0.001500105
2459611.261,0.999024304,0.001500105
2459611.262,0.999026982,0.001500105
2459611.262,0.998809575,0.001500105
2459611.278,0.996913282,0.001500105
2459611.278,0.996667224,0.001490104
2459611.278,0.997171244,0.001490104
2459611.279,0.997363443,0.001490104
2459611.279,1.001667837,0.001490104
2459611.279,0.999321794,0.001490104
2459611.279,1.000766046,0.001490104
2459611.28,0.997249981,0.001490104
2459611.28,0.999084321,0.001490104
2459611.28,0.998858548,0.001490104
2459611.28,0.999172846,0.001490104
2459611.28,1.004027494,0.001500105
2459611.281,0.99949152,0.001490104
2459611.281,1.000480379,0.001490104
2459611.281,1.00182485,0.001490104
2459611.282,0.99929923,0.001490104
2459611.282,0.999353755,0.001490104
2459611.282,0.999668336,0.001490104
2459611.282,0.999472919,0.001490104
2459611.282,0.999217536,0.001490104
2459611.283,1.000602307,0.001490104
2459611.283,0.996856758,0.001480104
2459611.283,1.000471764,0.001490104
2459611.283,0.999746507,0.001490104
2459611.284,1.001791485,0.001500105
2459611.284,1.00434661,0.001500105
2459611.284,1.001531333,0.001500105
2459611.284,0.999626162,0.001490104
2459611.284,1.00108127,0.001490104
2459611.285,1.002566424,0.001490104
2459611.285,1.001441439,0.001490104
2459611.285,0.999626449,0.001490104
2459611.285,1.000001656,0.001490104
2459611.285,1.000256898,0.001490104
2459611.286,1.001022219,0.001490104
2459611.286,0.999947454,0.001490104
2459611.286,1.001922946,0.001490104
2459611.287,0.999033579,0.001490104
2459611.287,0.998799043,0.001490104
2459611.287,0.99913459,0.001480104
2459611.287,1.00041031,0.001490104
2459611.287,0.999815874,0.001490104
2459611.288,1.000601576,0.001490104
2459611.288,1.000127232,0.001490104
2459611.288,1.000332976,0.001490104
2459611.288,0.999778708,0.001490104
2459611.289,1.003254762,0.001490104
2459611.289,0.998780301,0.001490104
2459611.289,0.999726259,0.001480104
2459611.289,0.999402168,0.001490104
2459611.289,1.001068256,0.001490104
2459611.29,0.998874112,0.001480104
2459611.29,0.998750153,0.001490104
2459611.29,0.998476285,0.001480104
2459611.29,0.998822435,0.001490104
2459611.291,1.000808737,0.001490104
2459611.291,0.99981487,0.001490104
2459611.291,0.998120992,0.001490104
2459611.291,0.998557301,0.001490104
2459611.291,1.00129381,0.001490104
2459611.292,0.999060009,0.001490104
2459611.292,1.000216484,0.001490104
2459611.292,1.000002902,0.001490104
2459611.292,1.000259392,0.001490104
2459611.292,1.000475918,0.001490104
2459611.293,1.000062439,0.001490104
2459611.293,1.000419054,0.001480104
2459611.293,1.000595696,0.001490104
2459611.293,1.00195246,0.001490104
2459611.294,0.999869083,0.001490104
2459611.294,1.000335864,0.001490104
2459611.294,0.998972556,0.001480104
2459611.294,1.003899728,0.001490104
2459611.295,0.998803142,0.001480104
2459611.295,0.999460132,0.001480104
2459611.295,0.99840704,0.001480104
2459611.295,0.998744084,0.001480104
2459611.296,1.001241317,0.001490104
2459611.296,0.998088193,0.001480104
2459611.296,0.998595364,0.001480104
2459611.296,1.002172787,0.001490104
2459611.296,1.000859906,0.001490104
2459611.297,1.000237112,0.001490104
2459611.297,0.999774367,0.001490104
2459611.297,0.999001639,0.001490104
2459611.297,1.002269289,0.001490104
2459611.297,0.998426422,0.001490104
2459611.298,0.99996397,0.001490104
2459611.298,0.998301331,0.001480104
2459611.298,1.000829024,0.001490104
2459611.298,1.001616633,0.001490104
2459611.299,0.998954038,0.001490104
2459611.299,1.001741863,0.001490104
2459611.299,0.998499304,0.001490104
2459611.299,0.998677022,0.001490104
2459611.299,0.999014788,0.001490104
2459611.3,0.999812625,0.001490104
2459611.3,1.002660644,0.001500105
2459611.3,1.000958382,0.001490104
2459611.3,1.000006211,0.001490104
2459611.301,1.001194227,0.001490104
2459611.301,1.002822313,0.001500105
2459611.301,0.998910048,0.001490104
2459611.301,0.999658147,0.001490104
2459611.301,0.997956111,0.001490104
2459611.302,1.000634419,0.001500105
2459611.302,1.000472564,0.001500105
2459611.308,0.998923126,0.001500105
2459611.309,1.00054242,0.001500105
2459611.309,0.999571563,0.001490104
2459611.309,1.003171055,0.001500105
2459611.309,0.999219346,0.001490104
2459611.31,0.999908721,0.001490104
2459611.31,0.998747995,0.001490104
2459611.31,0.99935742,0.001490104
2459611.31,1.00148698,0.001500105
2459611.311,0.997736204,0.001490104
2459611.311,1.001445928,0.001490104
2459611.311,1.001205403,0.001490104
2459611.311,1.002785032,0.001500105
2459611.312,0.998693862,0.001490104
2459611.312,1.001083626,0.001490104
2459611.312,1.000583213,0.001490104
2459611.312,0.999282768,0.001490104
2459611.313,1.000962555,0.001490104
2459611.313,0.996921966,0.001480104
2459611.313,1.00116198,0.001490104
2459611.313,1.000561677,0.001490104
2459611.313,0.999361354,0.001490104
2459611.314,0.999901175,0.001490104
2459611.314,1.002251144,0.001490104
2459611.314,0.999610785,0.001490104
2459611.314,1.000340682,0.001490104
2459611.314,0.998900447,0.001490104
2459611.315,1.000860469,0.001490104
2459611.315,0.998620216,0.001490104
2459611.315,0.997000024,0.001480104
2459611.315,0.998970102,0.001490104
2459611.316,1.00170025,0.001490104
2459611.316,1.000780161,0.001490104
2459611.316,1.002930303,0.001490104
2459611.316,1.000850166,0.001490104
2459611.316,0.998850096,0.001490104
2459611.317,1.001500322,0.001490104
2459611.317,1.001080349,0.001490104
2459611.317,0.999180286,0.001490104
2459611.317,0.995560116,0.001490104
2459611.318,1.00280072,0.001500105
2459611.318,0.998840553,0.001490104
2459611.318,1.000160768,0.001490104
2459611.318,0.998860811,0.001490104
2459611.318,1.000861096,0.001490104
2459611.319,0.998871113,0.001490104
2459611.319,0.999091296,0.001490104
2459611.319,0.999511503,0.001490104
2459611.319,1.000311746,0.001490104
2459611.319,0.999151862,0.001490104
2459611.32,0.998222003,0.001490104
2459611.32,0.999682321,0.001490104
2459611.32,0.99917251,0.001490104
2459611.32,1.00112288,0.001490104
2459611.321,1.001803171,0.001490104
2459611.321,1.00376356,0.001500105
2459611.321,1.000463589,0.001500105
2459611.321,0.999753809,0.001490104
2459611.321,0.998554001,0.001490104
2459611.322,1.002634616,0.001500105
2459611.322,0.996704491,0.001490104
2459611.322,1.00129511,0.001500105
2459611.322,0.999845311,0.001500105
2459611.323,0.999715611,0.001490104
2459611.323,1.001246032,0.001500105
2459611.323,1.000546301,0.001500105
2459611.323,0.998566485,0.001490104
2459611.323,0.99968689,0.001500105
2459611.324,0.999197186,0.001490104
2459611.324,1.002667761,0.001500105
2459611.324,0.998877831,0.001490104
2459611.324,1.00048828,0.001500105
2459611.325,0.998748497,0.001490104
2459611.325,1.000918988,0.001500105
2459611.325,0.99994926,0.001490104
2459611.325,0.999649579,0.001490104
2459611.325,1.001120022,0.001500105
2459611.326,1.001410382,0.001500105
2459611.326,0.999580636,0.001500105
2459611.326,0.999880993,0.001500105
2459611.326,1.000151345,0.001500105
2459611.326,0.999551633,0.001500105
2459611.327,1.000292012,0.001500105
2459611.327,0.996452065,0.001490104
2459611.327,0.997942488,0.001490104
2459611.327,0.99994294,0.001500105
2459611.328,1.000373278,0.001500105
2459611.328,1.002213708,0.001500105
2459611.328,0.998923774,0.001500105
2459611.328,1.003104357,0.001500105
2459611.328,1.000914487,0.001500105
2459611.329,1.001404799,0.001500105
2459611.329,1.000204984,0.001500105
2459611.329,1.000425261,0.001500105
2459611.329,0.995745187,0.001490104
2459611.33,1.000995798,0.001500105
2459611.33,0.997015753,0.001490104
2459611.33,0.99820606,0.001500105
2459611.33,0.997926253,0.001490104
2459611.33,0.998936571,0.001500105
2459611.331,0.998916761,0.001500105
2459611.331,1.000917083,0.001500105
2459611.331,0.998837108,0.001500105
2459611.331,0.999587321,0.001500105
2459611.331,0.999787485,0.001500105
2459611.332,0.998717551,0.001500105
2459611.332,0.996597534,0.001500105
2459611.332,0.999487858,0.001500105
2459611.332,0.997077802,0.001500105
2459611.333,1.00167823,0.001510106
2459611.333,1.000618345,0.001500105
2459611.333,0.998588288,0.001500105
2459611.333,0.998698376,0.001500105
2459611.334,0.999088479,0.001500105
2459611.334,0.998738527,0.001500105
2459611.334,1.002758879,0.001510106
2459611.334,0.999708733,0.001500105
2459611.335,1.002689009,0.001510106
2459611.335,1.001849018,0.001510106
2459611.335,1.002319165,0.001510106
2459611.335,1.001329165,0.001500105
2459611.335,1.003049356,0.001510106
2459611.336,1.000549254,0.001500105

==> MuSCAT_TOI_1266c_UT20220131_z_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459611.088,1.002235813,0.002329872
2459611.089,1.001923776,0.002329872
2459611.089,0.999451858,0.002319872
2459611.089,1.002279649,0.002319872
2459611.089,0.999237762,0.002309873
2459611.089,1.004755404,0.002329872
2459611.09,0.997813731,0.002309873
2459611.09,1.001151493,0.002309873
2459611.09,1.00111944,0.002309873
2459611.09,1.002967284,0.002309873
2459611.091,1.002815227,0.002309873
2459611.091,0.995551516,0.002289874
2459611.091,0.996669399,0.002289874
2459611.092,0.997155261,0.002289874
2459611.092,0.999643068,0.002299874
2459611.092,1.002190871,0.002299874
2459611.092,0.99990894,0.002289874
2459611.092,1.001386802,0.002289874
2459611.093,1.000724781,0.002289874
2459611.093,0.998312856,0.002279875
2459611.093,1.001350621,0.002279875
2459611.093,1.003558442,0.002289874
2459611.093,0.999396613,0.002279875
2459611.094,0.999864528,0.002279875
2459611.094,0.998642537,0.002269875
2459611.094,1.001460322,0.002279875
2459611.094,0.997718469,0.002259876
2459611.094,0.997056445,0.002259876
2459611.095,0.997014387,0.002259876
2459611.095,1.000932111,0.002269875
2459611.095,1.002189971,0.002269875
2459611.095,1.002477894,0.002269875
2459611.095,1.000065965,0.002259876
2459611.096,1.003311661,0.002269875
2459611.096,1.001159717,0.002259876
2459611.096,0.99642585,0.002249876
2459611.097,1.000083585,0.002259876
2459611.097,0.996961692,0.002239877
2459611.097,0.997909574,0.002249876
2459611.097,1.000877346,0.002249876
2459611.098,0.997945441,0.002239877
2459611.098,1.000993207,0.002249876
2459611.098,1.002538977,0.002249876
2459611.098,1.001506966,0.002239877
2459611.099,0.999734994,0.002239877
2459611.099,0.998760909,0.002229877
2459611.099,1.004098546,0.002249876
2459611.099,0.997776823,0.002229877
2459611.1,0.999384663,0.002229877
2459611.1,1.002522419,0.002239877
2459611.1,0.998630561,0.002219878
2459611.1,0.999058464,0.002229877
2459611.1,1.000556308,0.002229877
2459611.101,0.996364465,0.002209878
2459611.101,1.003412003,0.002229877
2459611.101,1.004119888,0.002229877
2459611.101,1.002565822,0.002229877
2459611.102,0.996914055,0.002209878
2459611.102,1.001091748,0.002219878
2459611.102,1.000659693,0.002209878
2459611.102,1.001127578,0.002209878
2459611.102,0.99691573,0.002199879
2459611.103,0.996983645,0.002199879
2459611.103,0.997531534,0.002199879
2459611.103,1.00065928,0.002199879
2459611.103,1.001367158,0.002209878
2459611.104,0.998835214,0.002199879
2459611.104,1.003602867,0.002209878
2459611.104,0.995941204,0.00218988
2459611.104,0.999638914,0.00218988
2459611.104,0.998926867,0.00218988
2459611.105,1.001784622,0.002199879
2459611.105,1.001332559,0.00218988
2459611.105,0.99824064,0.00218988
2459611.105,0.999238495,0.00218988
2459611.106,1.002004161,0.00218988
2459611.106,1.005461878,0.002199879
2459611.106,0.997880202,0.00217988
2459611.106,1.001547906,0.00218988
2459611.106,0.999975898,0.00217988
2459611.107,1.001183735,0.00217988
2459611.107,0.998021813,0.002169881
2459611.107,1.000079602,0.002169881
2459611.107,0.998047605,0.002169881
2459611.107,0.996905568,0.002169881
2459611.108,0.995703534,0.002159881
2459611.108,0.99902125,0.002169881
2459611.108,0.997139251,0.002159881
2459611.108,0.998827055,0.002169881
2459611.108,1.001724791,0.002169881
2459611.109,0.999372816,0.002169881
2459611.109,1.002590532,0.002169881
2459611.109,1.000538538,0.002169881
2459611.109,0.99909651,0.002159881
2459611.11,0.998342332,0.002149882
2459611.11,0.997610262,0.002149882
2459611.11,1.005517715,0.002169881
2459611.11,0.99992591,0.002149882
2459611.111,0.997963904,0.002139882
2459611.111,0.999941681,0.002149882
2459611.111,1.001159498,0.002149882
2459611.111,1.00026742,0.002149882
2459611.112,1.003310898,0.002149882
2459611.112,1.000958907,0.002139882
2459611.112,0.999586861,0.002139882
2459611.112,1.005234429,0.002149882
2459611.113,1.000222581,0.002139882
2459611.113,1.002480333,0.002139882
2459611.113,1.000518316,0.002129883
2459611.113,0.998666292,0.002129883
2459611.113,1.002413948,0.002139882
2459611.114,0.99496223,0.002119883
2459611.114,0.997777816,0.002119883
2459611.114,1.002725413,0.002129883
2459611.114,1.000343412,0.002129883
2459611.115,1.000901248,0.002129883
2459611.115,1.000339145,0.002119883
2459611.115,0.999857036,0.002119883
2459611.115,0.999142801,0.002119883
2459611.116,1.003140442,0.002119883
2459611.116,1.001308392,0.002119883
2459611.116,1.000006323,0.002109884
2459611.116,1.001394104,0.002119883
2459611.116,0.999872044,0.002109884
2459611.117,1.000649857,0.002109884
2459611.117,1.000507719,0.002109884
2459611.117,0.998965656,0.002099885
2459611.117,0.9991135,0.002109884
2459611.118,0.999751315,0.002109884
2459611.118,1.002788997,0.002109884
2459611.118,0.999996987,0.002099885
2459611.118,1.000034832,0.002099885
2459611.118,1.001292607,0.002099885
2459611.119,0.999040575,0.002099885
2459611.119,1.000698325,0.002099885
2459611.119,0.998906265,0.002099885
2459611.119,1.000044041,0.002099885
2459611.119,0.998091986,0.002089885
2459611.12,0.999779729,0.002099885
2459611.12,1.00057752,0.002089885
2459611.12,1.001155322,0.002099885
2459611.12,1.000363197,0.002099885
2459611.12,0.999601058,0.002089885
2459611.121,0.998778932,0.002089885
2459611.121,1.001576604,0.002089885
2459611.121,0.999054568,0.002089885
2459611.121,0.998432426,0.002089885
2459611.121,1.00021015,0.002089885
2459611.122,1.000047979,0.002089885
2459611.122,0.997945913,0.002079886
2459611.122,0.997013781,0.002079886
2459611.122,1.002431298,0.002089885
2459611.122,1.000749203,0.002089885
2459611.123,1.000787013,0.002079886
2459611.123,1.001654764,0.002079886
2459611.123,1.001062604,0.002079886
2459611.123,1.004450224,0.002089885
2459611.123,1.001458192,0.002079886
2459611.124,0.999526101,0.002069886
2459611.124,0.997873992,0.002069886
2459611.124,0.998021782,0.002059887
2459611.124,1.004679212,0.002079886
2459611.125,1.001927158,0.002069886
2459611.125,1.002714907,0.002079886
2459611.125,1.00501256,0.002079886
2459611.125,1.001290553,0.002069886
2459611.125,1.002628266,0.002069886
2459611.126,1.001916089,0.002069886
2459611.126,0.999274017,0.002059887
2459611.126,1.000981702,0.002059887
2459611.126,0.99678971,0.002049887
2459611.126,0.998777376,0.002049887
2459611.127,0.994645376,0.002039888
2459611.127,0.996823026,0.002049887
2459611.127,1.002630474,0.002059887
2459611.127,0.999348409,0.002049887
2459611.127,0.997306284,0.002049887
2459611.128,0.998463981,0.002049887
2459611.128,1.000391632,0.002049887
2459611.128,0.99761954,0.002049887
2459611.128,1.003166987,0.002049887
2459611.128,0.999754924,0.002049887
2459611.129,1.000382637,0.002049887
2459611.129,1.001770305,0.002049887
2459611.129,0.996458338,0.002029888
2459611.129,0.997176038,0.002029888
2459611.129,1.001073559,0.002039888
2459611.13,1.004431108,0.002049887
2459611.13,1.000229069,0.002039888
2459611.13,0.999216852,0.002039888
2459611.13,1.001004467,0.002039888
2459611.13,0.997652372,0.002029888
2459611.131,1.00054992,0.002039888
2459611.131,1.002117549,0.002039888
2459611.131,0.998815443,0.002029888
2459611.131,0.998763155,0.002029888
2459611.132,0.999850802,0.002029888
2459611.132,0.999018551,0.002029888
2459611.132,1.001576099,0.002029888
2459611.132,1.001143819,0.002029888
2459611.132,1.003751369,0.002029888
2459611.133,1.001619176,0.002029888
2459611.133,1.00039693,0.002029888
2459611.133,0.999904641,0.002019889
2459611.133,1.004962043,0.002029888
2459611.133,1.00204988,0.002019889
2459611.134,1.000157657,0.002019889
2459611.134,1.003155162,0.002019889
2459611.134,0.998863053,0.002009889
2459611.134,0.999790665,0.002009889
2459611.134,1.001658221,0.002019889
2459611.135,0.999835977,0.002009889
2459611.135,0.999323656,0.002009889
2459611.135,1.00012126,0.002009889
2459611.135,0.997629041,0.002009889
2459611.135,1.000936499,0.002009889
2459611.136,0.996954343,0.00199989
2459611.136,1.002701659,0.002009889
2459611.136,1.000909385,0.00199989
2459611.136,0.99979707,0.00199989
2459611.136,0.999224722,0.00199989
2459611.137,0.997142452,0.001989891
2459611.137,0.998769974,0.001989891
2459611.137,1.006067179,0.002009889
2459611.137,0.998655189,0.001989891
2459611.138,1.002032602,0.00199989
2459611.138,0.997490446,0.001989891
2459611.138,0.997528033,0.001979891
2459611.138,0.995785702,0.001979891
2459611.138,1.000913,0.001989891
2459611.139,1.001150562,0.001989891
2459611.139,0.99739834,0.001979891
2459611.139,1.002425629,0.001989891
2459611.139,0.999463354,0.001979891
2459611.139,0.999450911,0.001979891
2459611.14,0.9951487,0.001979891
2459611.14,0.994581345,0.001979891
2459611.14,1.001788481,0.001989891
2459611.141,1.002425973,0.001989891
2459611.141,0.998163729,0.001979891
2459611.141,0.999691162,0.001979891
2459611.141,0.999688674,0.001979891
2459611.141,0.997676291,0.001979891
2459611.142,0.996923834,0.001969892
2459611.142,1.002241038,0.001979891
2459611.142,1.001158577,0.001979891
2459611.142,1.001226059,0.001979891
2459611.142,0.997853726,0.001969892
2459611.143,0.997611214,0.001969892
2459611.143,1.000888504,0.001969892
2459611.143,0.998636093,0.001959892
2459611.143,0.999973479,0.001969892
2459611.143,0.998880993,0.001959892
2459611.144,0.998168481,0.001959892
2459611.144,1.001785726,0.001969892
2459611.144,0.999593284,0.001969892
2459611.144,1.000840648,0.001969892
2459611.145,0.998728179,0.001959892
2459611.145,0.998995586,0.001959892
2459611.145,1.002092831,0.001969892
2459611.145,0.999390391,0.001959892
2459611.145,1.001617673,0.001959892
2459611.146,1.002085047,0.001969892
2459611.146,1.001932449,0.001959892
2459611.146,0.997250095,0.001949893
2459611.146,0.999967328,0.001959892
2459611.146,0.999664722,0.001959892
2459611.147,0.999192119,0.001949893
2459611.147,0.999319478,0.001949893
2459611.147,0.999176833,0.001949893
2459611.147,1.00184404,0.001959892
2459611.147,1.000241477,0.001959892
2459611.148,1.000848786,0.001949893
2459611.148,0.997056332,0.001949893
2459611.148,0.998683573,0.001949893
2459611.148,1.000130819,0.001949893
2459611.148,1.001058088,0.001949893
2459611.149,0.999785471,0.001949893
2459611.149,0.99812287,0.001939893
2459611.149,1.00108001,0.001949893
2459611.149,1.00590704,0.001959892
2459611.149,0.999014709,0.001939893
2459611.15,0.998792005,0.001939893
2459611.15,1.001849102,0.001949893
2459611.15,0.998026584,0.001939893
2459611.15,0.999543767,0.001939893
2459611.15,1.001330928,0.001939893
2459611.151,1.00209814,0.001949893
2459611.151,0.996675686,0.001929894
2459611.151,0.992630386,0.001919894
2459611.152,1.002707061,0.001939893
2459611.152,1.001244365,0.001939893
2459611.152,1.000201639,0.001929894
2459611.152,0.999648867,0.001929894
2459611.152,0.99804616,0.001929894
2459611.153,0.998433337,0.001919894
2459611.153,0.997260593,0.001919894
2459611.153,1.000407606,0.001929894
2459611.153,0.999814818,0.001919894
2459611.153,0.998342072,0.001919894
2459611.154,1.000279133,0.001929894
2459611.154,1.000246296,0.001919894
2459611.154,1.000153455,0.001929894
2459611.154,1.000887691,0.001929894
2459611.155,1.000754834,0.001929894
2459611.155,0.998062111,0.001919894
2459611.155,0.999079178,0.001919894
2459611.155,0.997576377,0.001909895
2459611.155,1.001213288,0.001919894
2459611.156,0.99998046,0.001909895
2459611.156,1.00122458,0.001919894
2459611.156,0.999661751,0.001909895
2459611.156,0.998228909,0.001909895
2459611.157,1.001325811,0.001909895
2459611.157,1.002702801,0.001919894
2459611.157,1.000869961,0.001909895
2459611.157,1.001736953,0.001909895
2459611.157,0.999514122,0.001909895
2459611.158,0.999231178,0.001909895
2459611.158,0.997868287,0.001909895
2459611.158,0.99722535,0.001899896
2459611.158,0.996922388,0.001899896
2459611.159,1.000059231,0.001909895
2459611.159,0.999556267,0.001909895
2459611.159,1.003293064,0.001909895
2459611.159,1.002100126,0.001909895
2459611.159,1.004526982,0.001919894
2459611.16,0.999004269,0.001899896
2459611.16,0.99792129,0.001899896
2459611.16,0.998958203,0.001899896
2459611.16,0.998425197,0.001899896
2459611.161,1.000179009,0.001899896
2459611.161,0.999186008,0.001899896
2459611.161,0.9945732,0.001889896
2459611.161,1.001219767,0.001899896
2459611.161,1.000266744,0.001899896
2459611.162,0.997273828,0.001889896
2459611.162,0.999130624,0.001889896
2459611.162,1.000537453,0.001899896
2459611.162,0.999514409,0.001889896
2459611.163,1.000128156,0.001899896
2459611.163,0.998505126,0.001889896
2459611.163,0.999511945,0.001889896
2459611.163,0.999098836,0.001899896
2459611.163,0.999765661,0.001889896
2459611.164,1.00225238,0.001899896
2459611.164,1.000519324,0.001889896
2459611.164,1.002226073,0.001899896
2459611.164,1.001472936,0.001889896
2459611.165,0.997609979,0.001879897
2459611.165,1.002956509,0.001889896
2459611.165,1.000520273,0.001889896
2459611.165,0.99976712,0.001889896
2459611.166,0.99974392,0.001889896
2459611.166,1.001257417,0.001889896
2459611.166,0.998394355,0.001879897
2459611.166,0.998811106,0.001879897
2459611.167,1.000957757,0.001889896
2459611.167,0.997514692,0.001879897
2459611.167,1.00256117,0.001889896
2459611.167,1.001018005,0.001879897
2459611.167,0.999074855,0.001879897
2459611.168,1.00203143,0.001889896
2459611.168,0.999298311,0.001879897
2459611.168,1.002084883,0.001879897
2459611.168,1.001971608,0.001889896
2459611.168,0.997728554,0.001869897
2459611.169,0.996831994,0.001869897
2459611.169,0.999988514,0.001879897
2459611.169,1.000255188,0.001879897
2459611.169,0.999941887,0.001869897
2459611.17,0.997728684,0.001869897
2459611.17,0.99851531,0.001869897
2459611.17,0.99731204,0.001869897
2459611.17,0.999538574,0.001869897
2459611.17,0.997405343,0.001869897
2459611.171,0.998951886,0.001869897
2459611.171,1.006568106,0.001889896
2459611.171,0.999565124,0.001869897
2459611.171,1.002381596,0.001879897
2459611.172,0.999328385,0.001869897
2459611.172,0.999025016,0.001869897
2459611.172,1.0012915,0.001879897
2459611.172,0.999368209,0.001869897
2459611.172,0.999244812,0.001859898
2459611.173,1.002911201,0.001869897
2459611.173,1.001367871,0.001869897
2459611.173,1.000544495,0.001869897
2459611.173,0.997851216,0.001859898
2459611.173,1.00334748,0.001869897
2459611.174,1.00009422,0.001869897
2459611.174,0.999350799,0.001859898
2459611.174,0.997717438,0.001859898
2459611.174,1.004080168,0.001879897
2459611.175,0.998157025,0.001859898
2459611.175,0.998033557,0.001859898
2459611.175,0.998990024,0.001859898
2459611.175,1.000916431,0.001869897
2459611.175,1.000402967,0.001859898
2459611.176,0.999139521,0.001859898
2459611.176,0.99708613,0.001849898
2459611.176,0.999362494,0.001859898
2459611.176,0.99913899,0.001849898
2459611.176,1.001715326,0.001859898
2459611.177,1.000681855,0.001859898
2459611.177,1.000208348,0.001849898
2459611.177,0.999764832,0.001849898
2459611.177,1.000351255,0.001849898
2459611.177,1.001397646,0.001849898
2459611.178,0.99992417,0.001849898
2459611.178,0.999600625,0.001849898
2459611.178,0.998537097,0.001849898
2459611.178,1.001253373,0.001849898
2459611.179,0.999649881,0.001849898
2459611.179,0.999836285,0.001849898
2459611.179,0.999412717,0.001849898
2459611.179,1.003158913,0.001849898
2459611.179,1.007575067,0.001869897
2459611.18,1.0031717,0.001859898
2459611.18,0.998518341,0.001849898
2459611.18,1.003104469,0.001859898
2459611.18,0.999121061,0.001849898
2459611.18,0.9996474,0.001849898
2459611.181,1.003573547,0.001859898
2459611.181,1.001659991,0.001849898
2459611.181,0.997046595,0.001839899
2459611.181,1.001602689,0.001849898
2459611.181,0.998879177,0.001839899
2459611.182,0.99834554,0.001839899
2459611.182,0.998841839,0.001839899
2459611.182,1.001967989,0.001849898
2459611.182,0.999754426,0.001849898
2459611.182,0.999960724,0.001849898
2459611.183,0.999707023,0.001849898
2459611.183,1.001439516,0.001839899
2459611.183,0.997126039,0.001829899
2459611.183,0.9992822,0.001839899
2459611.184,1.001198368,0.001839899
2459611.184,1.000734661,0.001839899
2459611.184,0.999191007,0.001829899
2459611.184,1.001567131,0.001839899
2459611.184,1.001053409,0.001839899
2459611.185,1.002039598,0.001839899
2459611.185,0.997236099,0.001829899
2459611.185,1.001612089,0.001839899
2459611.185,1.001708308,0.001829899
2459611.186,0.998134724,0.001829899
2459611.186,0.997990925,0.001829899
2459611.186,1.003326838,0.001839899
2459611.186,1.000783178,0.001839899
2459611.186,0.997609546,0.001829899
2459611.187,0.996315805,0.001829899
2459611.187,0.995272044,0.001829899
2459611.187,0.999234169,0.001829899
2459611.187,1.001870187,0.001829899
2459611.188,1.000176436,0.001829899
2459611.188,1.006432223,0.001839899
2459611.188,1.001808621,0.001829899
2459611.188,0.997385001,0.001829899
2459611.188,0.998981044,0.0018199
2459611.189,1.005236825,0.001839899
2459611.189,1.003123059,0.001829899
2459611.189,0.998889404,0.0018199
2459611.189,1.001745352,0.001829899
2459611.189,1.000871499,0.0018199
2459611.19,1.000167611,0.0018199
2459611.19,0.99793382,0.0018099
2459611.19,0.999579809,0.0018199
2459611.19,0.995336115,0.0018099
2459611.19,0.996412122,0.0018099
2459611.191,0.999258025,0.0018199
2459611.191,0.998984093,0.0018099
2459611.191,0.996630269,0.0018099
2459611.191,0.99642632,0.0018099
2459611.191,1.002412024,0.0018199
2459611.192,0.998848247,0.0018099
2459611.192,1.00244405,0.0018199
2459611.192,0.9981403,0.0018099
2459611.192,0.998756273,0.0018099
2459611.193,1.00245207,0.0018199
2459611.193,1.002198077,0.0018199
2459611.199,0.995773476,0.001789902
2459611.199,1.001348969,0.0018099
2459611.2,0.998642245,0.001799901
2459611.2,1.001223627,0.0018099
2459611.2,0.9986395,0.001799901
2459611.2,0.996015389,0.001789902
2459611.201,1.001110846,0.001799901
2459611.201,1.001196572,0.001799901
2459611.201,1.000092357,0.001799901
2459611.201,0.997478219,0.001789902
2459611.201,0.999603813,0.001799901
2459611.202,1.000349476,0.001799901
2459611.202,0.997835311,0.001799901
2459611.202,0.998726615,0.001799901
2459611.204,0.999151797,0.001799901
2459611.204,0.995873217,0.001779902
2459611.204,0.995258861,0.001779902
2459611.205,0.997164359,0.001789902
2459611.205,0.998599876,0.001789902
2459611.205,0.997275539,0.001779902
2459611.205,0.997111131,0.001789902
2459611.206,0.996976715,0.001789902
2459611.206,0.997012261,0.001789902
2459611.206,0.998807726,0.001789902
2459611.206,1.00193311,0.001799901
2459611.206,0.996718926,0.001779902
2459611.207,0.998754358,0.001789902
2459611.207,0.999179872,0.001789902
2459611.208,0.995072183,0.001779902
2459611.208,1.001137333,0.001789902
2459611.208,0.998138489,0.001789902
2459611.209,1.00043933,0.001789902
2459611.209,0.995825058,0.001779902
2459611.213,0.998562363,0.001779902
2459611.213,0.99481793,0.001769903
2459611.213,0.998483083,0.001779902
2459611.213,0.999208393,0.001779902
2459611.214,0.999269072,0.001779902
2459611.215,0.996315841,0.001769903
2459611.215,0.998361034,0.001769903
2459611.215,0.999956246,0.001769903
2459611.215,1.000231524,0.001769903
2459611.215,0.99605702,0.001769903
2459611.221,0.999877298,0.001769903
2459611.238,0.994885733,0.001729905
2459611.24,0.998339248,0.001739904
2459611.24,0.99669895,0.001729905
2459611.24,1.000503543,0.001739904
2459611.241,0.995458619,0.001729905
2459611.241,0.999043219,0.001729905
2459611.241,0.996208169,0.001729905
2459611.241,0.999562776,0.001739904
2459611.241,0.996307743,0.001729905
2459611.242,0.998242423,0.001729905
2459611.242,0.996157322,0.001729905
2459611.242,0.998121995,0.001729905
2459611.242,0.995046918,0.001719905
2459611.243,0.998686268,0.001729905
2459611.243,0.994831252,0.001719905
2459611.243,1.001555651,0.001739904
2459611.243,0.997190659,0.001729905
2459611.243,0.998955326,0.001729905
2459611.244,0.996500224,0.001729905
2459611.244,0.99593499,0.001729905
2459611.244,1.001379449,0.001739904
2459611.244,1.000054278,0.001729905
2459611.244,0.995829265,0.001719905
2459611.245,1.001133725,0.001729905
2459611.245,0.999518564,0.001729905
2459611.245,0.996093501,0.001719905
2459611.245,0.997808153,0.001729905
2459611.245,0.999132824,0.001729905
2459611.246,0.994557818,0.001719905
2459611.246,0.999852242,0.001729905
2459611.246,0.995947195,0.001719905
2459611.246,0.997651838,0.001729905
2459611.247,1.00043642,0.001729905
2459611.247,0.994271492,0.001719905
2459611.247,1.000585876,0.001729905
2459611.247,0.998120742,0.001719905
2459611.247,0.995435618,0.001719905
2459611.248,0.996330295,0.001719905
2459611.248,0.99450512,0.001719905
2459611.248,0.999129589,0.001719905
2459611.248,0.999134285,0.001719905
2459611.248,0.999278997,0.001719905
2459611.249,0.995803907,0.001719905
2459611.249,0.995348649,0.001719905
2459611.249,0.997903225,0.001729905
2459611.249,0.999607846,0.001719905
2459611.249,0.999782549,0.001719905
2459611.25,0.995777482,0.001719905
2459611.25,0.995192225,0.001719905
2459611.25,0.99781679,0.001719905
2459611.25,0.998161479,0.001719905
2459611.25,0.999466115,0.001719905
2459611.251,1.001640702,0.001729905
2459611.251,0.998665545,0.001719905
2459611.251,1.000700137,0.001729905
2459611.251,0.997795,0.001719905
2459611.251,0.999189626,0.001719905
2459611.252,0.997544418,0.001719905
2459611.252,0.998049091,0.001719905
2459611.252,0.997663812,0.001719905
2459611.252,0.997288532,0.001719905
2459611.253,0.995078049,0.001719905
2459611.253,0.99581268,0.001709906
2459611.253,1.001537061,0.001729905
2459611.253,0.997121999,0.001719905
2459611.254,0.998356626,0.001719905
2459611.254,0.998511312,0.001719905
2459611.254,0.996366123,0.001719905
2459611.254,0.996880788,0.001719905
2459611.254,0.995875536,0.001719905
2459611.255,0.996420198,0.001719905
2459611.255,0.999484721,0.001719905
2459611.255,0.997649488,0.001719905
2459611.255,0.998364139,0.001719905
2459611.255,0.994569039,0.001709906
2459611.256,0.999733445,0.001719905
2459611.256,0.99618833,0.001719905
2459611.256,1.000312794,0.001719905
2459611.256,0.998667574,0.001719905
2459611.256,1.000202179,0.001719905
2459611.257,0.998976937,0.001719905
2459611.257,1.001181479,0.001729905
2459611.257,0.996716415,0.001719905
2459611.257,0.999640944,0.001719905
2459611.257,0.998355704,0.001719905
2459611.258,0.995600546,0.001719905
2459611.258,0.998725064,0.001719905
2459611.258,0.999079735,0.001719905
2459611.258,0.999474404,0.001719905
2459611.258,0.995389319,0.001719905
2459611.259,1.000283715,0.001719905
2459611.259,1.001698328,0.001729905
2459611.259,0.999133161,0.001719905
2459611.259,1.000917754,0.001729905
2459611.26,0.998212595,0.001719905
2459611.26,0.994867472,0.001719905
2459611.26,0.996072098,0.001719905
2459611.26,1.000666539,0.001719905
2459611.26,0.997991379,0.001719905
2459611.261,1.001095903,0.001719905
2459611.261,0.999300696,0.001719905
2459611.261,0.997155483,0.001709906
2459611.261,0.997040184,0.001709906
2459611.261,0.999284756,0.001719905
2459611.262,0.995439664,0.001709906
2459611.278,0.997732791,0.001719905
2459611.278,0.995987658,0.001719905
2459611.279,0.999051809,0.001719905
2459611.279,0.99932657,0.001719905
2459611.279,1.000021284,0.001709906
2459611.279,1.001745968,0.001719905
2459611.28,0.998120949,0.001709906
2459611.28,0.999975629,0.001719905
2459611.28,0.99984042,0.001719905
2459611.28,0.99848528,0.001709906
2459611.28,1.001219917,0.001719905
2459611.281,0.999754786,0.001719905
2459611.281,0.999049615,0.001719905
2459611.281,1.001404278,0.001719905
2459611.281,0.998319216,0.001709906
2459611.281,0.998093998,0.001709906
2459611.282,1.000828645,0.001719905
2459611.282,0.997533625,0.001709906
2459611.282,1.000138282,0.001719905
2459611.282,0.998543172,0.001719905
2459611.282,0.999927899,0.001719905
2459611.283,0.999502728,0.001719905
2459611.283,0.996397707,0.001709906
2459611.283,1.000582286,0.001719905
2459611.283,0.999417161,0.001719905
2459611.283,0.999621963,0.001729905
2459611.284,1.003846546,0.001729905
2459611.284,1.0013415,0.001719905
2459611.284,1.001586306,0.001729905
2459611.284,1.001401137,0.001719905
2459611.284,0.999806047,0.001719905
2459611.285,1.001470781,0.001719905
2459611.285,1.001105628,0.001719905
2459611.285,1.003880304,0.001729905
2459611.285,1.001935217,0.001719905
2459611.285,1.00285,0.001719905
2459611.286,0.998125095,0.001709906
2459611.286,1.000649793,0.001719905
2459611.286,1.001984559,0.001719905
2459611.286,1.001749413,0.001729905
2459611.287,1.000204341,0.001719905
2459611.287,1.001529114,0.001719905
2459611.287,0.997064207,0.001709906
2459611.287,0.99972891,0.001719905
2459611.287,0.998403809,0.001709906
2459611.288,0.999188619,0.001719905
2459611.288,1.000473404,0.001719905
2459611.288,1.00196818,0.001719905
2459611.288,1.002962984,0.001729905
2459611.288,0.997908124,0.001719905
2459611.289,0.998442958,0.001719905
2459611.289,1.001187672,0.001719905
2459611.289,1.000292589,0.001719905
2459611.289,0.999747488,0.001719905
2459611.289,1.000892296,0.001719905
2459611.29,0.997297367,0.001719905
2459611.29,1.001412016,0.001719905
2459611.29,0.999506973,0.001719905
2459611.29,0.999481853,0.001719905
2459611.29,0.99919675,0.001719905
2459611.291,0.999891595,0.001729905
2459611.291,0.998536554,0.001719905
2459611.291,0.996341561,0.001709906
2459611.291,1.000856201,0.001719905
2459611.291,0.997871256,0.001719905
2459611.292,1.000106025,0.001729905
2459611.292,0.999890931,0.001729905
2459611.292,0.99830589,0.001729905
2459611.292,0.99918074,0.001729905
2459611.292,0.998975652,0.001729905
2459611.293,1.000210486,0.001719905
2459611.293,1.003075232,0.001729905
2459611.293,0.999560331,0.001719905
2459611.293,0.999095265,0.001719905
2459611.294,1.000120119,0.001719905
2459611.294,1.002744886,0.001729905
2459611.294,1.000499924,0.001719905
2459611.294,0.999984869,0.001719905
2459611.294,1.001259692,0.001719905
2459611.295,0.999084732,0.001719905
2459611.295,0.999919608,0.001719905
2459611.295,0.999984529,0.001719905
2459611.295,1.002119338,0.001719905
2459611.295,0.999414415,0.001719905
2459611.296,0.99987932,0.001719905
2459611.296,0.997094406,0.001709906
2459611.296,0.997079342,0.001719905
2459611.296,1.00305395,0.001729905
2459611.296,1.002528893,0.001729905
2459611.297,1.000113967,0.001719905
2459611.297,0.999678934,0.001729905
2459611.297,1.001223794,0.001729905
2459611.297,1.002608665,0.001729905
2459611.297,0.995254019,0.001719905
2459611.298,1.002278584,0.001729905
2459611.298,1.000143655,0.001719905
2459611.298,0.999208662,0.001719905
2459611.298,1.004313315,0.001729905
2459611.298,1.003168338,0.001729905
2459611.299,1.000033472,0.001729905
2459611.299,1.001038381,0.001729905
2459611.299,0.998323497,0.001719905
2459611.299,0.999598395,0.001729905
2459611.299,1.00115328,0.001729905
2459611.3,1.000918265,0.001729905
2459611.3,1.001453211,0.001729905
2459611.3,1.003078098,0.001729905
2459611.3,1.00119318,0.001729905
2459611.301,1.001728131,0.001729905
2459611.301,0.998973241,0.001729905
2459611.301,0.995278428,0.001719905
2459611.301,0.998063262,0.001729905
2459611.301,0.998588221,0.001729905
2459611.302,0.997593266,0.001719905
2459611.302,1.000558095,0.001729905
2459611.302,0.998963177,0.001729905
2459611.306,0.999578391,0.001729905
2459611.308,0.998973768,0.001729905
2459611.308,0.997298909,0.001719905
2459611.309,1.000743747,0.001729905
2459611.309,0.998628916,0.001729905
2459611.309,1.000483869,0.001729905
2459611.309,0.99894901,0.001729905
2459611.309,0.999674028,0.001729905
2459611.31,0.9976392,0.001729905
2459611.31,0.99839422,0.001729905
2459611.31,0.998529276,0.001729905
2459611.31,1.002054148,0.001729905
2459611.31,1.002659181,0.001729905
2459611.311,1.001804273,0.001729905
2459611.311,1.000719404,0.001729905
2459611.311,1.000624481,0.001729905
2459611.311,1.000779547,0.001729905
2459611.311,0.99992467,0.001729905
2459611.312,1.000469718,0.001729905
2459611.312,0.99787494,0.001719905
2459611.312,1.000419881,0.001719905
2459611.312,0.999705004,0.001719905
2459611.312,1.002299922,0.001729905
2459611.313,1.001385059,0.001729905
2459611.313,1.002190104,0.001729905
2459611.313,1.001615226,0.001729905
2459611.313,1.001510324,0.001729905
2459611.314,0.999335537,0.001729905
2459611.314,0.998320689,0.001719905
2459611.314,1.001975586,0.001729905
2459611.314,1.000020792,0.001729905
2459611.314,1.000275879,0.001729905
2459611.315,1.002220875,0.001729905
2459611.315,1.00529581,0.001739904
2459611.315,0.998811249,0.001719905
2459611.315,0.997926406,0.001719905
2459611.315,1.000281386,0.001719905
2459611.316,0.997556647,0.001719905
2459611.316,0.999411634,0.001719905
2459611.316,1.000536686,0.001729905
2459611.316,1.000911781,0.001719905
2459611.316,0.99670713,0.001719905
2459611.317,1.001261998,0.001729905
2459611.317,1.000487161,0.001729905
2459611.317,0.999472339,0.001719905
2459611.317,0.998117537,0.001719905
2459611.317,0.998522639,0.001719905
2459611.318,1.00099763,0.001729905
2459611.318,0.99816289,0.001719905
2459611.318,0.997168074,0.001719905
2459611.318,1.001542964,0.001729905
2459611.318,1.003907966,0.001739904
2459611.319,0.99952334,0.001729905
2459611.319,1.001138386,0.001729905
2459611.319,0.999303624,0.001729905
2459611.319,0.999558747,0.001729905
2459611.319,1.001843761,0.001729905
2459611.32,0.999389036,0.001729905
2459611.32,1.002074007,0.001729905
2459611.32,1.001079205,0.001729905
2459611.32,0.999014463,0.001729905
2459611.321,0.999919559,0.001729905
2459611.321,1.002834545,0.001729905
2459611.321,1.003209673,0.001739904
2459611.321,1.000874951,0.001729905
2459611.321,0.996790327,0.001719905
2459611.322,0.999825312,0.001729905
2459611.322,0.999470461,0.001729905
2459611.322,0.998895647,0.001729905
2459611.322,1.002000631,0.001739904
2459611.322,1.000345879,0.001739904
2459611.323,1.001021,0.001729905
2459611.323,0.999986215,0.001729905
2459611.323,1.000291358,0.001729905
2459611.323,0.999436566,0.001729905
2459611.323,0.999351732,0.001729905
2459611.324,0.99974685,0.001729905
2459611.324,0.999232041,0.001729905
2459611.324,0.994207482,0.001719905
2459611.324,1.002312202,0.001729905
2459611.324,0.998697567,0.001719905
2459611.325,0.999752676,0.001729905
2459611.325,0.999807841,0.001729905
2459611.325,1.00288284,0.001729905
2459611.325,0.997628276,0.001719905
2459611.325,0.999673333,0.001729905
2459611.326,0.998618563,0.001719905
2459611.326,1.001913553,0.001729905
2459611.326,1.001258762,0.001739904
2459611.326,0.999734019,0.001729905
2459611.326,0.999259219,0.001729905
2459611.327,0.999504381,0.001729905
2459611.327,0.999999529,0.001729905
2459611.327,1.000604648,0.001729905
2459611.327,1.001459778,0.001729905
2459611.328,1.000505008,0.001739904
2459611.328,1.00080017,0.001739904
2459611.328,1.00259525,0.001739904
2459611.328,1.00076053,0.001729905
2459611.328,0.999265792,0.001729905
2459611.329,0.99987094,0.001729905
2459611.329,1.001536029,0.001739904
2459611.329,1.001351221,0.001739904
2459611.329,0.999816487,0.001729905
2459611.329,0.996581824,0.001729905
2459611.33,1.000146811,0.001729905
2459611.33,0.998372091,0.001729905
2459611.33,0.99863726,0.001729905
2459611.33,0.999792381,0.001729905
2459611.33,0.997397696,0.001729905
2459611.331,0.99759287,0.001739904
2459611.331,1.003047755,0.001749904
2459611.331,0.996153319,0.001729905
2459611.331,0.999578316,0.001729905
2459611.331,1.001983369,0.001739904
2459611.332,1.00056861,0.001729905
2459611.332,0.997983938,0.001729905
2459611.332,0.999349049,0.001739904
2459611.332,1.000954148,0.001739904
2459611.332,0.999859395,0.001739904
2459611.333,0.997464713,0.001729905
2459611.333,0.998279856,0.001729905
2459611.333,0.998305042,0.001739904
2459611.333,0.996690318,0.001729905
2459611.334,1.000365304,0.001739904
2459611.334,1.000920461,0.001739904
2459611.334,0.998155778,0.001739904
2459611.334,1.000560835,0.001739904
2459611.334,1.001905949,0.001749904
2459611.335,0.99933128,0.001739904
2459611.335,1.002496295,0.001749904
2459611.335,1.002841466,0.001749904
2459611.335,0.999226854,0.001739904
2459611.335,0.999372036,0.001739904
2459611.336,1.000517164,0.001739904
2459611.336,1.001152319,0.001739904
2459611.336,0.99981756,0.001739904
2459611.336,1.000192731,0.001739904
2459611.336,1.000187922,0.001739904
2459611.337,1.002972961,0.001749904
2459611.337,0.998538396,0.001739904
2459611.337,1.002353379,0.001749904
2459611.337,0.996648885,0.001729905
2459611.337,0.997644023,0.001739904

==> TESS_1266b_stacked_detrended.csv <==
time,flux,err
-0.13297585635200448,-0.0003151894179325154,0.001804115689723019
-0.13291731629806236,0.00040656335471211946,0.00205741580112263
-0.1327878485335532,0.0008565785032352835,0.0018827229379516134
-0.13260695203507566,0.0013142230476539396,0.0018286114568760617
-0.1325960374394981,-0.0007438064951550416,0.002293897737216545
-0.1325452034252521,0.0015142562712888719,0.002067469662944018
-0.13252018644857344,-0.002788961432390491,0.0037293014731499207
-0.13251287774755838,0.002711594589637656,0.0018922552590379582
-0.13251131824063123,-0.002099395173679963,0.0017344646230500263
-0.13248794880473724,0.0012455584845945111,0.0018195723875964976
-0.13221721769559736,-6.103516716393642e-05,0.002162448284393242
-0.13215984278804171,0.0014143588687822728,0.0023639932776677508
-0.13213924517071973,-0.0001378059633623252,0.0037544145908650025
-0.13195153612514332,0.0022311810668433907,0.0020591524852041874
-0.13194986464441172,0.0012213589944884973,0.0021032471245373114
-0.13193224843280404,-0.003174722762356308,0.0022350646826740533
-0.13182400873074585,0.00030201678908170493,0.0020856083374813207
-0.13182013358641598,0.0006042123921297105,0.0022803616596660005
-0.13172098841187108,-0.0008830429702477716,0.0018816043029241507
-0.1315869536433638,-0.0006680489780990229,0.0018030657397477162
-0.13152841271039506,0.004317582425638955,0.00205674292044215
-0.13139899216457707,0.0007982851502212895,0.0018823318988156735
-0.13121806615390597,0.001378834494143888,0.0018291704833514363
-0.1312071724253201,0.00041896112304229405,0.002291553597877073
-0.13115629114895455,0.00028508906693858194,0.002063678480895486
-0.1311313128205711,-0.001199364876633524,0.003734485448357841
-0.13112401724401934,-0.0028345589937971427,0.0018907993687628571
-0.13112244656258554,-0.0010240675850035075,0.001735228773359139
-0.13109905843703018,0.0009650589761243111,0.0018215947549289028
-0.1308283331363782,-0.0025522117410085032,0.002150628867485321
-0.13077098460917114,-0.0009528400217604371,0.0023623127057813475
-0.13075038248575765,0.002629340165139382,0.0037636612287004997
-0.13056266770217917,0.002593458162568396,0.002063555313462969
-0.13056099482400896,-0.0005348325732050796,0.0021060778800090336
-0.130543340358372,0.0004298091703311968,0.0022410090829001216
-0.13043510880243048,-0.0010383130976521215,0.002082342654289482
-0.13043125739591233,0.0006322265801834703,0.0022711462211423314
-0.13033212552318219,-0.002464294874244044,0.0018818795087941602
-0.13019805093563264,-0.00017946961751036383,0.0018045792556174258
-0.130139509122273,0.0017750862434660064,0.002055638837332518
-0.13001013579469145,0.0007297397964727281,0.0018836561233382446
-0.12982918027273627,0.0027073030544464416,0.0018304033218300322
-0.12981830764442748,0.0008569361311678847,0.0022977098740267527
-0.12976737863982635,-0.0007616282871296676,0.0020639497286438456
-0.12974243942494468,-0.0021482113864800256,0.003759396236207408
-0.12973515650855916,0.0006706119782826647,0.0018903810884367386
-0.12973357511782524,-0.0013033153957096033,0.00173481002737165
-0.12971016830124427,-0.0010697247510655927,0.0018181157988293407
-0.12943944881044445,-0.0030463343345524807,0.0021512186276111535
-0.12938212643030056,-8.445979674931436e-05,0.002363739725051473
-0.12936151980034083,0.0015248658999560405,0.003750758217783252
-0.12917379927921502,0.0009463431143181822,0.0020600279285808674
-0.1291721247703208,0.002913654371557328,0.0021055784581890924
-0.1291544320504272,-0.0010771753329947842,0.002235340121374748
-0.1290462088750246,0.0002939105559427446,0.0020862479233738048
-0.12904238097257803,0.0008490683166506585,0.002273533434158582
-0.12894326286823343,-0.0009969474667812506,0.0018825037278614155
-0.12880914846027736,0.0003985763308840262,0.0018037131254681573
-0.12875060530132032,-0.0014275911022885168,0.002054151747745588
-0.12862127942526058,-0.0016983154472676176,0.0018803737927524076
-0.12844029439247606,0.0009430052536139044,0.0018303126342781128
-0.12842944262979472,-4.053116569480153e-05,0.002297097994985818
-0.12837846636239192,0.0024680499675362455,0.002076383352899555
-0.12835356602840875,-0.00037658221302905304,0.0037336963851654025
-0.12834629577400847,-0.0015779140432918837,0.0018893768896910948
-0.12834470367215545,0.0004386306593353595,0.0017359620736024511
-0.1283212779326277,0.0009431244629247715,0.001819282513393315
-0.12805056425190742,0.0008291603617358589,0.0021608422183261307
-0.12799326848517012,0.0002872348345341891,0.002363245192675923
-0.12797265711446926,0.0013776424010352173,0.0037584004193664347
-0.12778493085579612,0.0009928347455563369,0.0020600407342685582
-0.12778325495082754,-0.001347780468663018,0.002105679273875822
-0.12776552374225503,0.000708758957760125,0.002238299632215434
-0.1276573087138786,-0.00131136202419313,0.002081473963002675
-0.12765350478207438,5.310774799127671e-05,0.0022843821799395404
-0.1275543999799993,0.0018129948043217325,0.0018827296900414867
-0.12742024575209143,0.0002449155291763816,0.001803991241721733
-0.12736170171319827,0.0027052764961617015,0.0020555915727034045
-0.1272324230567392,0.0001513362201457369,0.0018820046552875023
-0.127051408744137,-0.0016843083532407377,0.0018295077385990749
-0.12704057761516196,0.003293336026668925,0.002294415785491309
-0.12698955408586698,-6.461144648994832e-05,0.0020649387933949458
-0.12696469239995167,-0.0006622077218665368,0.0037356668312549884
-0.12695743527183367,4.1067607593703315e-05,0.0018902288171685608
-0.12695583222648565,-0.0010612012853385977,0.0017352547339805485
-0.12693238779729654,-0.0011111499865918972,0.0018165964621924989
-0.1266616799248368,0.002486169782788039,0.0021594880750605
-0.12660441030629954,3.415346756341364e-05,0.0023607003532857334
-0.12658379466188308,-0.0017325285194864648,0.003777283919265971
-0.12639606243146773,-0.00046432026582721164,0.0020609504037559755
-0.12639438513042478,-0.0014691355471256884,0.002107730279382517
-0.12637661543431022,-0.002182901295942341,0.0022415164209633625
-0.12626840878510848,0.0021081570580285813,0.002087655384866366
-0.1262646283594222,0.0016787651202854192,0.0022743574219538133
-0.1261655373245958,0.003118694386248677,0.0018841406439943273
-0.12603134304436026,0.0004617572656435698,0.0018035541021101061
-0.12597279812507622,0.001463711523481237,0.002055402979848322
-0.1258435666877631,0.002049506077081986,0.001881700578412517
-0.1256625228620578,-0.0010131003284037376,0.0018287385824302285
-0.12565171283426935,-0.001505971224183611,0.002295840010793211
-0.12557581900478,-0.0008063913833602498,0.0037321280376693077
-0.12556857453591874,-0.0009915830477922327,0.001889067457710348
-0.1255669607812706,-0.002472341502727571,0.0017343887202466227
-0.12554349742958948,-0.0010095836537331593,0.0018194870551503399
-0.12527279536493552,-1.573562903445236e-05,0.0021607197493856696
-0.12521555212697422,0.0012524726246248008,0.0023614940730918776
-0.1251949319760115,0.001275360812311277,0.0037525768582660304
-0.12500719400713933,0.001034438795048942,0.0020603748463019454
-0.12500551530911252,-0.003032923287079936,0.002108527724479626
-0.1249877071256833,-0.0010749699607437435,0.002247345337169529
-0.12487950885702048,-0.0007150770512360793,0.0020832825917659866
-0.12487575216960067,-0.0018095973389621323,0.0022794957623474173
-0.12477667443636165,0.0009713770696002655,0.0018818460975908214
-0.12464244033662908,0.001689732376885189,0.0018049657545550026
-0.12458389430321404,0.00010329486786631037,0.002053562453281126
-0.12445471031878697,0.0023912791713378567,0.0018841737059516381
-0.12427363698134286,0.0014359357540492113,0.0018299169385284672
-0.12426284782009134,-0.0003729463290476076,0.00229407236023051
-0.12421172930089597,-0.00018113854786250272,0.002067228217523375
-0.1241869456096083,0.0011979939695585529,0.0037300260422425346
-0.12417971380045856,-0.005533577001138434,0.0018867429925637827
-0.12417808933560082,0.0017759207086420759,0.0017366353035289592
-0.12415460729516781,-0.0010460617028584807,0.0018175361668383181
-0.12388391103922913,0.00169700414484808,0.0021543807011480394
-0.12382669418138903,-0.0030105715412923617,0.0023617452974013025
-0.1238060692912768,-0.0009279848804446544,0.0037535351893666726
-0.12361832581700583,0.001203835225791039,0.0020614132711583265
-0.12361664525542437,0.0001980662700056257,0.0021081326108066934
-0.12359879881705638,0.0003252626047007823,0.002235909858061646
-0.12349060892938724,0.002352655354616928,0.0020874970600003708
-0.12348687574626638,-0.004187942300070913,0.0022817979921635374
-0.12338781178141289,0.0004149080064728139,0.00188310326687603
-0.1232535378603643,0.00022989515600713162,0.0018042948529353475
-0.12319499071554674,-0.0011293294064991244,0.002053995285525075
-0.12306585418264149,-0.0009900929314063944,0.0018815714737975252
-0.12288475110062791,-0.0006609560241024326,0.0018283840977118787
-0.12287398303828923,0.0015963914864762785,0.0022961033422982708
-0.12282281702437103,0.0003704429335193993,0.002069957924477683
-0.12279085329873851,0.0008975865061735533,0.001890544651993153
-0.12278921788993102,0.001198351597491154,0.001737442876760878
-0.12276571716029139,-0.0013371112353404158,0.001818724883902052
-0.12249502648046473,0.001969874257422788,0.00215517558510761
-0.12243783600342795,-0.0021356348041835505,0.002360222584719524
-0.1224172066065421,0.0024703149444427197,0.0037680393769066413
-0.12222945739404167,-0.0019276741613759585,0.002061504540786959
-0.12222777543456687,0.0010473134006225848,0.0021085735921246274
-0.12220989050956632,-0.000625908486707516,0.002236752937973071
-0.1221017087684686,1.8417838528961283e-05,0.0020873596898960513
-0.12209799955576273,0.002028406029058516,0.002282676229508441
-0.12199894912555465,0.0008388163159160911,0.001882960541665949
-0.12186463515126889,0.0003345609309484132,0.0018029097431885737
-0.12180608712833418,0.002306759769933109,0.0020546639752532197
-0.12167699781412011,-0.0008134247327014066,0.0018812273500446706
-0.12149586521945821,0.0022134188795241982,0.0018297442945753267
-0.12148511802365647,0.0008628965967112379,0.002294536624616973
-0.1214339047478461,-0.0013759138660276449,0.0020684652469543066
-0.12140919858416055,-0.0011014344277562316,0.003725555227423649
-0.12140199256327833,-0.0012582542762018534,0.0018888143707554408
-0.12140034644426123,0.001670897305768193,0.0017378284443757136
-0.12137682679167483,0.0011085869864082554,0.0018188074223799864
-0.12110614215407622,0.00010269882131197505,0.0021526507691563552
-0.12104897782410262,-0.0023341779114326444,0.0023601816065189135
-0.12102834392067052,-0.0015243294580571387,0.0037768080133452437
-0.12084058897062278,-0.00024384264537857803,0.00206049615108898
-0.1208389056150736,3.868342137636205e-05,0.002108840648920652
-0.12082098220230364,-0.0026495461433314604,0.0022340490752248304
-0.1207128088403806,0.0003930927025841413,0.0020849377851076935
-0.12070912336525907,0.00029188399765800455,0.0022737283134421672
-0.12061008623641101,0.000725686679903248,0.0018844392493482082
-0.12047573244353771,0.005269945610155924,0.0018061902111289282
-0.12041718354066688,-0.00209140814985187,0.0020527254269675182
-0.12028814144514399,-0.0015622976235682984,0.0018813025543560184
-0.12010697933828851,0.0016323926983581316,0.001830601344327869
-0.12009625300902371,-0.002902746719613103,0.0022950122977070148
-0.1200449922387179,8.708240158838976e-05,0.002063667305022592
-0.12002032518853412,0.0018618706217772285,0.0037482399210911847
-0.12001313182781814,-0.0016407969547742596,0.0018886442879398383
-0.12001147499859144,0.0020082596555219823,0.0017364577701314277
-0.11998793665634366,0.004446924527929719,0.0018191976466085278
-0.11971725782768772,0.0021256808267260396,0.002164391023631279
-0.11966011987760794,-0.001521230015974595,0.0023600898712289103
-0.1196394812343442,-0.001374244935675506,0.0037825165560871165
-0.11945172054674913,-0.0018052461991154845,0.002059276118298075
-0.1194500355618402,0.0010808112169762296,0.002109929830866426
-0.11943207389435884,-0.0002605319488999669,0.002241157628877335
-0.11932390891297473,-0.0012712480910863633,0.0020843962209337154
-0.11932024694192478,0.0024852161083011026,0.0022772142544622877
-0.11922122358146225,-0.000481963243835537,0.0018816223473022604
-0.11908682996863718,-0.0002695918565258637,0.001802864574035628
-0.1190282797188047,-0.0027328734516275377,0.002053045569159788
-0.11889928507662262,-0.0014517905923945307,0.0018812601791712961
-0.11871809345711881,-0.0025014285745791343,0.001829545922831462
-0.1187073882272216,0.0012236239713949715,0.0022985841532500062
-0.11865607996242034,-0.0018879178562017929,0.0020730513129624093
-0.11863145156053179,0.0020843151958551687,0.0037255386964449937
-0.11862427109235796,-0.0003501773506719985,0.0018882664037376171
-0.11862260355292165,-0.00031149392929563646,0.0017355361098637181
-0.1185990462886366,-0.0013194086526766569,0.0018165964621924989
-0.11832837326892331,0.0037308341975512693,0.0021551364695524817
-0.11827126169782787,-0.0032880312123354516,0.0023590460912667676
-0.11825061854892738,2.5689606491852146e-05,0.003798054279039075
-0.11806285212423973,-0.0019348863246834158,0.0020564176559748036
-0.11806116574052794,0.00026291613511730816,0.0021109347281041257
-0.11804316558641403,0.0036938793111824797,0.002244609343786718
-0.11793500898465936,0.0006887317935344583,0.0020811591759161666
-0.11793137075233062,0.00017625096611695312,0.0022720952390155626
-0.11783236092605875,-0.0012167098313646818,0.0018805675078825666
-0.1176979272599965,0.002600491511909553,0.0018068058154608276
-0.1176393761311374,0.0026294593744502492,0.0020532485975173586
-0.1175104287076465,-0.0003427863733982406,0.0018812570359570447
-0.11732920757685861,0.0011350514534207434,0.0018299572182370219
-0.11731852321349834,0.0005455614111831153,0.002298274255607889
-0.1172671676858954,-0.0008906127614878301,0.002064515740039779
-0.11724257816490535,0.0022854213032879045,0.003736320619819275
-0.11723541058972842,0.0003460050247916513,0.001888975373174317
-0.1172337321077066,-0.001393080006792502,0.0017349412274628093
-0.11721015615421493,0.0013834836572677034,0.001820095558146338
-0.11693948894321693,-0.0007062555622319167,0.0021586273000169932
-0.11688240351895729,-0.0021733049464175425,0.002357854696650153
-0.1168617558639653,0.001316845652493015,0.0037546844416292504
-0.11667398393365147,0.0005199314093466967,0.0020587105725635123
-0.11667229591967043,0.0012122990868626005,0.0021138534935748864
-0.11665425727824186,-0.0008080007090569552,0.002241181144776549
-0.11654610905657137,-0.0010038020021561067,0.0020879752942279508
-0.11654249432899633,0.0033382779368658078,0.002270358089272634
-0.11644349803827936,-0.001631319814560328,0.0018827412151604084
-0.11630902455226533,-0.001405418170467243,0.0018026465280988565
-0.1162504725425606,-0.0009732844185741385,0.0020513712837018877
-0.11612157257150102,-0.0015864375090188787,0.001883625622518472
-0.11594032192851955,-0.0013946893324892073,0.0018293072713790426
-0.11592965843237835,-0.0014562609415520456,0.0022974672644526834
-0.11587825540982521,0.0037918693647152057,0.002065563943784942
-0.11585370453690302,-0.0009377600439357536,0.0037547128469728555
-0.11584654985517773,0.0019088390902588515,0.0018895981952574603
-0.11584486066249156,-0.0013014676513911638,0.0017346073482601074
-0.11582126578559837,0.00028151278761257004,0.0018178078802480483
-0.11555060438399778,-0.0023562912385984847,0.0021508547132500495
-0.11549354557382685,0.001606762696521713,0.0023593192016606096
-0.11547289317809373,0.0012487771359879218,0.003751704208857574
-0.11528511550932308,-0.004076183571133041,0.0020588663362919694
-0.11528342609972242,-0.002024352912489147,0.002113801106670697
-0.11526534897029705,-0.0002283454349658598,0.0022449620822749287
-0.11515720889565273,-0.0020828250794694414,0.002085620677507641
-0.11515361813849267,0.00040274865676437344,0.002273969526032125
-0.11505463538287586,-0.0008496047585495603,0.0018820618152207403
-0.11492012184453415,-0.0010851623568228774,0.0018036015995699047
-0.11486156895443855,-0.001648128327392584,0.0020563235923779476
-0.1147327162025249,-0.0013376476772393175,0.0018823805604288985
-0.11455143604644036,-0.0031117802462184985,0.001828202373362012
-0.11454079341842771,0.0007547737517548114,0.00229380064682078
-0.11448934313352765,-0.0037712461539350928,0.002064207705043144
-0.11446483114173134,-0.0006525517676863046,0.0037368291220359427
-0.11445768911971754,0.002653658864556263,0.0018906863294651502
-0.11445598921682176,-8.952619246116456e-05,0.0017347186413276747
-0.1144323756502672,0.003592670606256343,0.0018191657488046435
-0.11416172005692715,-0.0012688043002135885,0.002152637730637979
-0.11410468739450152,-0.0001057982633945187,0.002362248910173579
-0.11408403049335902,0.0048946746995464085,0.0037559661745517566
-0.11389624708544943,-4.011393310676681e-05,0.0020600521429721373
-0.11389455604739851,0.0052899727743815905,0.0021152106636394257
-0.11387644066235225,-0.001103282172074671,0.002244664524659131
-0.11376830896733736,0.000913918181762341,0.0020856874999143184
-0.11376474171515838,-3.010035099393349e-05,0.0022705206050909646
-0.11366577272747236,-0.0008476378049202538,0.001884366489759056
-0.11353121936917887,-0.0008600355732504283,0.001803468536833263
-0.11347266513439536,-0.001166284292867914,0.002052542189218197
-0.11334385983400352,0.0026170616061200747,0.001881710008055271
-0.1131625501657254,-0.0001428723590741754,0.0018298306747595683
-0.11315192863617085,-0.00018870833910256124,0.0022931354495529144
-0.11310043062348996,0.0006511808606113334,0.0020662202934867667
-0.11307595774519541,7.49230518799493e-05,0.0037313187182072493
-0.11306882838425736,-0.0006071330202459535,0.001888453599608588
-0.11306711777024248,0.00035756832794575644,0.0017371216868305242
-0.11304348551539078,-0.0010368825859217168,0.00181687306504662
-0.112772835497708,-0.0018996599733221986,0.0021529178259523797
-0.11271582921563095,0.0006224514166923711,0.002359935504484565
-0.11269516780771482,0.0011044146605279082,0.0037507230603497734
-0.11250737866157579,0.0005936027634625418,0.0020598486489531963
-0.11250568622608625,-0.0001766085940495543,0.002114400412854626
-0.11248753235440745,-0.0011664631068342146,0.002241335977182265
-0.11237940903924937,-3.159046737977178e-05,0.0020831757224814397
-0.11237586552465473,0.001983464118861633,0.002269142014603379
-0.11227691007206886,0.0006048084386840458,0.0018820515706705876
-0.11214231666099295,-0.002383470961476175,0.0018023149772030075
-0.11208376154627331,-0.0016679170729965165,0.0020497573013914766
-0.1119550034650274,0.0004920364306038039,0.0018830651990589856
-0.11177366428455571,-0.003392696987276733,0.001828185027475958
-0.1117630636206286,-0.0008047820576635445,0.0022958584044173486
-0.11171151834696502,0.00033730274509835567,0.002068158841772468
-0.11168708411582884,0.002333224236945597,0.003732690090943591
-0.11167996764879717,0.0008136631513231407,0.0018890405657661974
-0.11167824655831282,-0.0018587115750393624,0.0017352237674994053
-0.11165459514768372,0.0008832813888695057,0.0018192607437242407
-0.11138395117177424,0.0002490878550567288,0.0021538894284020833
-0.11132697127004576,-0.0010508300752931632,0.002360549246170982
-0.1113063051213885,0.0029520397696565226,0.0037530464777582547
-0.11111851047189703,-0.002656996725260652,0.0020635003654212412
-0.111116816404774,-0.0011901261550413267,0.002114076778202077
-0.11109862404646265,0.0027069454265138404,0.002254570306164677
-0.11099050911116137,-0.0021851662728488153,0.0020849773663241923
-0.11098698910222993,-0.000411331727146802,0.002271125732042026
-0.11088804741666536,0.0008091331975101923,0.0018848099157991855
-0.11075341395326177,-0.0006330014407041062,0.0018035598064618957
-0.11069485795815126,0.0016170146972562804,0.00205083414331093
-0.11056614732842718,0.0009941460479758746,0.0018824731106263002
-0.11038477840338601,0.0008452536187029125,0.0018312856337119282
-0.11037419883973598,0.00016027691846076664,0.002296995316653606
-0.11032260607044009,-0.0007690192644034255,0.0020679274080712927
-0.11029821072065715,-0.001250803694272662,0.003728449080011084
-0.11029110691379174,0.0027508144529129197,0.0018914842402236295
-0.11028937511355252,-0.001110673149348429,0.0017341428510429593
-0.11026570501235256,0.000913918181762341,0.0018189113812809672
-0.10999506661255509,-0.0009270908106131515,0.002154848225164096
-0.10993811309162993,0.001025021259490444,0.0023602416768357176
-0.10991744243642643,0.002706587798581239,0.0037525649839010807
-0.10972964204893287,0.0003098846035989311,0.002059791838265986
-0.10972794658391649,-0.0066481840577454765,0.0021125296182983432
-0.10970971573851784,-0.0040037639147813,0.0022411946489562956
-0.10960160918352813,-0.004810989763317619,0.0020818118003270267
-0.10959811291172628,0.0002163052945682864,0.0022698179220827677
-0.10949918452752172,0.0030873423374906395,0.0018839798744061365
-0.10936451147745174,-0.002098799127125628,0.0018019327856331085
-0.10930595436911972,3.260374652214182e-05,0.0020516793186985227
-0.10917729095899631,-0.0011275412668361184,0.001881934806081916
-0.10899589252267106,-0.0016089680687727537,0.0018298667635157878
-0.10898533382555797,0.0001568198484456218,0.0022960043892570237
-0.10893369379414253,-0.0021352771762509493,0.002070753739759995
-0.10890933709265482,-0.0033760076837553443,0.003734875439755697
-0.1089022461787863,-0.00036978728230963043,0.0018885279890125373
-0.10890050366697324,0.00016158822088030433,0.0017358624220691482
-0.108876814643736,-0.0014002921700999593,0.0018182467660898148
-0.10860618205333594,0.000942289997748702,0.0021567250733181965
-0.1085492549123046,-0.003257811652030651,0.0023582824066190255
-0.10852857975146435,-0.0003592372582978953,0.00375859134052837
-0.10834077362505923,-0.0019944909801169475,0.002060534335321367
-0.10833907653113783,-0.0016949179819079063,0.002114009722964714
-0.10832080743034567,0.0005347133638942125,0.0022376043997891664
-0.10821270925612225,0.001431763428168864,0.0020831882953384452
-0.10820923672122262,-0.0012416841819913316,0.0022698072118712445
-0.10811032187211822,0.002379000612318549,0.0018831208455927693
-0.10797560876926582,0.0004177690299336234,0.001803990543229677
-0.10791705054907652,0.00244230075638896,0.002050612022837166
-0.10778843459002019,-0.0014784338733733193,0.001880896963302248
-0.10760700664150136,0.0008181931051360891,0.0018318675940098036
-0.10759646904466535,0.0019525889073470637,0.0022983953275642383
-0.10754478151829971,0.0027254228696982352,0.0020676729241322737
-0.10752046369702839,0.0009390713463552913,0.00373231220674137
-0.10751338567524726,0.0001720786402366059,0.0018894978452321015
-0.10751163222175819,-0.00011104347307266949,0.0017346299328365802
-0.10748792450931433,0.002323806701387099,0.0018188177833454817
-0.10721729772762956,0.0008228422682599046,0.002158503899753791
-0.10716039696626467,-0.002333701074189176,0.002358334793523215
-0.10713971706604752,0.003969610447217997,0.003755225540141858
-0.10695190543356148,0.0021763447838445416,0.0020612121054462383
-0.10695020671164457,0.00022059682975950068,0.0021175678414972737
-0.10693189912240086,0.0007458330534397817,0.0022457674436153372
-0.10682380909520361,0.00018960240893406421,0.002085606009174468
-0.10682036029834308,-0.002323031840866574,0.002275766746091857
-0.10672145921671472,0.0006094576018078612,0.001882328755601422
-0.10658670629436529,0.0005748869016564129,0.0018045574859483515
-0.10652814696186397,-0.0017519596371579071,0.0020487503086776093
-0.10639957822149881,6.347895803671122e-05,0.0018817494728564272
-0.10621812076033166,-0.0010951163342802772,0.0018303597824918835
-0.10620760403048735,-0.000616610160459885,0.0022944455878190257
-0.10615586900894414,-0.0022113327165841357,0.002065831466242337
-0.10613159030094721,0.001299917930349892,0.0037346649608161974
-0.10612452494069657,0.0018373135037386135,0.0018887050567486985
-0.10612276077654315,-0.002040863402044235,0.0017357312219779888
-0.10609903437398316,-0.0008986593899713569,0.0018180845995175122
-0.10582841316909253,-0.00021767620164325763,0.002154060326125084
-0.10577153878739409,-0.002056002984524352,0.0023588870679087165
-0.1057508541482548,0.0005608202029740994,0.0037670668431341965
-0.10556303701014258,-0.0031210785724661294,0.00206013945447912
-0.10556133689033231,0.0025530462061844617,0.002119275887404541
-0.10554299081445606,0.003779471596385031,0.0022393774054576287
-0.10543490916688825,-0.004151583460256458,0.00208429470675493
-0.10543148410783942,0.004034579521640547,0.0022764999299198264
-0.10533259656176597,0.0013805034244960268,0.0018824552990788757
-0.10519780358708886,0.001192510341258668,0.0018036310526515936
-0.10513924337374192,0.0003557801882827505,0.002050673490138082
-0.10501072208535334,0.00010138751889243736,0.0018817875406734717
-0.10482923487916196,-0.0009235741359425731,0.001830711123995982
-0.1048187392489126,-0.00012475254382238177,0.0022942725946198572
-0.1047669567324192,-0.0009193422054067923,0.002066892475675191
-0.10474271667249013,-0.001038253492996688,0.0037610134781474133
-0.10473566420614588,-0.0006995202361679276,0.0018875325214175918
-0.10473388933087335,-0.0008961559944431485,0.0017345614806151058
-0.1047101440044571,-0.0017942789425157146,0.0018172381435611505
-0.10443952884247665,0.0011289717785665232,0.0021591229965459697
-0.10438268060897826,0.0003735423756019429,0.0023565387376169094
-0.10436199146283798,-0.0007708074040664314,0.0037777463210069517
-0.10417416858763318,0.002139151478854018,0.002059305454964421
-0.10417246683618941,-0.003544927277253973,0.002116073301328415
-0.10415408250719338,-0.0033304101223486926,0.0022442223791877707
-0.10404600923880025,0.0005815626230649684,0.0020837103017348592
-0.10404260791733577,0.0006803871417737639,0.00227456953070811
-0.10394373390636247,0.0004330278217246075,0.0018854573015196266
-0.10380890087844818,-0.0017970803613210906,0.0018022965835788698
-0.10375033978471038,0.002710044868596384,0.002051260456295691
-0.10362186571637721,0.00245934768784295,0.0018816850951719453
-0.10344034899799226,0.0025246743901981006,0.0018321312747608914
-0.10342987423450722,-0.0005502105743069308,0.0022970304740870845
-0.10337804445612164,0.00017124417506053646,0.0020695635092968065
-0.10335384327640895,0.0021746758534924027,0.0037438827276467194
-0.1033468034697762,0.0007929207312322717,0.001887640205609537
-0.10334501788520356,0.0012785794637046877,0.0017352772021416787
-0.10332125386912594,0.0013069512796910487,0.0018200182583588227
-0.1030506442832575,-0.0013598206090605913,0.002150797436901469
-0.10299382266339308,-0.00014454128942631428,0.0023567729652863084
-0.10297312877651166,0.001318872210777755,0.003779152851176772
-0.10278530039659017,0.00329393207322326,0.002060454008734943
-0.10278359701578665,0.00420290306858484,0.002120821184662792
-0.10276517419970332,0.0014351012888731418,0.0022411799806231225
-0.10265710930980276,-0.0011429192679379696,0.002083487249938354
-0.10265373149491097,8.112193604503659e-05,0.0022742361171667787
-0.10255487125141372,0.0014800431990700247,0.0018823821902436955
-0.1024199984030929,0.001026928608464317,0.001805309296231144
-0.10236143619658833,0.0025299195998762514,0.0020514213422992244
-0.1022330093474011,-0.00033634907061141917,0.0018826631004654946
-0.10205146311682256,-0.0030958658032177455,0.0018301651360389834
-0.10204100945270511,-0.002078295125656493,0.002302121782682261
-0.10198913217982408,0.0016798380040832228,0.0020712780744632617
-0.10196496964795188,-0.0007883907774193233,0.003726793653838692
-0.10195794273477077,0.003829777925570932,0.0018886246137469315
-0.10195614643953377,-0.0011863710617490142,0.001734872076749279
-0.10193236373424952,0.0004035831219404429,0.0018189796006717563
-0.10166175995686899,0.00503832191914122,0.002165121413491025
-0.1016049644845225,0.0007099510508687956,0.0023588337496817857
-0.10158426609064009,-0.0013672711909897828,0.0037526529939001193
-0.10139643197271653,-0.000597655880032022,0.002061335971370811
-0.10139472719629339,0.002851427111284721,0.002124163701980776
-0.1013762658910764,-0.0018162134557152543,0.002240455877191879
-0.10126820938171477,-0.0025974516744825538,0.0020826842169047984
-0.10126485530440732,0.0004710555918912007,0.002275667094558554
-0.10116600859510072,0.0044712432273466,0.0018841830191790496
-0.10103109569536173,-0.0015872123695395146,0.0018008737552610795
-0.10097253237609038,0.005362809663321366,0.0020503456645331974
-0.10084415297887972,-0.0011260511504502801,0.001881939113449594
-0.10066257723565286,-0.0020018819573907054,0.0018304675830991715
-0.10065214443807236,0.0019319656965670617,0.0022984134883576907
-0.10060021990329915,-0.002383470961476175,0.002063245648651537
-0.10057609625278019,0.00043624647311801823,0.0037373129441999695
-0.10056908199976533,0.000840604455579097,0.0018872101673338116
-0.10056727499431872,-0.00024276976158077446,0.0017349593882562617
-0.1005434733669972,0.0007925631032996705,0.001818915339402617
-0.10027287539742247,0.0010849835428565768,0.002155952075443043
-0.10021610630474242,-0.0044419773415286246,0.002358461220585326
-0.10019540340567801,0.0001317858931635385,0.0037680070134413863
-0.10000756378212827,0.004044354685131646,0.0020613445861061667
-0.10000585714305998,-0.0004135967040532762,0.002119409765048581
-0.09998735758244948,0.0013100507217735924,0.0022452293719016385
-0.0998793094543089,0.0017525556837121314,0.002092766018408421
-0.09987597888107302,-0.0002795458339832635,0.002278868982142624
-0.09977714593924247,0.0011708142466808624,0.0018830655483050135
-0.0996421932204612,0.0016686323288617189,0.0018037556170682222
-0.09958362878842308,0.005563081305578033,0.0020504560262780236
-0.09945529684273424,0.00045639284665455193,0.0018811884673202277
-0.09927369158776855,-0.0001425147311415742,0.0018322883190581177
-0.09926327965672499,0.0025994186281117493,0.0022942753885880807
-0.09921130762677421,-0.002776980896648351,0.0020673900348496498
-0.09918722262477786,-0.002303541118539809,0.003748334217518726
-0.09918022126430515,-0.0013005139769042273,0.001885312480833378
-0.09917840378193432,-0.0037025815908756643,0.001732578228837829
-0.09915458323121129,0.0044710048087248655,0.0018193577177046628
-0.09888399083820332,0.002235353392723738,0.002156266629698866
-0.09882724835870249,-0.0020288232616466617,0.0023564721480409173
-0.09880654072071593,0.002392113636513926,0.0037529391428123373
-0.09861869535961887,-0.0006150604394186132,0.0020604866050308833
-0.09861698732174773,0.0004431606131483079,0.002123437968734736
-0.09859844927450467,-0.0008053184995624463,0.0022421066467505656
-0.09849040952667565,0.0003762841897518854,0.002083324268458653
-0.09848710269147887,0.0019481781628449824,0.0022748398471337285
-0.09838828328429372,0.0005047918268665796,0.0018818492408050728
-0.09825329051136578,0.0025284890881458466,0.0018071585539490378
-0.09819472520030104,0.00161987572071709,0.002047602220568458
-0.09806644047421287,0.000499785035810163,0.0018816772953439882
-0.0978848057070536,-0.0030547385909686087,0.0018298070424450116
-0.09787441464300173,-0.0006654263732599475,0.002296518712240823
-0.0978223953509314,-0.00045740612579692197,0.0020648582339778364
-0.09779834922824193,-0.0010548235872072098,0.003736907120315514
-0.09779136052929971,-0.0003128648363706077,0.001886465574802263
-0.09778953233626453,0.0014266374278015803,0.001736727504480333
-0.09776569286304948,-0.0015534165299087022,0.0018165865668883742
-0.09749510651181481,-0.0009020568553310682,0.0021512817247268663
-0.09743839017983191,-0.00019496682792308206,0.0023563343122752272
-0.0974176780352991,0.002410471870387454,0.0037506492530225374
-0.09722982716903061,-0.001590609834899226,0.002061725729937982
-0.09722811750043547,0.0007213951447120337,0.002121770435366708
-0.0972095409663325,0.0037462121986531205,0.002244976750608102
-0.09710150936575701,-0.002432108360309937,0.0020821549927571405
-0.09709822650097522,-0.0015186074111355197,0.002279698092212932
-0.09699942062889022,-1.5556815068151764e-05,0.0018825355092499572
-0.0968643878027251,0.002691329006790255,0.0018062763584824845
-0.09680582161217899,0.003346622588626502,0.0020503975857760165
-0.09667758410523675,-0.0009169580191894511,0.001881735852261338
-0.0964959198258839,0.003202975369031691,0.0018347175580130622
-0.09648554986119962,0.0025374297864608764,0.0022951026360129062
-0.0964334828418032,0.0003086925104902605,0.0020672899176549762
-0.09640947559978486,0.0006667972803349187,0.0037373080547555785
-0.09640249956100888,0.003378451474628008,0.0018885307829807608
-0.09640066089059474,0.00028663878797985376,0.0017367094601022232
-0.09637680272817306,0.002673805238092797,0.0018189130110957642
-0.09610622195327778,0.0015473964597099155,0.0021604450091770307
-0.09604953200096134,-0.00025689606491852146,0.002357409757210569
-0.09602881534988228,-0.0024366383141228853,0.00375092282907775
-0.09584095874470222,-0.0007877351262095544,0.0020603569183391783
-0.09583924768048746,0.0005300642007703971,0.0021224873210467076
-0.09582063242623917,0.00016421082571937973,0.0022383403775853594
-0.09571260943766902,-0.002069890869240365,0.002082058135192061
-0.09570935007764092,0.0006851555142084464,0.002273152523157452
-0.09561055797348672,-0.0008211137332523322,0.0018811878852435144
-0.09547548532782457,-0.0005394817363288951,0.0018027478094469565
-0.0954169177912263,0.0005667806685174526,0.0020473933714437553
-0.09528872796909127,0.0006367565339964187,0.0018830152568769915
-0.0951070339447142,-0.0029654508171291782,0.0018311287058300446
-0.09509668484656686,-0.00034368044322974356,0.002290804814393189
-0.09504457056436877,-0.0008567573172015841,0.0020722005496383697
-0.09502060220461317,-0.00104486960974981,0.003727960834064037
-0.09501363882509395,0.0013146998848974079,0.00188689479817059
-0.09501178944492494,-0.0010351540509141444,0.0017345192218457262
-0.09498791259329664,-0.0003404021871808993,0.001817733490844099
-0.0947173376275714,0.0010208489336100968,0.002162131401830566
-0.0946606740549214,-0.0031097536879337584,0.0023569496837764414
-0.09463995266401071,0.0009674431623416524,0.003753792467273915
-0.09445209055320447,0.0022138957167676665,0.002060268209848084
-0.0944503776277088,-0.0008054377088733133,0.0021234896571468696
-0.09443172411897649,0.002433002430141329,0.0022443234277051854
-0.09432370951026314,0.0007553697983091467,0.0020898728643130417
-0.09432047388713727,0.0002611279954543022,0.0022792124074034227
-0.09422169555091386,0.0001720786402366059,0.001882549595506417
-0.0940865826191839,-0.0033609873105860943,0.0018025808698456055
-0.09402801420219475,0.0017382505664080838,0.002049420395389866
-0.09389987160011515,-0.0004391671012342613,0.0018803069703457302
-0.0937181480635445,0.0013712050982483959,0.0018329061352815273
-0.09370782006544687,-0.0005756021575216153,0.002294175969885463
-0.09365565828784383,-0.001656771002430446,0.0020650400747430457
-0.09363172857570135,-0.0007470847512038858,0.003728625565670532
-0.09362477808963376,-0.0006424785809180378,0.0018860201697013085
-0.09362291799925515,0.00012046100863116749,0.0017360853574503107
-0.09359902222513483,0.00018078091992990153,0.0018187256988094506
-0.09332845306835225,-0.00043118007740616804,0.002156193753694371
-0.09327181587605082,-0.0007463098906832499,0.002355975054527829
-0.09325108997859388,0.002917349860194207,0.00375314007569374
-0.09306322213069507,-0.003517926368342583,0.002059982992258607
-0.09306150780730604,-0.004553557256500196,0.0021218915073230576
-0.09304281581080431,9.14931460904711e-05,0.0022454710501529666
-0.09293480958126565,0.00253647611197394,0.0020843086765960474
-0.09293159769663362,-0.0010585190758440888,0.0022767406768484134
-0.09283283289596511,0.00021547082939221696,0.001882575090466456
-0.09269768014382862,-0.00018608573426348585,0.0018035124254174397
-0.0926391106149822,0.0007719398925196685,0.0020481442504038066
-0.09251101523068428,-0.00023484234240811475,0.0018824931340652349
-0.0923292621823748,-0.0019555095354634178,0.0018305221818948714
-0.09231895505149623,0.0017587545678772187,0.0022953256878094114
-0.09226674601154627,-0.000271081972911702,0.002063285462698721
-0.09224285518007491,0.0006883741656018572,0.003739839157135336
-0.09223591735508307,0.003009260238872713,0.0018867630160027174
-0.09223404678687075,-0.002790868781364364,0.001733393601897705
-0.09221013208934892,-0.00016105177898140255,0.001817345478507068
-0.09193956850890572,0.0032320624408832543,0.002158511117505035
-0.09188295769718025,-0.00039356953982760956,0.0023561401314836977
-0.0918622272936318,-0.0022746328606545463,0.0037506688108001015
-0.09167435394056156,-0.0013184549781897204,0.0020599769386607895
-0.09167263798599379,-0.002747834220141354,0.002123479412596717
-0.09165390750285951,-0.00026178364666407106,0.002238099397826087
-0.09154590965249554,-0.002086818591383488,0.0020875201102382142
-0.09154272127398144,0.000123322032091977,0.0022790810908969207
-0.09144397024056161,0.003449500223904778,0.0018837668343290987
-0.09130877743609744,-0.0009264947640588161,0.001803239547854283
-0.09125020702686015,0.00249141499246619,0.0020484352887604157
-0.09112215909408405,-0.0013245346530439406,0.001881679623650841
-0.0909403763012051,0.0027377014287175427,0.0018335095160024492
-0.09093009026969412,-0.0001814961757951039,0.002295244197069561
-0.09087783373524871,0.0006762148158934167,0.0020657776823540357
-0.09085398155207258,0.0006677509548218552,0.0037326086002037405
-0.09084705661962289,-0.00013470652127978155,0.001885884429411786
-0.09084517534120096,-0.0009766222792784163,0.0017347016446876487
-0.09082124195492725,0.0006707311875935318,0.0018187808796818637
-0.09055068418251722,0.0034357911531550656,0.0021603551365325098
-0.0904940997520498,-0.00016194584881290552,0.0023556116058280957
-0.09047336460866973,-0.0011721851537558337,0.003751577781795463
-0.09028548551668791,0.0020874146379377123,0.0020608141978050824
-0.09028376793276038,-0.00021326545714117628,0.002127865709876843
-0.09026499919491471,0.0037932998764456105,0.002246705052784989
-0.09015700972486229,-0.0005959273450244496,0.0020879156895725172
-0.09015384508415991,0.0035281783690772617,0.0022743979344930533
-0.09005510758470336,0.0020233992380020993,0.001883387785973451
-0.08991987496165166,-0.002292335443318305,0.001801212640323515
-0.08986130320590746,0.0006631017916980397,0.002045948657041548
-0.08973330272510793,0.00014978649910446507,0.0018830597275378814
-0.0895514904200354,-0.001616061022769344,0.001832095186004672
-0.08954122525506136,-0.0005639792497120766,0.0022956993810592974
-0.08948892145917853,0.00027912860139522877,0.0020690333538264075
-0.08946510815644615,-0.0026518111202379346,0.003734709198646402
-0.08945819588325321,-0.001791417919054905,0.0018849372741840376
-0.08945630389553116,0.001360357050959493,0.0017365662692307715
-0.08943235158722018,0.0012732150447156698,0.0018183610859562908
-0.08916179962329807,0.0009164215772905493,0.0021552612667997957
-0.08910524157317923,-0.003748954012802952,0.0023550237083477454
-0.08908450168996751,0.0026319627699784576,0.0037677495027034586
-0.08889661732609966,9.113551815786991e-05,0.002062446340908946
-0.08889489811235762,-0.0016152265575932745,0.002126838460893356
-0.08887609088628778,0.0003411174430461017,0.0022500305734629465
-0.08876810979745642,0.0022812489774075573,0.002085062349524322
-0.08876496889365626,0.0006896854680213949,0.002275152305913384
-0.08866624492884512,-0.003763318734762433,0.0018807729809623326
-0.08853097225301099,0.0016966465169154787,0.0018038807635615641
-0.08847239961778541,0.00025576357646528436,0.0020475055958340638
-0.08834444635567706,-0.0007655025897328471,0.0018822175789491974
-0.08816260453932045,-0.0012609960903517958,0.0018330923998297571
-0.08815236047325925,-0.0027318601724851677,0.0022948153229472618
-0.0881000091826536,-0.00230574649079085,0.0020634998997598707
-0.08807623452707958,-0.00020658973573262074,0.003740735555273692
-0.08806933514870252,0.0008165241747839502,0.0018854655670089543
-0.08806743245077087,0.0003914237722320024,0.0017360462418951825
-0.08804346145234376,0.000526249502822651,0.0018202501577213688
-0.08777291506385154,0.0017998817801263556,0.002157691553492824
-0.0877163833938539,0.00014632942908932023,0.0023567599267679323
-0.08769563900386856,-7.903577310486298e-05,0.0037874127525680218
-0.0875077491364209,-0.0012718441376406986,0.002059972282047084
-0.08750602829195486,-0.005079329922079379,0.0021275302008593442
-0.08748718257766086,0.00022333864390944314,0.002243314805176521
-0.08737920986936842,-0.001119315824386291,0.002083026710842856
-0.08737609270269786,0.00029641395147095295,0.002275551144877281
-0.08727738250581751,0.0006034971362645081,0.001884213287168137
-0.0871420697776557,0.0011387469420576224,0.0018044810010682346
-0.08708349602966337,-0.0012639167184680389,0.0020457682132604504
-0.08695559021907684,-0.0035634643250938014,0.001880915589757071
-0.08677371865815076,-5.960465543353166e-08,0.0018317895957302324
-0.0867634954586265,0.0015152099457758084,0.0022919917852267835
-0.08671109690567391,0.001166165083557047,0.0020705951820633142
-0.08668736113190789,-0.0022470955098442547,0.0037349415636703186
-0.08668047418132119,-0.00047129401051293485,0.0018841303994441747
-0.08667856123838646,0.001393974076624005,0.0017367075974567409
-0.0866545713170126,0.0007756353811565475,0.001818039896025937
-0.08638403073746304,0.005322159288315698,0.0021526258562730295
-0.08632752544826872,-0.0029058461616956466,0.002354870971418197
-0.08630677631822437,0.0020874146379377123,0.0037535400788110637
-0.08611888071254725,0.0054855952535144414,0.0020615136211836853
-0.08611715823872146,0.0009753109768588786,0.0021294282366058057
-0.0860982742701708,0.004133642458971076,0.0022496396507423492
-0.08599030994128043,-0.00063812744107139,0.002084725909184082
-0.08598721627936357,0.0004408956362418337,0.002272070558962922
-0.08588851984950452,0.0005711914130195339,0.0018821408612383953
-0.08575316706992453,-0.0005694628780119615,0.001803716501513094
-0.08569459244199606,0.0007198454236707619,0.0020458736855608855
-0.08556673385010072,0.001413047566362735,0.0018850166694477206
-0.08538483277652631,-0.0012575986249920845,0.0018329401285615793
-0.08537463067773388,-0.001062572192413569,0.0023024901208263853
-0.08532218462914898,0.000912130042099335,0.002067133222603778
-0.08529848750390556,0.0015092494802324552,0.003733583462283038
-0.08529161344540626,0.0005945564379494783,0.0018846302869254864
-0.08528968979180718,0.001936376441069143,0.0017374212235071462
-0.08526568094839604,-0.004445017178955735,0.0018157525673736753
-0.084995146178926,-0.003787995062111915,0.0021575795619332007
-0.08493866726985289,0.00028413539245164543,0.0023589403861356472
-0.08491791363326229,0.0008966328316866168,0.003752101650837359
-0.0847300125210495,-0.001821339456082538,0.002060099873262621
-0.0847282884183187,-0.002925515697988712,0.002127183981630322
-0.08470936596290812,-0.0016751292363039738,0.0022396481875446178
-0.08460140978081654,-0.00138646389003938,0.002086502640143509
-0.08459834008931466,-0.0005742908551020776,0.0022775027316813586
-0.08449965719455577,5.751849249335805e-05,0.0018835359827046364
-0.08436426459456925,0.0006998182594450952,0.0018031717941248645
-0.08430568885432876,-0.0015628340654672002,0.002045501854956482
-0.0841778774811246,-0.0014036896354596706,0.0018814458616428127
-0.08399594689535661,0.0003619790724478378,0.0018321347672211707
-0.08398576589638651,-0.001699149912443687,0.002291428800629759
-0.0839332721197934,6.657840011925487e-05,0.0020645252860978756
-0.08390961410782438,-0.002095342057110483,0.003733259827630489
-0.08390275270994607,-0.0007686020318153908,0.0018834477398749125
-0.08390081834613738,-1.1980535742139864e-05,0.0017352312180813345
-0.08387679081397437,0.0026728515636058603,0.0018198812375005312
-0.08360626162038898,-0.0016088488594618866,0.0021499729834448668
-0.08354980909098231,-0.0010188819799807902,0.002356423952089063
-0.08352905094784546,-0.0009555222312549461,0.0037699972501392216
-0.0833411443300065,0.0006005169034928315,0.002060864023571734
-0.08333941859746119,-0.0022080544605352914,0.002130878771775145
-0.08332045765496332,0.0011878611781348525,0.0022473574443651638
-0.08321250985341067,-0.00226777832527969,0.002085748035892493
-0.0832094638997205,0.0027014617982139555,0.0022709159515945823
-0.08311079477198291,0.0015782716712244849,0.0018832780063053381
-0.08297536188592858,-0.0015778544386364501,0.001801522654380975
-0.08291678503337607,-0.001300931209492262,0.002045247603848148
-0.08278902134543387,0.00021260980593140744,0.0018819989509357127
-0.0826070610150964,-0.0018969777638276897,0.001830951172432513
-0.08259690088266325,0.0010278822829512535,0.002300025840853305
-0.08254435984326847,-0.0023851994964837475,0.0020653488082317366
-0.0825207404793673,0.0002068877590097884,0.0037331450421026423
-0.08251389197539538,0.0005173088045076213,0.0018842333106070717
-0.08251194690137709,0.0018631819241967662,0.0017363107375536688
-0.08248790067909795,-1.4781954547515852e-05,0.0018179057855512116
-0.08221737729400047,0.006134570741874734,0.002165770545441606
-0.08216095114403288,-0.002606690396074751,0.0023560507245005474
-0.08214018826288338,-0.00034928328084049554,0.0037573352189812456
-0.0819522759065876,-0.0019477609302570587,0.0020611497068225813
-0.08195054854377304,-0.00273561526577748,0.0021324159199594115
-0.08193154911418787,-0.00047713526674542095,0.0022434354114715
-0.08182360992532267,0.0009768606979001504,0.0020842204337663236
-0.08182058770921685,-0.001032650655385936,0.0022714707871176218
-0.08172193211703416,0.0017792585693463536,0.0018855283148786393
-0.08158645941102804,0.0011975171323150846,0.0018037379219361404
-0.08152788144479928,0.00337106049735425,0.002048240176646145
-0.08140016497645775,-0.0005182028743391243,0.0018838818526876306
-0.0812181751339267,-0.00028395657848534483,0.0018332059047888346
-0.08120803610040639,0.002269447255631718,0.002295134999478161
-0.08115544756765303,0.0016742351664724708,0.002068567692455833
-0.08113186708374087,0.0008270145941402518,0.0037363760335223733
-0.0811250310075593,0.003403008592666623,0.0018854567194429134
-0.08112307568853794,4.583598002838585e-05,0.001735868359251623
-0.08109901054376678,-0.002567232114177753,0.0018160581576481148
-0.08082849273455395,-0.0012116434356528316,0.002157695045953103
-0.0807720929642528,-0.0018907192750071689,0.0023553098572599634
-0.08075132557701181,0.0007273556102553869,0.003747831768899876
-0.08056340771690884,0.001162350385609301,0.0020605627406649722
-0.08056167872337028,0.003022730891000691,0.0021344715820798125
-0.0805426408060157,-0.0017051699826424738,0.002248690167207748
-0.08043470999632518,0.002036035424954008,0.002087051422068731
-0.08043171128588256,-0.0009378792532466207,0.002277414023190264
-0.08033306946072116,9.953977457399787e-06,0.0018836028051113138
-0.08019755670375162,0.0005627275519479724,0.0018033085821524708
-0.08013897785622248,-0.0001980662700056257,0.002045939809475507
-0.08001130860793637,-0.00047993668555079694,0.0018821119902334197
-0.07982928925184751,0.0006415249064311013,0.0018347159281982652
-0.07981917108486414,0.0011764170842916144,0.0022930409202946878
-0.07976653529203759,0.001697123354158947,0.0020670240250123782
-0.07974299345482905,-0.0014795663618265564,0.003731608592410432
-0.07973617027209912,-0.0009099246698482943,0.0018824583258777844
-0.0797342042424134,0.0006243587656662442,0.0017357867520964299
-0.07971012017424073,0.00037533051526494887,0.001817668181836876
-0.07943960817601692,0.001002490699736569,0.0021668699719375323
-0.07938323501866762,0.0010320546088316007,0.0023562339622498684
-0.07936246289091287,-0.0007078052832731885,0.0037724175251127824
-0.07917453952632059,-0.003061593126343465,0.0020605320070145143
-0.07917280890296752,0.0007235409123076408,0.0021329097538429057
-0.0791537324980709,0.0007395149599638273,0.002249382372835107
-0.07904581006823719,-0.00012797119521579248,0.002090293123699985
-0.0790428350953789,-2.2411350443007905e-05,0.0022719802206570307
-0.07894420703769356,-0.003389537940538756,0.0018792876376055427
-0.07880865422839634,-7.635356361035406e-05,0.0018037977594222592
-0.07875007426900993,-0.0020762089627163194,0.0020449414314969955
-0.0786224524717909,0.0019828680723072978,0.001883741572199745
-0.07844040337113256,0.001457989476559618,0.0018335246499969929
-0.07843030630397152,-0.0014235379857190367,0.0022907419501081616
-0.07837762301460316,0.0008098484533753947,0.0020660330976157958
-0.07835411982637197,-0.0019776824672846915,0.0037294935584652827
-0.07834730953663893,0.003971160168259269,0.0018846541520707283
-0.07834533279719835,-0.0009220840195567348,0.001735033777660211
-0.07832123003890956,-0.00157380132206697,0.001817070389052401
-0.07805072361679777,-0.002290070466411831,0.002157678747805133
-0.07799437684070654,-0.004436910945816774,0.0023535938951093965
-0.07797359997334752,-0.0022400025558476644,0.0037552129672848524
-0.07778567110290169,-0.0009618403247309004,0.0020586563230138404
-0.07778393885018886,-0.00035572058362731696,0.002132792407177521
-0.07776482419012609,-0.0003901124698124647,0.002242299896219354
-0.07765691013992182,-0.0017616751959935728,0.002086093323798774
-0.07765395890487525,-0.0011449458262227097,0.002269871705971069
-0.07755534438229006,-0.0021248463615500812,0.0018810413183271261
-0.07741975151975566,0.005470336461723457,0.001807343421513156
-0.07736117044896673,0.001087367729073918,0.0020450045286127083
-0.07723359610281477,-0.002557099322754053,0.0018838090930984783
-0.07705151749087236,0.0002556443671544173,0.0018324856430638986
-0.07704144128979351,0.0016756656782028756,0.002293918924808906
-0.07698871073762348,0.001457870267248751,0.0020672226295869282
-0.07696524643029079,0.0016449096759991733,0.0037484320064065466
-0.07695844880117875,6.556512097688483e-07,0.0018836420370817847
-0.0769564615852687,-0.0005106330830990657,0.001735082090027408
-0.07693233990448789,0.0010711552627959975,0.0018209634345257464
-0.07666183928949977,0.00043004758895293094,0.0021575055217752793
-0.07660551866138121,-0.000615596881317515,0.0023560183610352925
-0.07658473728838544,0.0013707282610049276,0.0037500685732934306
-0.07639680291140394,0.0004977584775254229,0.0020600062753271357
-0.07639506902933135,-0.0011177661033450192,0.002135169142812933
-0.07637591588218129,0.0015687349263551198,0.0022440123659096417
-0.07626801021183383,-0.003105342943431677,0.002087111492385535
-0.0762650827152811,0.0010990502415388903,0.002272268232214731
-0.07616648196017195,0.0016322734890472645,0.0018828345802652086
-0.07603084904485513,-0.002440512616726065,0.0018026747006117763
-0.07597226685993519,0.0020007494689373573,0.002046414085581437
-0.0758447399666693,0.0007043482132580436,0.0018835879039474555
-0.07566263160970266,-0.0012214782037993643,0.001832002053730557
-0.07565257650890089,-0.0016167166739791128,0.002297814647835132
-0.07559979846178067,-0.0002571940881956891,0.002064359510649951
-0.07557637280228846,-0.002642751212612038,0.003734972762982147
-0.07556958783288792,-0.0017662647544619547,0.0018807260655792472
-0.07556759013914416,0.0006576181633981548,0.0017373740752933756
-0.07554344953587133,-0.0013589265392290883,0.0018174235932019818
-0.07527295473028062,0.0024700765258209856,0.0021559162195175087
-0.07521666071488653,0.0019066933226632443,0.0023569026519780134
-0.07519587460251387,-0.0001398921263024988,0.0037501116469702087
-0.07500793472081568,-0.003416658058761013,0.002059084731474769
-0.0750061992080191,-0.003961325400112625,0.0021380103756654936
-0.07498700757423649,-0.0013356211189545775,0.002253447596600222
-0.07487911028442795,-0.0021287802688086943,0.0020821023730222656
-0.07487620629240155,-0.0009071828556983519,0.0022685832209586895
-0.07477761930476845,-0.000613808741654509,0.0018816020910326404
-0.07464194633621446,0.0005370975501115538,0.0018027111386140237
-0.07458336327181314,0.0002829432993429748,0.0020455437644798335
-0.07445588359814792,0.003442347665252754,0.0018833217784741721
-0.07427374572807821,0.001712262936639064,0.0018338378072687042
-0.07426371172755353,-0.0007173420281425535,0.0022911526634370083
-0.0742108861854831,-0.002915084883287844,0.00206457348204973
-0.07418749940666203,0.0005953909031255478,0.0037358510003270506
-0.07418072709742773,0.00014299156838504246,0.0018814398080449952
-0.07417871869301962,-0.000948786905190957,0.0017348018782976649
-0.07415455940054017,-0.000524342153848778,0.0018173913461520695
-0.07388407017174359,-0.0019439462323093126,0.0021524132818573623
-0.07382780253692545,-0.0007374287970236537,0.0023572342028738624
-0.07380701191755179,0.0029200916743441496,0.003750751232862693
-0.07361906653068218,0.0007807613815238312,0.0020623115319421646
-0.0736173291547857,0.001396000634908745,0.002137128645860311
-0.07359809903323367,-0.002964199119365074,0.0022474794476442543
-0.0734902103567947,-0.0024636988276897087,0.0020824769975948927
-0.0734873301018979,0.003359497194200145,0.002278416592121111
-0.0733887568821956,0.0018237236422997682,0.0018841412260710406
-0.07325304386040443,-0.0006471277440418532,0.0018025182383912632
-0.0731944596836911,0.002604306209857299,0.0020462909181489203
-0.0730670274615477,0.0015191438530344215,0.0018829360944439938
-0.07288485984690851,-0.002188384924242226,0.001830808447222432
-0.07287484671292077,-0.0008710028298501982,0.0023002216514596318
-0.07282197390895817,0.0001210570551855028,0.002062941571776552
-0.07279862577729546,-0.0009314419504597993,0.003733285671836556
-0.0727918661291369,0.0017187002394258855,0.0018812230426769928
-0.07278984748108996,0.0012951495579152095,0.0017356330838441403
-0.07276566926566375,0.0023757819609251385,0.0018191908945186545
-0.07249518561320656,-0.0010355116788467456,0.002157036600775111
-0.07243894435850962,-0.0004286170772225262,0.0023518944639374846
-0.07241814923213497,0.001224696855192775,0.00376253479384508
-0.07223019833963917,0.0016450288853100403,0.0020605403889191846
-0.07222845933438293,-0.001282215347686133,0.002136017112168749
-0.07220919072528886,0.0010994078694714915,0.002240404654441116
-0.07210131042870671,0.0013157727686952114,0.0020845680499794574
-0.0720984539109395,0.004118502876490959,0.002273680350320998
-0.07199989445962274,0.001230061274181793,0.0018838166600957502
-0.07186414115221851,-0.0013051035353726093,0.0018017600252646254
-0.07180555609556905,0.0021418932930039603,0.0020468634488040416
-0.07167817109166208,-0.000520527455901032,0.001881939113449594
-0.07149597396664831,-0.001368642098064754,0.0018329461821593967
-0.07148598193134603,0.003017008844079072,0.002304789556674282
-0.07143306163288798,0.0015694501822203222,0.00206551761047857
-0.07140975214929313,0.0011875035502022513,0.003738509693922346
-0.07140300539413147,0.00011962654345509804,0.0018823837036431499
-0.07140097603632967,-0.001092076496853167,0.0017347745206921436
-0.07137677913078733,-0.0006498695581917957,0.0018174972841138752
-0.07110630128681805,-0.0015555026928488758,0.0021566950381597945
-0.07105008641201493,-0.0006765724438260179,0.0023542076367958137
-0.071029286312978,-0.0009791852794620581,0.0037660153797594393
-0.07084132991622027,0.00045114763697640115,0.002059066105019946
-0.07083958951443492,0.0016253593490169749,0.002138690706927903
-0.07082028241734406,0.0008551479915048787,0.0022448899047624897
-0.07071241050061872,-0.001600921440289227,0.0020827540661103846
-0.07070957772043585,0.0013076665355562511,0.0022739127153449147
-0.07061103180421924,0.0007486940769005912,0.0018848811619888834
-0.07047523867731798,0.0007862450098237161,0.0018028765648159203
-0.0704166522750711,0.0009594561385135592,0.002047266013058903
-0.0702893147231407,-0.0018346312942442156,0.0018810616910120888
-0.07010708785264796,9.661914645775482e-05,0.001833678434664625
-0.07009711714977129,0.0002673268796193895,0.0022899880443492016
-0.0700441493559083,0.0009706618137350631,0.002069038708932169
-0.07002087875412144,-0.0011027457301757693,0.003729420216799417
-0.07001414465958078,0.002483904805881565,0.0018803711151995268
-0.07001210458975038,-0.00046938666153906183,0.0017361335534021652
-0.06998788876262552,4.655123589358823e-05,0.001817423826032667
-0.0697174167275989,-0.0024858717595109825,0.00216003103621859
-0.06966122823314436,3.439188618514777e-05,0.0023548316230323834
-0.0696404236273338,0.002036154634264875,0.003750123288504473
-0.06945246172563202,8.887054125139571e-05,0.002059565526839887
-0.06945071946074677,-0.002261042999215701,0.0021395333211779574
-0.06943137410917188,0.0017134550297477347,0.002242572075290455
-0.06932351057230335,-0.000599563229005895,0.002085516136529947
-0.06932070153061431,-0.0005136133158707423,0.0022730784829995306
-0.06922216938073689,0.0014367702192252807,0.0018827780024086838
-0.0690863362019627,-2.3782257517979133e-05,0.0018037073047010251
-0.0690277486874038,-0.0011742713166960073,0.002045547256940113
-0.06890045858699523,0.0020068291437915775,0.0018816705432541149
-0.06871820197056877,1.3887884716012877e-05,0.0018323315091502384
-0.06870825213513854,-0.0013240578158004723,0.002293380620264522
-0.06865523707892862,-0.0026693944935908265,0.0020667525444333333
-0.06863200512566436,-0.00012797119521579248,0.0037692305386925707
-0.06862528369128995,0.00020056966553383404,0.001879750388592551
-0.06862323337691123,0.0013689401213419217,0.0017362363481497195
-0.0685989986268396,0.0012570025784377492,0.00181753360570078
-0.0683285321688345,-0.0027573113603552857,0.0021567665171801777
-0.06827237005427378,0.003378213056006274,0.002357693577815934
-0.0682515609425991,-0.001193523620401038,0.0037467849621388247
-0.06806359353549851,-0.0017487409857644964,0.0020585706413216547
-0.06806184963988926,0.001638830001144953,0.002140406203417099
-0.0680424658019092,0.0020138624931327342,0.002251196589534865
-0.06793461064353323,0.002135694408838873,0.0020925872044421203
-0.06793182510796214,0.0037758953170590193,0.0022776591939018716
-0.06783330672533339,-0.0006638170475632421,0.0018807998729064833
-0.06769743349332202,-0.0031434303182537038,0.0018029258085058585
-0.06763884509928175,0.00042897470515512737,0.0020456531949019185
-0.06751160221847385,-0.0009597541617907268,0.0018814790400154661
-0.06732931608985382,0.0017777088483050818,0.0018344344358997527
-0.06731938735379117,1.4841559202949384e-05,0.0022949771402735364
-0.06726632480285843,-0.0003797412597670302,0.0020628391262750255
-0.06724313172958318,0.0012015702488845648,0.003768664061635267
-0.06723642295537502,-0.0016824010042668647,0.0018783724965970212
-0.06723436193124144,0.0027412777080435546,0.0017374299546578445
-0.06721010849241793,-0.0007725359390740039,0.0018161333619594626
-0.06693964761029747,0.00015217068532180633,0.002167778477271523
-0.06688351210868859,-0.0017281177749843835,0.0023544148561057193
-0.06686269825763702,3.4630304806881895e-05,0.0037519626509182427
-0.06667472534445551,-0.001573682112756103,0.0020582521289441817
-0.06667297981903175,-0.0021842125983618788,0.002139215972953911
-0.06665355726181588,0.001371562726180997,0.0022568040837593227
-0.06654571071544524,-0.0007006527246211647,0.0020816860717569716
-0.06654294891836798,0.0033211117961009506,0.0022777523261759865
-0.06644444430321528,0.0001844764085667805,0.0018823802111828706
-0.06630853101842149,0.0014826658039091,0.0018042131293648117
-0.06624994151025021,0.0015457275293577766,0.002045586139664556
-0.06612274608232838,0.001196325039206414,0.001883046106942792
-0.06594043020959361,0.00495308726187127,0.001835969022946481
-0.06593052257289855,-0.0002119541547216386,0.002294357344989302
-0.0658774125263335,-0.0018544796445035816,0.002068105290714852
-0.0658542581011261,-0.0014672281981518154,0.0037340132677280784
-0.06584756198799369,0.0031736498785583933,0.0018806534224054376
-0.06584549071885704,0.001104057032595307,0.0017366064325239836
-0.06582121835754151,-0.0023139123285852436,0.001818016729372751
-0.0655507630503962,0.00015050175496966745,0.002159325093580799
-0.06549465393027276,-0.001164496153204908,0.002355080984696326
-0.06547383557176545,-0.00010055305371636791,0.003759577611311247
-0.06528585715295776,-0.002428532080983925,0.0020612039563722533
-0.06528410976670784,-0.0011443497796683744,0.002140969420844809
-0.06526464895318895,-0.0007461310767169493,0.0022447935128587808
-0.06515681078781199,0.002835929900872003,0.0020853680562141043
-0.06515407272695484,-0.00048017510417253106,0.0022701210676350117
-0.06505558188064242,1.0907651944336294e-05,0.001882362748881474
-0.06491962831114506,-0.0005136729205261759,0.0018039237208229996
-0.06486103792212816,-0.0022245649500903797,0.0020462033738112523
-0.06473388971335226,-0.0003666878402270868,0.0018815412058084378
-0.06455154432842392,-0.000800013685228862,0.0018333972916121407
-0.0645416575582658,0.003184259507225562,0.0022960425734894108
-0.06448850025003594,0.0010433794933639717,0.0020694757321284532
-0.06446538447244166,-0.0017637613589337464,0.003730311027001326
-0.06445870125298825,-0.001069426727788425,0.0018782266281726888
-0.06445661927318724,-0.0013824107734698998,0.001734424576172157
-0.0644323279893797,0.000571310622330401,0.0018168779544910111
-0.0641618787230982,0.0009406210673965631,0.002166525382523307
-0.06410579598332333,-0.000667274117578387,0.0023572318745670095
-0.06408497265351798,0.00045627363734368487,0.003752847407522334
-0.0638969889623695,-0.0010860564266543804,0.0020599445751955346
-0.06389523994630508,-0.0003775954921714231,0.002142225775222619
-0.06387574064456203,-0.0009195806240285265,0.002250228945206811
-0.06376791086040612,0.0018017891291002286,0.0020839044825263888
-0.06376519653599644,-0.0017554763118284855,0.002274087105528195
-0.06366671945852431,-0.0008212925472186328,0.0018830896462809408
-0.06353072583578978,0.0027257804976308364,0.0018047191868592835
-0.06347213410208496,0.0003739000035345441,0.0020446422440664014
-0.06334503357720678,0.003688395682882595,0.0018847802298868114
-0.06316265844679947,0.002995908796055602,0.001835415351576868
-0.06315279277646368,1.7821791974625967e-05,0.0022920802608871927
-0.06309958797419313,-0.001943648209032145,0.002063457058913778
-0.06307651107658785,-0.0015356543425895097,0.0037310560851942453
-0.06306984028424267,0.0009971262807475512,0.0018791061460863613
-0.06306774782751745,-0.0010192396079133914,0.0017354425119282327
-0.06304343785359379,0.002362072890175426,0.0018181303507471712
-0.06277299416387905,0.002235949439278073,0.002161348392235945
-0.06271693780354326,-0.0009202362752382953,0.0023545359280620686
-0.06269610996764641,0.0014069678915085149,0.003767820283231786
-0.06250812077269075,-0.00028985743937326447,0.0020600758917020366
-0.06250637012499283,0.0016546848394902725,0.002143371069363547
-0.06248683233638985,0.001631200605249461,0.00225503899433416
-0.062379010932318124,0.0013082625821105864,0.0020842812025751835
-0.062376320345947533,0.0006096960204295954,0.0022713937201607917
-0.06227785680312081,0.0022419099048214264,0.00188311735313249
-0.06214182335997975,0.0003518462810241374,0.001802267479743209
-0.06208323051487241,-1.907348973873013e-05,0.002044347014757457
-0.061956177208230656,0.0007750393346022122,0.0018833674132884884
-0.06177377256562977,0.0009182097169535552,0.0018343378111653585
-0.06176392799511632,0.0021855239007813054,0.0022928453425190465
-0.06171067569857769,0.00010031463509463379,0.0020692813185062384
-0.06168763744858552,-0.000590145693447397,0.0037348710159726766
-0.06168097954878249,0.0010474326099334519,0.0018781942647074338
-0.06167887661513305,0.00019794706069475865,0.0017352848855542932
-0.06165454771871737,0.0016674402357530482,0.0018185155691159789
-0.06138410960534202,0.0005670190871391867,0.002159697855507944
-0.06132807962558218,-0.002275407721175182,0.002356383672380508
-0.06130724728222958,-0.0011829735963893029,0.0037530399584990667
-0.06111925258210249,-9.089709953613578e-05,0.0020606975496317535
-0.061117500071304676,-0.0008964540177203162,0.002144975272785176
-0.06109792402844505,-0.0007327200292444047,0.002247410296930724
-0.06099011100423013,-0.0012080075516713862,0.00208145789768539
-0.060987444156353376,-0.002035916215643252,0.002272911077736809
-0.060888994380547956,0.001970351094666256,0.0018841143341268899
-0.060752920652248577,-0.00038695342307448755,0.0018034151021909897
-0.06069432692584087,-2.5272373903817424e-05,0.002045809889953117
-0.060567321072539926,0.001057207773424551,0.001882728642303403
-0.060384886685369565,0.0010161997704862813,0.0018346298972600516
-0.060375062980710936,0.0013806226338068939,0.002299922696859723
-0.06032176342114326,-0.00012475254382238177,0.002065448692595725
-0.06029876382058319,0.0035819417682783072,0.0037362086282596517
-0.060292118581401155,0.004089296595328529,0.0018792844943912913
-0.06029000516946326,0.0006757379786499484,0.0017368050370985336
-0.060265657584295695,-0.00043421991483327815,0.0018178677177341672
-0.05999522504680499,0.0012739303005808722,0.0021647956833623083
-0.05993922167954224,-0.0045425303952449925,0.002355634656065939
-0.059918384597267504,0.00019890073518169515,0.0037522585787192427
-0.059730384391514235,-0.001385569820207877,0.0020577371074683264
-0.05972863025044717,0.0009288193456207239,0.0021461138148362304
-0.0597090154876696,-0.001500606805194593,0.0022484126330308855
-0.05960121107659688,0.0014210345901908283,0.0020864188210968056
-0.05959856773347383,0.0019826296536855637,0.0022736784876755158
-0.05950013195752035,-0.0004747510805280797,0.0018821096619265668
-0.05936401817643855,-8.916856452856337e-05,0.0018031589884371737
-0.05930542333771882,0.0025659208117581045,0.002045922812835481
-0.059178464703563805,-0.002880454578480962,0.0018794705261088358
-0.058996000804199866,0.001126587592349182,0.0018338480518188568
-0.0589861981991362,0.001926720486888911,0.0022945193951462617
-0.05893285114416358,0.0048833498150140375,0.002073026632909769
-0.05890989042495676,-0.003894806604648804,0.003731364585852251
-0.05890325784594097,0.00043123968206160157,0.0018779073008878173
-0.05890113395662411,0.003628433399516462,0.0017384622095010654
-0.05887676721658863,-0.002648830887466258,0.0018155132174292
-0.05860634048758584,-0.0002829432993429748,0.0021564656999347866
-0.05852952167947478,-0.0003463626527242525,0.0037848714056381116
-0.05834151620092598,0.0005407930387484328,0.002059636074537529
-0.05833976019812326,0.000454604706991546,0.002146159682481232
-0.05832010718040692,-0.0014569165927618144,0.0022467048199543036
-0.058212310915678245,0.00029510264905141526,0.0020850991367725976
-0.05820969154387967,0.0011950137367868763,0.002274291530869877
-0.05811126953449275,-0.0011450054308781432,0.0018841532168513329
-0.05797511546870737,-0.0009286405316544233,0.0018030388478035655
-0.05791651974959677,0.00013750794008515754,0.0020447095321344494
-0.057789608567873074,-0.002260148929384198,0.0018814403901217084
-0.05760711492212067,0.0024042729862223666,0.0018344598144444493
-0.057597333417334085,-0.0017232897978942674,0.0022925729306172604
-0.05754393886854814,-0.00036793953799119095,0.0020699025107745847
-0.057521016795590185,-0.0019283298125857273,0.003735910372151799
-0.05751439687674065,-0.0013643505628735397,0.0018757900550511579
-0.057512262510954315,0.0007886291960410574,0.0017365486905140323
-0.057487877081257466,0.0012322070417774,0.0018168122962377601
-0.05721745616096996,-0.0004961491518287175,0.002156622394985985
-0.05716150532180109,0.00045341261388287535,0.0023592062787782453
-0.05714065899405796,0.0003283620467833259,0.00375919507049532
-0.056952648010337725,-0.003518462810241485,0.0020594640126611018
-0.056950890378175245,-0.0006719232807022024,0.0021473759899811725
-0.056931198872916866,-0.0009743573023719421,0.002250153275234093
-0.05682341098690813,-0.0014914872929132628,0.0020861098547774294
-0.05682081535292127,0.0031777029951278735,0.0022717154921678587
-0.05672240711191989,0.0020177964003913473,0.0018829851053032468
-0.05658621299380684,0.00013428928869174683,0.001803876572609229
-0.05652761592864408,-0.002251387045035469,0.0020449463209413865
-0.05640075219889695,0.0018636587614402345,0.0018820682180645857
-0.05621822904140572,0.0029295092099026476,0.0018364194339071693
-0.05620846840270133,0.0011977555509368187,0.002291309824149577
-0.056155026592023205,6.788970253879256e-05,0.002064064281341007
-0.056132143166905735,-0.0007873178936215197,0.0037285743429197687
-0.05612553614173521,0.001908004625082782,0.0018770021715987632
-0.056123391298115166,-0.0002920032069688716,0.0017365626603551496
-0.05609898694547155,0.0028939848352642628,0.0018190982279059102
-0.05582857160243293,-0.0010161401658308478,0.002152105712522098
-0.05577264737576115,-0.0016674998404084818,0.0023592095384078393
-0.055751796308186385,-0.001425266520726609,0.0037540935173499914
-0.05556377981929472,0.00039654977259928614,0.002058272618044487
-0.05556202055686299,0.0004307628448181333,0.0021469697004353463
-0.05554229056497206,-8.159877328850484e-05,0.002258121672607363
-0.055431939161508126,-0.0007414819135931339,0.002270862167706281
-0.055333544689347036,-0.0019883517006072937,0.0018808534239640993
-0.055197310518906306,0.0014624002210616993,0.0018045677304985041
-0.05513871234097678,0.0007967354291800177,0.002046526542802431
-0.05501189606184198,-0.0004569292885534537,0.0018824566960629874
-0.05482934316069077,0.0034078961744121727,0.0018352846171470793
-0.05481960362135396,-0.0023579601689506235,0.0022909754792855047
-0.05476611431549827,-0.0031325226663093675,0.0020627562385510632
-0.05474326977196142,-0.002237260741697722,0.0037291515301885957
-0.05473667517435388,0.002030432587343256,0.0018752444163401872
-0.05473451985290012,0.002839744598819749,0.0017364190038223273
-0.05471009680968564,0.002790630362742519,0.0018174273184929464
-0.05443968704321378,-0.003149629202418791,0.002155739733858061
-0.054383789196890575,0.0016228559534887665,0.00236042584590778
-0.05436293362276956,-0.0013138058150659049,0.0037508157269625178
-0.05417491162825172,-0.00019907954914799575,0.002060299874821283
-0.05417315050272009,-0.0019651058849882164,0.0021478241890503505
-0.05415338202419662,-0.000522434804874905,0.002251327207549311
-0.05404561136401753,-0.0003546476998295134,0.002083997149139133
-0.05404306297191397,-0.0006296635799998285,0.0022778538403547717
-0.05394468226722893,-0.0018922093913930071,0.001881356221828977
-0.053808407810265635,-0.0015713575311941952,0.0018038022996206223
-0.05374980875285473,0.0012742879285134734,0.0020454820643482324
-0.05362303969286586,-0.00039714581915362146,0.0018824244490130751
-0.05344045727952107,-0.002342641772504206,0.0018331025279645671
-0.053430738840461345,-0.0045180924865172445,0.0022988113959988466
-0.05337720203965546,-0.00038528449272234866,0.0020626444798221254
-0.0533543961430496,0.0011439921517357732,0.003746625473119403
-0.05334781420606305,-0.0014867189204785802,0.0018730377635203773
-0.05334564864051572,-0.0035214430430131616,0.0017332481991347432
-0.053321206441978575,0.00012356045071371113,0.0018169693405349864
-0.05305080248331251,0.0009438397187899739,0.002167565902855856
-0.052994931251760136,-0.0029362445359667477,0.0023589860209499635
-0.05297407070429472,0.00010055305371636791,0.0037499535549348987
-0.052786043437663466,0.004899443071981091,0.0020629972183103355
-0.05278428068277208,0.0013256671414971777,0.002149897080641463
-0.05276447371534232,0.0009706618137350631,0.0022538988224683086
-0.052656711435702164,-0.000887692133371587,0.002080596889811198
-0.052654186781865064,-0.0010483266797649549,0.0022671580643340464
-0.05255581984465607,-0.004577458723329042,0.001879339791679047
-0.052419505334910355,0.0018182400139998833,0.0018036310526515936
-0.05236090516518743,-0.0033143764700370726,0.0020434233754289227
-0.05223418355672038,-0.004208923138783516,0.0018804257139952267
-0.05205157116552073,-0.00107389707694594,0.001832891234117669
-0.052041873826283336,0.004063785802802977,0.0022944132243537707
-0.0519882897624484,0.0017942789425156036,0.0020668556884269156
-0.05196552251504727,2.324581561907735e-06,0.0037289438452173195
-0.051958953470602864,0.0022893552105465176,0.0018751192698468451
-0.05195677719484593,-0.001056075284971314,0.0017353350605669726
-0.05193231630619266,-0.00016707184918018925,0.0018176523493502765
-0.051661917923865985,0.001128733359944789,0.002156059876050331
-0.05160607307243481,0.0013353230956774098,0.0023581874116994283
-0.05158520801865052,0.0017129781925042664,0.003760160386516521
-0.05139717524707521,-0.0007704497761338303,0.002059532464882576
-0.051395410862824065,-0.0011116268238353655,0.0021507289846799944
-0.051375565406715396,0.002436697918778208,0.0022489434869933404
-0.05126781150761417,-6.520749304428364e-05,0.0020833917893573863
-0.05126531059227091,0.0005555749932959486,0.0022710554171750694
-0.05116695742253796,-0.0005366207128680855,0.0018823066366863198
-0.05103060286000982,-0.0030111079831912635,0.0018021688759479897
-0.05097200157615589,0.000652253744409137,0.0020469600735384358
-0.05084532718774426,0.002194106971163734,0.0018833983797696316
-0.05066268528435103,-0.0003955364934569161,0.0018348690143738416
-0.05065300904539072,0.0008147360351209443,0.0022919123899631006
-0.05059937748546872,0.0021062497090547083,0.002067728337835372
-0.050576649119420836,0.00451344332339354,0.003742750006362797
-0.050570092502766784,-0.0034812099005955277,0.0018712195886989693
-0.05056790598200678,-0.00026780371686285775,0.001736672905684633
-0.050543426170861494,-0.0010874869383847852,0.0018157984350186769
-0.050273033365328956,0.002065956961981641,0.0021644862513815616
-0.05021721489356423,-0.0009979607459236206,0.0023593222284595183
-0.05019634533368844,-0.0005968810195113861,0.0037803158404497816
-0.0500083070569417,-0.0008233191055033728,0.002061023745421841
-0.05000654080959066,-0.0011166336148917821,0.00214920999728918
-0.049986657099452714,0.0005201698279684308,0.0022492694499527425
-0.049878911580208296,9.697677439035601e-05,0.00208398643892761
-0.04987643440085776,0.0012956263951586777,0.002274752069965375
-0.04977809499905561,-0.0014351012888731418,0.0018823387673208894
-0.04964170038465454,0.00060909997387526,0.0018038724980722364
-0.049583097755657946,0.0034056311975056985,0.0020468536699152595
-0.04945647105159878,-0.0016964677029491781,0.0018809003393471847
-0.04927379940409082,-7.212163307457331e-06,0.0018333531701972788
-0.04926414426313386,0.0022154454378089383,0.002291426472322906
-0.049210465209398535,-0.0010002257228300948,0.0020686126287780934
-0.049187775490054264,0.0017341974498386037,0.00374783502852947
-0.049181231534475955,-0.001160443036635428,0.001871300380946764
-0.049179034536336985,0.0013383033284490864,0.0017356305227066021
-0.049154536035985075,-0.0008109809418286318,0.0018173338369728035
-0.04888414880679193,0.0006752611414064802,0.002157614719366679
-0.048828356947979046,0.002787292502038241,0.00235957904070539
-0.048807482648271616,0.0015166404575062131,0.0037573992474196996
-0.048619438866808196,0.002855003390610733,0.0020608798560583334
-0.04861767098873315,-0.00043141849602790217,0.002151765314060208
-0.04859774855935939,0.0028538112975020624,0.0022545779895772914
-0.04849001165257505,0.004251540467418602,0.0020883708735622538
-0.04848755820989936,0.0043956645242568815,0.0022764254241005345
-0.04838923257602801,-0.00019794706069475865,0.0018821237481830267
-0.04825279767646862,2.9861932372199362e-05,0.0018034277914633378
-0.04819419416844539,0.0038799650454459655,0.002046944008221151
-0.04806761468307741,0.0004141927506076115,0.0018826614706506976
-0.047884913522921124,0.0021024350111069623,0.0018347167431056637
-0.04787527924759161,0.0020163658886609426,0.002290013422893898
-0.047821552933100975,-0.0005850792977355468,0.0020627562385510632
-0.047792370799925266,0.0009005667389452299,0.001873347544747152
-0.04779016332440733,-0.001551270762313095,0.0017346406430481034
-0.047765645901108655,-0.0014132263803290357,0.0018166959973104592
-0.04749526424757278,0.0006461740695549167,0.0021629139457638165
-0.047439498769563215,0.0002744794382714133,0.0023636202829099206
-0.04741861972911465,-0.0003889203767037941,0.0037473563286405196
-0.04723057067621994,0.00020176175864250467,0.0020618493630318695
-0.047228800934590254,0.003352106216926387,0.0021544635888720016
-0.047208840251414586,0.0035808688844805037,0.0022521023009006323
-0.047101111723804934,-0.0007970930571126189,0.0020827210041530738
-0.047098681787019814,-0.002981663283407099,0.002276219834605426
-0.04700037015345515,0.00015765431362169124,0.0018826010510878655
-0.04686389520111334,0.0016110542317129273,0.001803317662549197
-0.0468052905798686,-0.0003360510473342515,0.002044304639572735
-0.04667875854693193,-0.0010832550078490044,0.0018817856780279894
-0.04649602764084193,0.0003700853055867981,0.001834988107269366
-0.04648641446669899,0.002077043427892278,0.0022970144087697997
-0.046432640656803414,0.00029355292801014343,0.002064386286178759
-0.046410028233367484,-0.0010594131456755917,0.003740678278925111
-0.04640350983163444,-0.0019578341170253255,0.001871165804810668
-0.04640129187873754,-0.0011743905260068743,0.0017358649832066864
-0.04637675576577749,-0.003104329664289307,0.0018146724658246278
-0.04610637968835363,0.00010293723993370918,0.002157573275504698
-0.046050640822613786,-3.010035099393349e-05,0.0023604272428918915
-0.046029757044152575,0.002079189195487885,0.0037470312970038586
-0.045841702717552835,0.003874839045078682,0.0020628263205873347
-0.04583993111418749,0.0038816339757981044,0.0021562915425821917
-0.04581993194324241,-0.0015189054344126873,0.0022486612962027723
-0.04571221179503482,-0.0003149509993107813,0.0020872826229392212
-0.04570980559742566,-0.0016844871672070383,0.0022716267836767642
-0.04561150773133704,0.00084251180455297,0.0018821210706301459
-0.04547499272530331,-0.002791882060506734,0.0018021454764641184
-0.0454163869912918,-0.0006825925140248046,0.0020466613517692122
-0.04528990217841056,-0.00012022259000943336,0.0018829041966401095
-0.04510714176012698,0.0018978718336590816,0.0018360679759877282
-0.04509754968535162,0.0022383336254954145,0.002295903340739609
-0.04504372861356387,-0.0003038645334001444,0.002066640320043025
-0.045014648862434115,-0.001979291792981397,0.0018724264665561556
-0.045012420664988895,-0.00030165916114910374,0.0017353910563467842
-0.04498786539716093,0.0010500552147725273,0.0018181019454035661
-0.04471749536241987,-0.0001899600368666654,0.002155206318758068
-0.044661782642833714,-0.0019375685341779247,0.0023574505025804942
-0.0446408943591905,-4.0769584316535656e-05,0.00375195240636809
-0.044452834526055085,-0.0013138058150659049,0.0020603499334186197
-0.04445106129423948,0.0004252792165182484,0.0021538975774760684
-0.04443102340246696,-0.0033968693131570804,0.0022499553691515987
-0.0443209294078315,-0.0016480687227371504,0.002270283583453342
-0.044222645308764186,-0.0014494064061771894,0.0018810652998877107
-0.04408609001666264,0.0024704341537535868,0.0018040649326336263
-0.0440274834036245,-0.002528310274179657,0.0020450920729503763
-0.04390104604226508,-0.002242088718787838,0.0018800324629677765
-0.04371825587941203,0.0006111265321600001,0.0018343463094853715
-0.043708684904459005,-0.00040107972641223455,0.0022918579075827433
-0.04365481633703894,-0.00014168026596550476,0.002064879654400883
-0.04363228120951135,-0.00031489139465534777,0.003732085196823215
-0.043625787894598034,-1.4901163858382915e-05,0.0018712750024020676
-0.04362354945305924,6.502867907798304e-05,0.0017347212024652128
-0.04359897526273926,0.0001174807758594909,0.001816497741981937
-0.04332861080388284,-0.003552079835905997,0.0021587767773169476
-0.04327292446441788,-0.0011779668053328862,0.0023618975686694804
-0.043252031440715655,-0.0010849239382011433,0.0037500767223674156
-0.04306396633592158,-0.0002244115277072467,0.002059761803107584
-0.043062191241006076,-0.0005782843670161242,0.002154173714668819
-0.04304211509452216,0.00124520085666191,0.002252767498168498
-0.04293205321732785,0.004713118919095871,0.002278211701118058
-0.04283378288619133,0.00448542913533978,0.0018847198103239793
-0.04269718754130736,-0.0007299782150944623,0.0018036046263688135
-0.042638579583581304,0.0012444856007967076,0.002046929339887978
-0.0425121899061196,0.004164279251863912,0.0018843832535683966
-0.042329369765411684,-0.0012572409970594833,0.0018326680659058211
-0.042319819890280996,-0.00046265133547507276,0.0022927731650066075
-0.042265904060059256,-0.002421796754919936,0.0020675527834986655
-0.04224340758105427,-0.003831029623334925,0.003741028223445098
-0.0422369271595926,0.003475845481606621,0.0018723012036474711
-0.04223467800829894,-0.0021767620164326873,0.001734821785321257
-0.04221008512786284,-9.912254198596315e-05,0.0018165656121266983
-0.04193972624398157,-0.000673115373810873,0.0021620645794238886
-0.041884066519287444,0.0019840601654159684,0.002361849605548311
-0.04186316875598095,-0.00015181305738920514,0.0037465407227499584
-0.04167509814578807,-0.001641393001328595,0.0020595438735861553
-0.04167332142014857,0.0008018614295473014,0.0021566894502233476
-0.04165320678657736,0.0005542636908764109,0.0022553367847806425
-0.04154551201122558,-0.0030327444731136355,0.002081310283030918
-0.0415431770259147,0.0033429270999896232,0.0022767762999432624
-0.04144492046361847,-0.0015212896206300286,0.0018821917347431306
-0.04130828506686157,-0.0015421512500317647,0.00180193814073887
-0.041249675995459256,0.00011271240342480837,0.002046322350291434
-0.04112333353714348,-0.0037772662241338795,0.0018831540239654227
-0.040940483884241985,0.0010488631216638566,0.0018349186073098077
-0.040930955108478884,-0.0019110444625100032,0.0022966900756251946
-0.04087699178353432,0.0008283258965597895,0.0020646377433188694
-0.04085453395214245,-0.0010643603320765749,0.0037290337178618404
-0.04084806619130177,0.0010680558207134538,0.0018709280846809897
-0.0408458067945503,-0.0009983779785116553,0.0017359326205207623
-0.04082119499253167,-0.00011044742651833417,0.0018178417571127576
-0.04055084168385292,-0.002287388256917322,0.002159874806828762
-0.04049520833996212,-0.002380550333359932,0.002360943894182544
-0.04047430607010938,-0.002047479518797357,0.003754723790015064
-0.040286229955199815,0.002097905057294014,0.002061750875651993
-0.040284451366915164,0.0006652475592936469,0.0021587979649093088
-0.040264298478632554,-0.005269528377567889,0.0022503013555499355
-0.040156612083592336,-0.0005185008976162919,0.002083942899589461
-0.04015430083541105,-0.0011664631068342146,0.002274080586269007
-0.04005605827433101,-0.0009052755067244789,0.0018815002276078273
-0.039919382591051544,0.001143634523803172,0.0018036548013814929
-0.039860772406427714,-0.000681400420916134,0.002046247844472142
-0.039734477400998,-0.0008639694805090414,0.0018818974367569273
-0.039551598003072286,0.00016874077953232813,0.0018348967212253907
-0.03954209032667677,-0.0023273233760577883,0.0022882769716430257
-0.03948807950791888,-0.001591623114041596,0.002063670564652186
-0.03946566055651601,-0.0010327102600413696,0.003755050451466522
-0.03945920522301094,-0.0022612218131820017,0.0018697426272468497
-0.039456935348880506,-0.0020529035424418085,0.0017337263169469805
-0.03943230485674576,-0.004970074588669715,0.0018133970193306241
-0.039161957125315894,-0.0027015810075249336,0.002157933231744152
-0.039106350393922185,-0.0013268592346058483,0.00236002072051538
-0.039085443150952415,-0.0027078394963454544,0.0037499614711781985
-0.038897361997442204,-0.0030617719403097654,0.0020558299913251386
-0.0388955815465124,-0.0009828211634435036,0.0021560759413676157
-0.038875389937629734,-0.0027411584987327986,0.0022511425728158783
-0.03876771215618646,-0.0006875397004257877,0.0020857184663954616
-0.03876542464581689,-0.0010704996115862286,0.002274888043085583
-0.038667195851303404,-0.0016554597000109084,0.0018822915026917761
-0.03853047988286562,-0.002908230347912988,0.001801010776119371
-0.03847186881876041,-0.005927504168898645,0.002044372858963524
-0.03834562103111239,-0.00016373398847591147,0.0018815144302796298
-0.03816271212281208,-0.0035424238817257647,0.0018326185893851976
-0.03815322554510203,-0.0017368796593332236,0.002293825792534791
-0.03809916723139395,-0.002591550813594634,0.0020648202825761346
-0.03807678692783156,-0.003916383489915742,0.0037307270954359344
-0.03807034425472011,-0.0028205518997702628,0.001867041325636147
-0.038068064136496105,-0.0007034541434265407,0.0017354504281715324
-0.038043414489038696,-0.004152596739398828,0.001814578635058457
-0.037773072566778865,-0.0016410949780514272,0.002161073652027306
-0.03771749221459686,-0.0009956957690171464,0.0023641688320044573
-0.03769658046599034,-0.0014538767553347043,0.003763911521687184
-0.03750849380685395,-0.0018303397590530013,0.002058400674921395
-0.03750671172610964,-0.003937423933283779,0.0021595858639483208
-0.03748648162968493,0.0002784133455300264,0.002253677167655915
-0.03737881222809847,-0.002716303357417016,0.002081854874003805
-0.03737654845576799,-0.004073978198882,0.0022711934857714447
-0.037278333427366306,-0.000777483125474987,0.001881955062351536
-0.03714157740796509,0.0002709031589454014,0.0018036605057332824
-0.03708296523018362,-0.006443561275642162,0.002046707452244899
-0.03695676489496691,-0.005764247017666202,0.0018789900799897456
-0.03677382624164238,-0.002780437966663496,0.0018330383831107705
-0.03676436053069665,-0.002243757649139977,0.0022914180904182358
-0.036710254954869015,-0.002684355262104643,0.0020669099379765875
-0.03668791330005661,-0.0006479622092179227,0.0037336419027850453
-0.03668148328733878,-0.001243412716998904,0.0018679088527695272
-0.0366791929241117,0.0008884073892367894,0.0017364404242453738
-0.036654524354617024,-0.00045770414907408963,0.0018147381240778788
-0.036384188007559715,-0.00224870483554096,0.0021648224588911164
-0.036328634036635776,0.0005267263400661193,0.0023625923354343775
-0.03630771778102826,-0.00032544141866708287,0.0037484569192898724
-0.036119625616265694,0.004781187435600964,0.0020626826640545125
-0.03611784167242149,-0.003984034773832801,0.002156983981040236
-0.03609757332174013,-0.001530528342222226,0.0022499132267975617
-0.035989912300010474,-0.0020775798697912906,0.002090020478967514
-0.03598767226617383,-0.0009143354143503757,0.00227659608899285
-0.0358894710043387,-0.0014182331713854524,0.0018813065124776683
-0.035752674933064554,0.0011448266169118426,0.0018053588891671101
-0.03569406164160682,0.001695096795874207,0.0020459500540256598
-0.03556790875882143,-0.0022369627184205543,0.001883070321334062
-0.03538494035956319,-0.001337468863273017,0.001833948285428873
-0.035375495749349284,-0.0007929207312322717,0.0022876224845866833
-0.03532134267834408,-0.0031236415726497713,0.0020637599716353365
-0.03529903967205428,-0.0027444963594370764,0.003750627832599491
-0.03529262231904795,-0.00288480571832761,0.001866424906396849
-0.03529032147844191,-0.006029070501757383,0.0017325564591687546
-0.03526563421928586,-0.003827751367286081,0.0018141789811871615
-0.034995303448340565,-0.002085030451720482,0.0021588561725806306
-0.03493977609059584,-0.004616559377293439,0.0023669115774771414
-0.03491885486278079,-0.003834725111971804,0.00375187533941126
-0.03473075765759859,-0.0014896395485948233,0.002057658177866014
-0.03472897185156398,-0.004674852730307433,0.0021585860889856974
-0.03470866478073731,-0.004417837456078044,0.0022506873888261418
-0.034601012371695106,-0.003010929169224963,0.00208535245655819
-0.03459879607567018,-0.0035018331113755297,0.0022722542623736137
-0.03450060881459649,-0.002594471441710877,0.0018800763515519532
-0.034363772457709274,-0.005601287889710926,0.001800243715426692
-0.034305157821563625,-0.0038428313451107643,0.00204498171120555
-0.034179052388935816,-0.00021040443368036676,0.0018834533278113594
-0.0339960542451081,-0.004474759902017067,0.0018317338327811061
-0.033986630968456666,-0.0009600521850678945,0.0022919903882426718
-0.0339324304013644,-0.003216326811848913,0.002063270794365548
-0.03391016627551835,-0.004004240752024768,0.003734457974336977
-0.033903761583587766,-0.0012342932047175736,0.0018674082667961597
-0.03390145026560276,-0.0033259993778466113,0.0017342714899965805
-0.03387674408349994,-0.006939472008849146,0.0018129830463721834
-0.03360641888957616,-0.0014145376827485734,0.002158756986708698
-0.033550917911725264,-0.0033126479350295,0.0023643131870293354
-0.033529992177363965,-0.002350032749777964,0.0037494336440146523
-0.03334188946701033,-0.00377136536324596,0.0020574649283972256
-0.03334010179833058,0.0008012653829929661,0.002160863638749177
-0.033319756472792506,-0.003544808067943106,0.0022586394880514424
-0.03321211244360711,-0.0009344221832314759,0.002083562687080387
-0.03320991988471178,-0.0028612022747759314,0.0022727501917332756
-0.03311174639202363,-0.005507827789991149,0.00187931790559463
-0.03297486974952335,-0.003477216388681481,0.0018018365101447422
-0.03291625423435107,-0.0001178384037920921,0.002045506045908817
-0.03279019625279034,-0.004618287912301011,0.0018812551733115624
-0.032607168364393146,-0.0011375548489489518,0.0018341294277020265
-0.03259776618665455,-0.0034195190822218224,0.002290715640240724
-0.03254351835767011,-0.003181458088420297,0.0020641515928479896
-0.03252129264615178,-0.0015678408565236168,0.003740546729587924
-0.03251490061529694,0.000780284544280363,0.0018677310865413104
-0.03251257905367311,-0.005166412323667768,0.0017317898641374463
-0.032487853948623524,-0.003681600752163061,0.0018151827142714348
-0.03221753433103913,-0.0026842956574492094,0.0021554619668505133
-0.03216205996568533,-0.0036122209332384303,0.0023638926948117067
-0.03214112949149239,-0.0011509062917660629,0.00375177801618481
-0.03195302127642208,-0.00476324643431536,0.002057077963798278
-0.03195123197792782,0.00014322998700677658,0.0021613064827125934
-0.03193084793201706,-0.00455379567512193,0.0022502859887247066
-0.03182321251551912,-0.00193715130158989,0.0020862719049343894
-0.03182104369420813,-0.004298568540555547,0.002267881003611863
-0.03172288420273617,-0.0005387068758082592,0.0018818440021146539
-0.03158596727462282,-0.0005824566928964714,0.0018034794798754716
-0.03152735064577428,-0.003280342211784526,0.00204514771948416
-0.03140133988381422,-0.000816166546851349,0.0018813753139451707
-0.031218282484132942,-0.005042792268298624,0.0018327645742248727
-0.03120890140485244,-0.002552986601529139,0.0022884655644981084
-0.031154606081827296,-0.005011142196263418,0.0020632314459797345
-0.03113241901814945,-0.004720927128957553,0.0037449772646982547
-0.03112603964700611,-0.0011337997556566393,0.0018664355001930296
-0.031123707608003315,-0.002665639400298514,0.0017347003641188796
-0.031098963813747105,-0.0009031297391288717,0.0018151559387426268
-0.030828649771819983,-0.0008137227559785742,0.002162291123680673
-0.0307732017872695,-0.006372989363608861,0.002363879889124016
-0.030752266573244924,-0.004406393362234806,0.003750156350461784
-0.030564153318664466,-0.002909839673609693,0.0020580500319093524
-0.030562361924694414,-0.00029432778853077934,0.0021647407353205805
-0.030541939624754377,0.002383888194064099,0.0022553414413943483
-0.03043431258720375,-0.002308130677008191,0.002088786941996862
-0.030432167504159224,-0.0018394592713343316,0.0022714177017213763
-0.03033402178016331,-0.005120516738983949,0.0018801101120013198
-0.030197064799722284,-0.003174961180978042,0.0018017381391802084
-0.03013844705719748,-0.00034588581548078423,0.0020474250364169544
-0.030012483748123486,-0.0011519791755638664,0.0018821960421108084
-0.029829396602963243,-0.004121304295296224,0.0018313318506029577
-0.02982003639067443,-0.003023922984109473,0.002287244600384462
-0.029765693805529736,-0.004905224723558033,0.0020629154947397997
-0.02974354539014712,0.001770437080342191,0.0037390370554245215
-0.029737178679624776,-0.003947258701430312,0.0018657828757821695
-0.02973483639425467,-0.004221440116424557,0.0017344429697962946
-0.02971007367796119,0.0005106330830990657,0.001816095643388446
-0.02943976521191871,0.00028854613695372677,0.0021592969210678793
-0.02938434360885367,0.0027975445027728085,0.002367876660667657
-0.02936340388737335,-0.0016411545827068608,0.0037542564988296925
-0.029175285128985706,-0.004977942403186941,0.002056738030997759
-0.029173492103836907,-0.0020999912202342985,0.002161403573108358
-0.0291530313165822,-0.0014567377787955138,0.0022529367660767017
-0.029045412659797876,-0.002809942271103094,0.0020822166928887416
-0.029043291314565067,-0.00230878632821796,0.002275763719292948
-0.028945159357135708,-0.0033673650087174822,0.0018813207151494708
-0.028808162324367004,-0.0027295951955786935,0.0018021316230383438
-0.028749543469075434,-0.003731787872038095,0.0020444217534074344
-0.02862362761197801,-0.005791128717266725,0.0018787339662359296
-0.02844051072088405,-0.004844606788982131,0.0018320935561898749
-0.02843117160887232,7.659198223208818e-05,0.0022993517960193987
-0.028376781529004802,-0.003310740586055627,0.002063785583010718
-0.02835467176146267,-0.003930271374631755,0.003726348015907052
-0.028348317711333948,-0.0025470857406412195,0.0018665074448747834
-0.02834596518187027,-0.0014780762454407181,0.0017350110766683954
-0.02832118354172053,-0.0013708474703157947,0.0018145922556535464
-0.02805088065269956,-8.040668017983421e-05,0.0021643526065682067
-0.02799548566190424,0.00017040970988446702,0.002366983522158895
-0.027974541202411274,-0.0013366343980969475,0.0037476871810443128
-0.027786417171228095,0.00035172707171327033,0.002059273789991222
-0.02778462205105825,-0.0025157932965386154,0.0021618010150881435
-0.027764122775124633,-0.004122317574438594,0.0022522613242586835
-0.027656512731482508,-0.004273773003895198,0.0020844085609600356
-0.027654415124061416,-0.004642368193096158,0.002266726396243524
-0.027556297166938748,-0.0014690163378148213,0.0018816533137834036
-0.027419259848556976,-0.0017676952661923595,0.0018030268570232732
-0.027360639881408133,-0.0009561778824647149,0.0020459619283906094
-0.027234771243456635,-0.0023590926574038606,0.0018798935794640027
-0.027051624840623845,-0.0020091537253535963,0.0018332248804896856
-0.02704230682729758,-0.0024814014103534676,0.0022903363590543913
-0.026987869252479868,0.00021547082939221696,0.0020657676706345683
-0.026965798366518356,-0.0011238457781992395,0.0037329313035335487
-0.026959456742588372,-0.003715992638348209,0.001864190895971518
-0.026957093736655224,-0.002824187783751708,0.0017346315626513772
-0.026932293174013466,-0.0040757067338895725,0.0018164339463741684
-0.02666199609393516,-0.0025658016024473485,0.00216551443168779
-0.026606627482124168,-0.00024300818020250858,0.0023678463926785696
-0.026585678284618552,-0.002142310525592106,0.0037530874559588653
-0.026397548980185093,-0.003284693351631174,0.002058763192298387
-0.02639575223065549,-0.0038681633236700153,0.0021627202306336575
-0.02637521446717983,-0.007189751957014545,0.0022506038026101237
-0.026267613036225157,-0.003301621073774297,0.0020826884078571336
-0.026265538933557764,-0.004685283545008301,0.0022737997924625504
-0.02616743474436589,-0.0013462903522771796,0.001879965989807127
-0.026030357373656443,-0.0007618667057514017,0.0018018987923530566
-0.02597173606045544,-0.0015383961567394522,0.0020464995344429376
-0.025845915107311157,-0.0015415552034774294,0.0018802729770656783
-0.025662738727532997,-0.003919780955275454,0.0018331736577389224
-0.02565344204572284,-0.0014049413332237748,0.002291782936102081
-0.025598956975272813,-0.0012453796706282105,0.0020630756822512773
-0.025576924737606532,-0.00024276976158077446,0.0037290006559045296
-0.02557059577475229,-0.004489005414665681,0.001864859236453635
-0.025568222523816075,-0.0009841324658630413,0.0017353990890054266
-0.025543403039137047,-0.0028828387646983034,0.0018146147238146766
-0.02527311153471601,-0.004330099403279886,0.0021613274374742693
-0.025217769536084234,-0.004623533121979162,0.0023668466177159462
-0.025196815599201727,-0.0046037443763752295,0.003750300472655977
-0.025008680789596838,-0.002803445363660839,0.0020567103241462097
-0.025006882409343234,-0.004588485584584245,0.002166950065693271
-0.024986306159235028,-0.0033243304474944724,0.0022497535049474547
-0.024878713108819284,-0.004073322547672231,0.002081272331629216
-0.024876662743054112,-0.004818499949902244,0.0022695422505513876
-0.024778572555078426,-0.003691673938931328,0.0018808253678665222
-0.024641454665925266,-0.003196240042967813,0.0018021556045989284
-0.024582832472333394,0.0006371141619290199,0.0020466217705527134
-0.02445705897116568,-0.0016881826558439172,0.001881533638811166
-0.024273852845453803,-0.0018686655524967621,0.0018343081252529844
-0.024264577263920728,-0.0041199929928766865,0.0022905296085231797
-0.024210044931805896,0.0007626415662720376,0.002062914097755688
-0.02418805110823996,0.00015431645291741347,0.0037381373976565716
-0.024181734807370958,-0.00205731428694389,0.0018655404990387855
-0.024179351311431674,-0.004514218183914065,0.0017316533089405254
-0.024154512904260628,-0.005592645214673064,0.001814219028065031
-0.02388422697549686,-0.00407296491973963,0.002158761643322404
-0.023828911357668403,-0.006203414118900463,0.0023669795640372453
-0.02380795268095426,-0.004191935811984959,0.003750531440695782
-0.02361981283138448,-0.0016549828627674401,0.00205769147265401
-0.02361801235610983,-0.004869521534953347,0.002166181491601138
-0.02359739761845958,-0.00304412896230144,0.002253661800830686
-0.02348981318073129,-0.0022244457407795126,0.0020841359162275643
-0.02348778655255046,-0.0022575263245451227,0.0022721925622420126
-0.02338971013250557,-0.005834342092456035,0.0018796418894932072
-0.02325255219011524,-0.005754829482107704,0.001802086803131426
-0.023193928884666093,-0.0007173420281425535,0.002048509328918337
-0.023068202602189558,0.0017527941023338656,0.0018822693837766739
-0.022884966963829356,-0.004204214371004267,0.0018314148547422626
-0.02287571224974272,-0.0002978444632013577,0.0022918441705723114
-0.02282113265573571,-0.0035013562741320614,0.0020637096802073145
-0.022799177479782884,-0.0024574999435246214,0.0037374410010768775
-0.02279287383908013,7.098914462133621e-05,0.0018665845118316135
-0.022790480099047272,-0.0031433111089428367,0.0017327615830024928
-0.02276562276892946,-0.0010836126357816056,0.0018157764325189172
-0.02249534241695983,-0.0022570494873016544,0.0021699351879093387
-0.022440053179252573,-0.0029399996292590602,0.0023673642003293398
-0.022419089995082686,-0.003881693580453427,0.0037468555098364668
-0.022230944640796224,-0.0034244662686228056,0.002059399518561277
-0.02222914253570707,-0.004910767956513351,0.0021659458669476273
-0.0221009132517338,-0.00448680004241464,0.0020813964303844743
-0.022098910362956303,-0.0010209085382655303,0.002272171840311022
-0.022000847942763357,-0.004457951389184811,0.0018808964976408775
-0.02186364971430521,-0.00514298769408239,0.0018009269570726676
-0.021805025296089298,-0.004839242369993113,0.0020469314353641454
-0.021679346466498828,-0.00551223853449323,0.0018796189556707064
-0.021496081083114404,-0.0026892428438501925,0.0018330430397244762
-0.0214868474688501,-0.00392681430461661,0.0022914965543591776
-0.02143222038012027,-0.0006876589097366548,0.002062117351150635
-0.021410303851780554,-0.006384433457452099,0.003735521312076684
-0.021404012869879807,-0.0028459434829849473,0.0018646566737574352
-0.02140160865337748,-0.005178214045443608,0.0017325700797638439
-0.021376732633143547,-0.0007288457266412252,0.0018156486084726945
-0.0211064578584228,-0.0021498803168321645,0.0021642494625746245
-0.02105119523321264,-0.00362521474812294,0.002367188645992633
-0.02103022730966586,-0.0014669301748746477,0.003751933779913267
-0.020842076683038613,-0.004006207705654075,0.0020574476989265143
-0.02084027248338316,-0.004991293846004052,0.002167559616427353
-0.0208195807708762,-0.003578782721540219,0.0022548490044949658
-0.020712013323645806,-0.003720820615438325,0.002080095372515089
-0.02071003417245265,-0.0010019542578376672,0.0022725159640638766
-0.020611985753021145,1.6391280244221207e-05,0.0018808543552868405
-0.02047474723894993,-0.004109144945587784,0.0018013922691972142
-0.02041612170796725,0.0006902815145757302,0.0020472676428737
-0.02029049033035335,-0.002870560205678996,0.0018806246678158046
-0.020107194970023556,-0.002401709986038836,0.0018337341976137514
-0.020097982687502736,-0.002071023357693602,0.0022921782826056986
-0.020043308103595336,-0.006437898833375977,0.002061727359752779
-0.020021430223778225,-0.004438997108756948,0.0037508334220945996
-0.020015151902498474,-0.005140543903209616,0.0018629545650326429
-0.02001273744053833,-0.004473865832185564,0.001732188819516686
-0.019987842498721875,-0.0019665960013740547,0.0018156921478108433
-0.019717573298976276,-0.0015574100418227488,0.0021616089297727815
-0.01966233705434206,-0.000978946860840324,0.0023680754980728923
-0.01964136439187314,-0.002283573558969576,0.0037432482640293117
-0.01945320849199561,-0.0032033926016198366,0.0020605743821992366
-0.019451402662070905,-0.00314927157448619,0.0021704141206289745
-0.019430672462931398,-0.0008801223421315285,0.0022529260558651785
-0.019323113396239933,-0.004581690653864823,0.002087884723091374
-0.019321157981949,-0.004860878859915485,0.0022740421692059344
-0.01922312333044829,-0.0024273399878752544,0.0018817891704882687
-0.01908584476359465,-0.0047506102473634515,0.0018012524543706992
-0.019027218120754696,-0.002028525238369494,0.0020462271225411516
-0.018901633961831976,-0.0017133954250923011,0.0018816658866404091
-0.018718309088853857,-0.004502774090070827,0.0018327975197668408
-0.018709117906610118,-0.006065488946227271,0.002293305183122489
-0.018654395827070402,-0.0005587936446893593,0.002066163715630242
-0.018632556827242297,-0.002006113887926486,0.003732403243539317
-0.01862629093511714,-0.0017864111279984884,0.00186483083111003
-0.018623866227699182,-0.000948786905190957,0.001734435984875736
-0.018598952363845456,-0.0028256779001375465,0.0018162113602390338
-0.018328688506926483,-0.004038692242865349,0.0021661877780296407
-0.018273479108302126,-0.0026851897272807124,0.0023673316040333995
-0.018252501706911062,-0.0032809382583388613,0.003760380178683432
-0.018064340534692747,-0.0015310647841211278,0.0020611585543886222
-0.018062532607928006,-0.00020778182884129137,0.0021694946722527753
-0.018041764154986595,-0.002488971201593526,0.0022522564348142924
-0.017934213467924565,-0.0018980506476254932,0.0020809459030084435
-0.01793228202427599,-0.0014927985953328005,0.002269198825290589
-0.017834261140706076,0.0006228090446249723,0.0018817764812159206
-0.017696942287784623,-0.004842162998109356,0.0018009347569006248
-0.017638314299802005,-0.003448069712174484,0.0020472555356780653
-0.017512777824777004,-0.0034169560820381806,0.0018802902065363895
-0.017329423206774663,-0.005611182262512893,0.0018321417521417293
-0.01732025312389851,-0.005515695604508375,0.0022904353120956383
-0.017265483783376112,-0.002257347510578822,0.0020668556884269156
-0.01724368319878522,-0.0028189425740735574,0.0037449635276878227
-0.017237429965916817,-0.0058791051886866175,0.0018630409452168844
-0.017234995014860033,-0.0036531693315212665,0.0017340466919699357
-0.01721006222851429,-0.0020787123582445277,0.0018145735127833807
-0.016939803947707333,-0.0044747002973616334,0.0021670324877558628
-0.016884620930341043,-0.005094469504559496,0.002369444309671696
-0.0168636387877541,-0.004094839828283736,0.0037705825864820337
-0.01667547257784463,-0.0018985274848689615,0.002059615119775853
-0.016673662787525245,-0.005060018013718914,0.002172256975503023
-0.016652855613301654,-0.0012364985769686143,0.002254764021294836
-0.01654531353983657,-0.0008096696394090941,0.0020802243607147383
-0.01654340583377234,-0.004011750938609393,0.002270461698927587
-0.01644539895005437,-0.0034012800576591617,0.0018809765913966163
-0.016308039813338837,-0.003458381317564485,0.0018030523519833122
-0.016249410710770462,-0.001281082859232896,0.0020492392531167125
-0.01612392168817678,-0.0038794286035469527,0.0018817082618251314
-0.01594053732651446,-0.0021131042444296755,0.0018335282588726148
-0.01593138834164165,-0.004596293794446038,0.0022885896632533665
-0.01587657150639643,-0.006452263555335458,0.0020644254017338874
-0.01585480957078289,-0.001111567219179932,0.003728586915776774
-0.01584856899762599,-0.0005249978050585469,0.0018653591239349468
-0.01584612356919024,-0.0032723551879564328,0.0017334114134451295
-0.015821172092728375,-0.0054451236924750734,0.0018127960833318978
-0.015550919388260809,-0.004489124623976548,0.0021571271719116876
-0.015495762751470465,-0.0026714210518755666,0.0023716308226372283
-0.015474776101427778,-0.0032535797214948703,0.003748804535503006
-0.01528660438634688,-0.004569531304156382,0.002060377873100854
-0.015284792734291841,-0.0016272070933354144,0.002170431582930371
-0.01526394730467473,-0.003992141006971761,0.002254554240847392
-0.015156413845033967,-0.0002774596710430899,0.0020805738395733545
-0.015154529643723436,-0.004511357160453255,0.002270052382582852
-0.015056536527481512,-0.0018213990607379715,0.001880841433183807
-0.014919137105152913,-0.0029305820937005622,0.0018015560655843138
-0.014860507122648414,-0.004155338553548771,0.0020447588922397303
-0.014735065319655405,-0.0006716848620804683,0.001879208475172545
-0.014551651213423611,-0.0006520153257874028,0.001835893585804448
-0.014542523560749032,-0.002825499086171246,0.002290013655724583
-0.014487659229871497,-0.001741409613146172,0.002064398160543709
-0.014465935941871066,-0.0056352625433080394,0.003745862021302346
-0.014459707797414012,-0.0028036837822825733,0.0018622161425142544
-0.014457252357260586,-0.0032336717665800707,0.0017337845246183023
-0.014432281957851956,-0.003951252213344358,0.0018142950472837772
-0.014162034829041659,-0.006642760034101025,0.002159303207496382
-0.014106904804975784,-0.0029066210222162825,0.0023704987998453618
-0.014085913183635057,-0.0024456386170933486,0.0037784483055230927
-0.013897736427679774,-0.0024652485487309805,0.0020592530680602315
-0.013895922914798575,-0.0006564856749449177,0.0021737766613858928
-0.013875038763899283,-0.0024141077543690104,0.0022570413382276304
-0.013767513917628094,-0.00434047061332532,0.002079683495032816
-0.013765653454129279,-0.003063619684628205,0.002269733870205379
-0.013667674338194047,-0.0011950733414423098,0.001881617225027184
-0.013530234629342885,-0.002774179477842975,0.0018009926153259186
-0.013471603535435861,-0.003950358143512855,0.0020465465662413656
-0.013346209183509927,-0.0026786928198384574,0.0018805750748798384
-0.013162765331344417,-0.004449070295525215,0.0018340312895681779
-0.013153658546571023,-0.004379988499877752,0.002289892583768234
-0.013098746954256058,-0.0009659530459558141,0.0020649732523363683
-0.01307706231341399,-0.0028654938099671456,0.0037388498595535506
-0.013070846829123184,-0.004103124875388997,0.001862253861085271
-0.013068381144421437,-0.0033140188421044714,0.0017334534393838238
-0.01304339159059964,-0.0019170049280533563,0.001815476313765582
-0.012773150269822509,-0.002973139817680104,0.002161515331837296
-0.012718046625650459,-0.0017804506624551353,0.0023704994983374176
-0.01269705049867298,-0.0020747784509859146,0.0037550986474183764
-0.01250886823709152,-0.0046820052889594566,0.002056281915685281
-0.012507052861565171,-0.0012013318302628306,0.002172622519678924
-0.012486130456636602,-0.00034892565290789435,0.0022562853369925027
-0.012378613988857978,-0.00025498871594464845,0.0020890602852213893
-0.012376777263625627,-0.003926277862717709,0.002275730191674267
-0.012278812148451834,-0.0016741755618170373,0.0018815552920648977
-0.012141332154442352,-0.0013588669345736548,0.0018027106729526531
-0.01208269994776856,-0.00324040709264406,0.0020474119978985783
-0.01195735304736445,-0.0021959547154822845,0.001881473219248334
-0.01177387944971997,-0.0037548548736908716,0.0018320876190074
-0.011764793765678405,-0.002251506254346336,0.0022888425173775884
-0.011709834677731124,-0.0041199929928766865,0.00206244168429524
-0.01168818868541166,-0.005299509519250956,0.003729895191397403
-0.011681985861287103,-0.005662859498773765,0.0018613863339518905
-0.01167950993112754,-0.004559934954631584,0.0017336194476624336
-0.011654501455268473,-0.0021495226888995633,0.0018151271841529938
-0.01138426571128548,-0.0021204952217034334,0.0021619565459859154
-0.01132918868052002,-0.0036785013100805175,0.0023712063722979497
-0.011308187813256154,-0.00020343068899464356,0.003750428529532885
-0.011120000280243403,-0.0045115955790749895,0.0020580470051104437
-0.011118183040252916,-0.0036870247758075125,0.0021724485951570144
-0.011097221916315902,0.00238627238028144,0.0022659566579979642
-0.01098971405986049,-0.004420758084194287,0.00208029048462936
-0.010987901073121975,-0.0020866397774171874,0.0022705667055666514
-0.010889949959164369,-0.003307462330006783,0.00188185308251138
-0.01075242967954182,-0.0023312572833164014,0.0018010760851265941
-0.010693796359191765,-0.0025259260879623158,0.002050225523899589
-0.010568496911218972,-0.0008535982704636069,0.0018819783454200648
-0.010384993569005019,-0.0033188468191945875,0.001834668314323124
-0.01037592898433104,-0.0017576816840795262,0.0022909314742859854
-0.010320922634036833,-0.0015472176457436149,0.002065069411409392
-0.010299315056954583,-0.007125796161734366,0.003726724968786532
-0.010293124892996275,-0.003424049036034771,0.0018618296435766776
-0.010290638717833644,0.0005434156435875082,0.001735572431450623
-0.01026561131948256,-0.00314033087617116,0.0018141626830391914
-0.00999538115274845,-0.004594922887371067,0.002159930686193231
-0.009940330501649441,-0.00502061933647735,0.0023719220938245226
-0.009919324895463433,-0.003774643619294804,0.0037977481066879225
-0.009731132322485792,-0.001982570049030241,0.0020584495693653053
-0.009729313219850155,-0.0036296254926250215,0.0021754721344361544
-0.0097083136083711,-0.0022186044845470265,0.0022552604163158683
-0.009600814132454616,-0.0008140207792557419,0.002081606909323974
-0.009599024882618323,-0.0025370125538729527,0.002273985125688039
-0.009501087769422156,-0.007402361762945953,0.0018789674954132727
-0.009363527204641287,-0.004571617467096556,0.0018002831802278482
-0.009304892771069717,0.00027757888035395695,0.002048658573387606
-0.009179640542697598,-0.0013906958205751607,0.0018810173367665415
-0.00899610745591417,-0.0050094732659112795,0.0018327560759048597
-0.008987064202528927,-0.0032845741423203068,0.0022863004719556224
-0.0089320103575119,-0.002085149661031349,0.00206367778240343
-0.008910441427588012,-0.0011316539880610321,0.003737884776363035
-0.008904263924705447,-0.0023013357462887685,0.001862829069293273
-0.00890176750590399,-0.0014560225229303114,0.0017349064192753588
-0.00887672118460614,-0.004926265166926069,0.001813076644307669
-0.008606496593301927,-0.002139747525408464,0.002158764902951998
-0.008551472554700013,-0.0038724548588612295,0.0023720128977917847
-0.00853046220959186,-0.0004987121520123594,0.003760300084927693
-0.00834226413144279,-0.004800558948616751,0.002057081689089243
-0.008340443166616751,-0.0008234383148142399,0.0021750516422185256
-0.008319405300426297,-0.0014708640821332608,0.002256328410669281
-0.008211914205048743,-0.005665780126890008,0.00208256803439284
-0.008210148692114672,-0.005059004734576544,0.0022708502933413313
-0.008112225345939805,-0.004338205636418846,0.0018799528348734083
-0.007974624728831259,-0.0020072463763797233,0.0018033154506576867
-0.007915988950571773,-0.000868737852943724,0.0020498562544327237
-0.00779078440655212,-0.00456392846654563,0.001879203934974182
-0.007607221574289724,-0.002927661465584319,0.0018339141757334784
-0.007598199420726814,-0.0035164958566121785,0.0022883237706107684
-0.007543098080532218,-0.005119265041219845,0.0020612966229849976
-0.007521568032416326,-0.0036714083560839272,0.0037331836919964
-0.007515402957324113,0.0005912185772452005,0.0018645024234284324
-0.007512896293974336,-0.0037239200575208686,0.0017334585616589002
-0.007487831049729721,-0.0022116307398613033,0.0018156378982611713
-0.0072176120340827765,-0.0009501578122659282,0.0021656168771893164
-0.007162614375374687,-0.004684329870521364,0.002372877398126256
-0.0071415992906622705,-0.0025874380923697204,0.0037440159067987037
-0.006953396173685178,-0.003021836821169299,0.0020573911210699895
-0.006951573346213991,-0.0009653569994014788,0.002176178542735316
-0.0069304967596508504,-0.0017681721034358278,0.0022520620211920776
-0.006823014276960748,-0.0011820795265578,0.002080349856454108
-0.0068212725025205145,-0.0023919348225477366,0.0022720386611590378
-0.006723363156197593,-0.001358092074053019,0.0018817921972871775
-0.006585722253930726,-0.0008756519929740136,0.0018052402619329563
-0.006527085361994978,-0.001970470303977234,0.0020468380702593453
-0.00640192827086139,-0.00689870242453261,0.0018793947397207748
-0.006218335692665278,-0.0014095904963475903,0.001835777985369203
-0.006209334638924702,-0.005233884793618637,0.002288152407226397
-0.006154185804007284,-0.000820756105319731,0.002065190250535056
-0.006132694404413996,-0.0033909684522691608,0.003731417438417811
-0.006126541756657389,-0.00452882132449528,0.001860869682661238
-0.006124024847395049,-0.0010889770547706235,0.0017344600828516632
-0.006098940914398554,-0.0018821362046247403,0.001814590742254092
-0.005828727242032983,-0.0038425333218335966,0.002160271783147177
-0.005773756196958857,-0.004725933920013969,0.0023744033704376287
-0.005752736605927566,-0.0009024144832636694,0.0037505982631024595
-0.005564528215472819,-0.002251506254346336,0.0020583971824611157
-0.005562703292980586,-0.0019754174903782173,0.0021786698310678897
-0.005541588451706048,0.00033158069817673663,0.002259339377091416
-0.005434114581476024,-0.0014727118264517003,0.0020855855200741626
-0.0054323965448475064,-0.00020629171245545308,0.0022722596174793754
-0.00533450096645538,-0.00223773757894119,0.0018809434130239628
-0.005196819779030193,-0.0017858150814441531,0.0018028641083742574
-0.00513818177387293,-0.0033943063129734385,0.002046862284650615
-0.005013072134715912,-0.0018938187170897125,0.0018805743763877826
-0.004829449812405073,-0.0039805180991622224,0.0018328128865920698
-0.004820469857349963,-0.0012921097204880994,0.0022896858301196987
-0.004765273760767741,-0.0012710096724646291,0.0020647781402220976
-0.004743820775502172,-0.0026382212587990894,0.003730643276389231
-0.004737680787457066,-0.0005740524364803434,0.0018637662128015541
-0.0047351536345559,-0.0017319324729321295,0.0017341489046407768
-0.004710050778157893,-0.006671966315263456,0.0018118867630905085
-0.004439842682586459,-0.0008496643632049938,0.002163158417983368
-0.004384898251828417,-0.004481018390837588,0.002375680446746429
-0.004363873688134845,-0.002314389165828712,0.003742550470465506
-0.004175660257715208,0.0005221963862531709,0.002060490330321848
-0.004173833471668331,-0.0043458946369697715,0.002181948319947419
-0.0041526799100211065,-0.004464984738525968,0.002255770082685962
-0.004045214654070151,-0.001108765800374556,0.002079924940453459
-0.004043520354343855,-0.006963373475677992,0.0022733986251918005
-0.003945638776713167,-0.003865659928141807,0.001879651784797332
-0.003807917303220165,-0.0031223302702302336,0.0018013019308913227
-0.0037492781866603764,-0.0032324796734714,0.0020477721869687176
-0.003624215765739791,-0.004651547310032922,0.0018792626083068743
-0.0034405636993142252,-0.006312788661620994,0.0018322405887676338
-0.003431605076229971,0.0008868576681955176,0.0022894199374771007
-0.0033763614851523016,-4.9710282631565406e-05,0.0020644829109131534
-0.0033549471470450953,-0.005163193672274358,0.003729214161642938
-0.0033488198191662377,-0.0020984414991930267,0.0018629863464211846
-0.0033462824226262455,-0.00333559572737141,0.0017336787030718392
-0.003321160642826726,-0.006923140333260358,0.0018119287890292028
-0.003050958123367309,-0.00477808799351831,0.0021614680672081828
-0.0029960400725030922,-0.00688266877222099,0.002374717459032081
-0.0029750110022632725,-0.0029902463537895274,0.0037503624056182635
-0.002786792067126953,-0.005551160374491326,0.0020587198857909238
-0.002784963418434927,-0.002988279400160221,0.002179260988177834
-0.0027637716020763037,-0.001071334076762298,0.002258229240383966
-0.0026563147257547826,-0.006936491776077469,0.0020821510346354906
-0.0026546441642949503,-0.00509977431889308,0.0022738288962982113
-0.0025567765869709547,-0.0027882461765252886,0.0018801082493558375
-0.002419014828319632,-0.00375634499007671,0.0018013060054283153
-0.002360374598083581,-0.0016853216323831077,0.0020484820877281584
-0.0022353596295943134,-0.00378149815466966,0.00188133433574456
-0.0020516778172350314,-0.0013333561420481033,0.0018352663399382842
-0.002042740295337353,-5.918742284549694e-05,0.0022885742964281375
-0.0019874492086273676,0.00039070851636680004,0.0020633157306878085
-0.001966073518360645,-0.003769040781684052,0.0037249887503663453
-0.0019599588517849043,-0.0017184022161487178,0.0018629011303903694
-0.0019574112097870966,-0.004360855405483588,0.0017336746285348467
-0.0019322705079503066,-0.0021361712460824522,0.00181453032269126
-0.0016620735641481588,-0.0021286014548423937,0.002162647587459848
-0.0016071821260084107,-0.005635500961929774,0.002376292325787364
-0.0015861480844705511,-0.0035680538835621833,0.003766554149965194
-0.0013979241089145944,-0.00030243402166973965,0.0020591662222146194
-0.0013960935980321665,-0.001616180232080211,0.0021804633258366572
-0.0013748630619829783,-0.0009630920224950046,0.0022550480747308864
-0.0012674147969846672,-0.005505980045672709,0.0020801554428318933
-0.0012657679737912986,-0.0020886663357019275,0.002268875423468725
-0.0011679143976834894,-0.0029343967916483082,0.0018818707776434619
-0.0010301123534190992,-0.0014596584069117569,0.001804037924274133
-0.0009714710095067858,-0.0022266511130305533,0.0020487568279367973
-0.0008465034939035831,-0.003435731548499743,0.0018817478430416302
-0.0006627919351558376,-0.0006679893734435893,0.0018362662313162503
-0.0006538752807045967,-0.0031723385761389666,0.0022911438158709674
-0.0005985369316476863,-0.0016851428184168071,0.0020664691894893387
-0.0005771998896761943,-0.0011581184550735202,0.003738629601725269
-0.0005710976506634324,-0.0037441856403682694,0.0018613262636350864
-0.0005685399964932003,-0.0032622223965327324,0.00173356997114181
-0.00054338037261914,-0.004005552054444306,0.0018139155332667588
-0.0002731890056111297,-0.002683580401584007,0.002163048987561283
-0.00021832394713783287,-0.003533721602032469,0.0023753514569881183
-0.000197285399053726,0.0007773043115086864,0.0037558402131510162
-9.056151611730456e-06,-0.004290104679483986,0.0020588127852343534
-7.223544798762305e-06,-0.003170133203887926,0.002180859603663016
1.4045245961824548e-05,-0.001894772391576649,0.0022568913952663054
0.00012148513110332715,-9.244682057740761e-05,0.002081489329827904
0.0001231082164849795,-0.004986167845636769,0.002273555553073684
0.00022094779205872328,-0.003917873606301581,0.0018810109339226961
0.00035879012239092845,-0.00819283870330545,0.0017991743240891678
0.0004174325786152622,0.0005555749932959486,0.0020498271505970628
0.0005423526422418945,-0.0015767815548386466,0.0018815972015882494
0.0007260941779350105,-0.002696812635090251,0.0018349529498358876
0.000734989501097516,-0.0016825202135777317,0.002287374985568223
0.000790375112046604,-0.0040039427287476,0.0020641306380863138
0.0008116737387808826,-0.0016400816989090572,0.003731408358021085
0.0008177633185368904,-0.004546523907159039,0.0018614650307235176
0.0008203312163459486,-0.0033212906100673623,0.0017337069920001016
0.0008455097631667741,-0.00601500380307507,0.0018119327471508527
0.0011156955529258994,-0.0039626963071875965,0.002163817095992046
0.0011705339979926066,-0.0014671685934963818,0.002379240427924471
0.0011915775201032375,-0.0003047586032316474,0.0037461281467756295
0.0013798118052363861,3.761053757855848e-05,0.002062944831406146
0.0013816462756039982,0.000816166546851349,0.0021853683698836034
0.0014029537869646447,-0.003966689819101643,0.0022582450728705654
0.0015103850587365741,-0.0028040414102151745,0.00208110911731883
0.0015119844067612576,-0.006589831100076049,0.0022722696291988427
0.0016098099813461886,-0.001245439275283644,0.0018818613480007078
0.0017476925977462088,-0.0018338564337235796,0.001803064808424975
0.001806336398658459,-0.00499463170670833,0.0020484359872524715
0.0019312087788421195,-0.007155300466173964,0.0018781460687555794
0.002114980058195215,-0.006113887926439299,0.001832271206002749
0.0021238542824448814,-0.0021478537585474244,0.002295527086352185
0.002179287388571538,-0.007054449389180428,0.002065589787991009
0.002200547366783212,-0.004931987213847688,0.0037385148161974222
0.002206624285918224,-0.002359152262059294,0.0018618312733914746
0.002209202428275603,-0.003505588204667842,0.0017340131643512544
0.002234399897588446,-0.0025314097162622007,0.0018142723462919617
0.002504580344975693,-0.001556873599923847,0.002162689031321829
0.0025593921768631844,-0.008431436139005877,0.002378109569286031
0.0025804402055200626,-0.004184604439366635,0.0037596113717606136
0.0027686797634487448,-0.0031461125277482127,0.0020580656315652666
0.0027705163288374024,-0.001635134512508074,0.0021867879385717996
0.0027918620949094475,-0.0021842722030173123,0.00226098828400462
0.002899284753993925,-0.003068686080340055,0.0020799268030989413
0.0029008603644342656,-0.0027937298048251735,0.0022715459914289696
0.002998672171997896,-0.0008767844814272507,0.0018826656616030327
0.003136595073101489,-0.0032591229544501887,0.0018001276493300764
0.0031952399863257597,-0.0032436257440374705,0.0020483710274912764
0.0033200651487277355,-0.003057599614429418,0.0018805262968512708
0.0035038659398196614,-0.0045510538609719875,0.0018327204528100108
0.003512719064246994,0.00029844050975569303,0.002289154976157244
0.003568199665096472,-0.0037966377371497773,0.0020627418030485754
0.0035894209947855416,-0.00359010760607259,0.0037423604806263115
0.003595485486130201,-0.0025898818832424952,0.0018623418710843095
0.0035980736406600045,-0.005229116421183955,0.0017322874233119052
0.0036232900324648654,-0.0003697276776541969,0.0018157129861571765
0.003893464904422217,-0.004898787420771211,0.002158841969908828
0.003948250355733762,-0.0055101523715530565,0.0023775565964084737
0.003969303123312784,-0.005061567734760186,0.0037488760145233894
0.004157547954037,-0.003136933410811449,0.0020573652768639226
0.00415938614969491,-0.004088700548774082,0.0021864053977558727
0.004180770635684894,-0.005246819003847714,0.0022570536782539506
0.004288184682081919,-0.0034586793408416527,0.0020777398244720383
0.00428973655448317,-0.002736807358886151,0.0022711285260102495
0.004387534129364212,-0.003142774667043935,0.0018801129059695433
0.004525497548911517,-0.0036955482415345076,0.001799883759187238
0.004584143574902555,-0.0007937551964083411,0.0020502492726294885
0.004708921284418466,-0.00280970385248136,0.0018812205979547973
0.004892751821444108,-0.006439090926484647,0.0018319077573030157
0.004901583846049107,0.00025933985579129626,0.0022907084224894803
0.004957111707881268,-0.004555464605474069,0.0020631811545517124
0.004978294623697366,-0.004094482200351135,0.0037375972304667052
0.0049843464548757765,-0.005582035586005896,0.0018601150784102222
0.004986944854408648,-0.005395890247086976,0.001731956221662084
0.005012180167341285,-0.0023006800950789996,0.0018138274068523776
0.005282349462959246,-0.0032932764220136024,0.0021646403852952217
0.0053371083017736964,-0.004813075926257793,0.0023806986465064253
0.005358165808274862,-0.0011429788725934031,0.0037695611582656786
0.005546415912704106,-0.0036343342604042705,0.002057960624926202
0.005548256203383062,-0.0010116102120178994,0.0021868712919571325
0.005569678942947576,-0.004274965097003869,0.0022572464620613684
0.0056770846094877925,-0.00463295065753766,0.0020793233059626767
0.005678612744986822,-0.006921411798252786,0.002273072429401713
0.005776396318651678,-0.007939995754956408,0.001878525117111227
0.005914400024266797,-0.002268433976489459,0.0018028311628322893
0.005973047163024603,-0.0024326448022088387,0.0020503116712531455
0.0060977774205639435,-0.005007983149525441,0.0018803283907687766
0.006281637934534956,-0.005518079790725716,0.001832785412571206
0.006290448627623846,-0.003389657149849623,0.002296412541448332
0.006346023984406202,-0.004188538346625248,0.002071077141581859
0.006367168253063937,-0.0023959879391172167,0.0037302041577167793
0.006373207423166605,-0.004143059994529463,0.0018624156784115456
0.006375816067247797,-0.0015674832285910156,0.001735137620145849
0.006401070302672451,-0.005603612471272834,0.0018128974810953404
0.006671234022178396,-0.0058752904907388714,0.002155876871131695
0.006725966480189527,0.0012732150447156698,0.0023793598700660233
0.006747028727431825,-0.0039881474950577145,0.0037934521477136877
0.006935283870916464,-0.00544911720438912,0.0020568348885628383
0.006937126023785822,-0.004478932227897414,0.0021851583566054743
0.006958587483040901,-0.0004832149415996412,0.002262060702141053
0.0070659845378031605,-0.0007852317306813461,0.00208459459267758
0.0070674889354904735,-0.001127839290113286,0.0022701499386399873
0.00716525850839389,-0.004523456905506262,0.0018819699635153945
0.0073033024996220774,-0.000852823409942971,0.0018033157999037147
0.007361950751146651,-0.0026014451863966004,0.0020467253802076662
0.007486633556254674,-0.0023710731931460005,0.001880117562583249
0.00767052381479516,-0.00372427768545347,0.0018341187174905032
0.007679313409198585,-0.0012491943685759566,0.0022863810313727318
0.007734936261613257,-0.004581690653864823,0.00206193085377172
0.007756041881521014,-0.007727624367646735,0.0037592050822147873
0.007762068623833329,-0.001504302293831472,0.0018631428086416976
0.007764687279177451,-0.004384756872312434,0.0017326490093661562
0.007789960438458365,-0.002614975443180012,0.0018151295124598467
0.008060118582307041,-0.0033925181733104326,0.0021619605041075653
0.008114824426684208,-0.0070773375768669045,0.002382098191755687
0.008135891413303398,-0.002220452228865466,0.0037621997504889517
0.008324151827764581,-0.004378200360214746,0.0020575752901420517
0.008325996077019227,-0.003952861539041064,0.00218723008404316
0.008347495791895199,-0.004755378619798134,0.002255396389436076
0.008454884465891155,-0.006302477056230993,0.002080495608463098
0.00845636512508463,-0.001424908892794008,0.0022773290399901343
0.008554120698136103,-0.0016437771875459362,0.0018813096556919197
0.00869220497452261,-0.004056394825529108,0.001801317181301209
0.008750854339268699,0.0010828377752609697,0.0020515712852605494
0.008875489693309646,-0.0020958188943539513,0.00188170511861088
0.009059409696874354,-0.003014207425273807,0.0018336734288048914
0.00906817819054595,-0.00021719936439978937,0.0022887598624843114
0.009123848305080173,-0.00285983136770096,0.002066490609912385
0.009144915509523344,-0.0049991616605212785,0.0037501575146152103
0.009150929592124157,-0.004381180592986422,0.0018616025172431799
0.0091535584920166,-0.0030928259657906354,0.0017332359755237656
0.009178850573334785,-0.001978397723149894,0.0018138377678178729
0.009449003374356835,-0.004372180290015959,0.00216872027739351
0.009503682606464281,-0.0039040453262410013,0.0023799086519912453
0.009524754330868745,-0.0030398970317656593,0.003777946089734928
0.00971301978597694,-0.0023685101929623587,0.002057504975275095
0.00971486613025263,-0.0034939652968583035,0.0021878133249098046
0.009736404333352766,-0.0031974321360764835,0.0022576103764224724
0.009843784160693758,-0.002328098236578424,0.002080363360633855
0.009845241082757639,-0.0023452047726878478,0.0022728561296950812
0.009942982887878316,-0.0034718519696924632,0.0018813619261807666
0.010081107450332638,-0.0019319060919117392,0.0018026465280988565
0.010139757926481252,-0.004547298767679675,0.0020499063130300604
0.010264346062740515,-0.006225050608822835,0.0018784572469664658
0.010448295811784192,-0.004987359938745439,0.001832877147861209
0.010457042971438568,-0.003482044365771597,0.002291602957982354
0.010512760581605107,-0.002050817379501635,0.0020640875644095356
0.01053378913798042,-0.004839659602581148,0.003741294116087696
0.010539790792336134,0.00013130905592007025,0.001863389609168102
0.01054242970485575,-0.0033293968432063226,0.001732969267973769
0.010567740707756457,-0.006281853845450991,0.0018117518377083845
0.010837887932893864,0.0009494425564007258,0.0021632883375057583
0.010892540552504215,-0.00727826487033334,0.0023806274003167274
0.010913617016512944,-0.002067864310955625,0.0037626479495581296
0.011101887743734551,-0.0038064129006408765,0.0020573107944835654
0.011103735951110139,-0.0030066376340337486,0.0021905209129490103
0.011125312641297569,0.0009019972506756346,0.0022594169097096164
0.011232684088781753,-0.0014282467534982857,0.002080446248357817
0.01123411727326129,-0.0013053419539943434,0.002274520869094885
0.011331844845244632,-0.0018565658074437552,0.001881710706547327
0.011470009925687918,-0.003146470155680814,0.0018020004229471844
0.011528661747433944,-0.0016245248838409054,0.0020505272724677215
0.011653202198431245,-0.006383360573654295,0.0018792758796559357
0.011837181692044396,-0.005945683588805872,0.0018325928615944734
0.011845907752785934,-0.0003974438424307891,0.002286409669547022
0.011901672858130041,-0.00169903070313282,0.0020693665345370535
0.011922662766892245,-0.001089036659426057,0.0037361459968053095
0.011928651760626963,-0.0030113464018129976,0.0018623109046031663
0.011931300917694898,-0.0022693876509763955,0.001734397102151293
0.011956630843087623,-9.119512281330344e-06,0.0018149871364957935
0.012226772491430893,-0.002974510724755075,0.0021626149911639077
0.012281398731374793,-0.0013256671414971777,0.0023812395121883476
0.012302479934305666,-0.0017903450352571015,0.0037516851167413803
0.012490755701037415,-0.0032806402350616937,0.0020601529586588667
0.01249260600479829,-0.0024553541759290143,0.0021915034584409224
0.012514221182300389,-0.0022125248096928063,0.0022590811678614322
0.012621584017779242,-0.004744947805097266,0.002083389926711904
0.012622993462855447,-0.0018164518743369884,0.00227683124798499
0.012720707036351087,-0.0053378353126947164,0.0018765672438786467
0.012858912400133704,-0.00479817476239941,0.001800647909496351
0.012917565336010739,-0.0021324757574455733,0.002051394101109046
0.013042058334576723,-0.0013962986581859127,0.0018808967304715628
0.0132260675723046,-0.002159893898944998,0.0018336832076936735
0.013234772533678552,-0.004084468618238302,0.002288158227993529
0.01329058490114221,-0.003727675150813181,0.0020668549899348597
0.013311536395349322,-0.0033558613102188106,0.0037580413944497217
0.01331751296265793,-0.005459607623745422,0.001860242203964389
0.0133201721300793,-0.004081607594777492,0.0017327015126856885
0.013345520978873537,-0.0004279018213573238,0.0018148746792747998
0.013615657050650043,-0.0011198522662851929,0.002163805687288467
0.01367025667695998,-0.002938271094251488,0.002381876071281923
0.013691342619267743,-0.0032908326311408276,0.003750137025514905
0.013879623658340279,0.0008037687785211745,0.002060380201407707
0.01388147582520105,-0.002982914981171203,0.002189578181504282
0.013903129723075835,-0.0033413773789484624,0.002258365213504174
0.0140118696533591,-0.0032162672071934795,0.0022742698776161453
0.014109569226548047,-0.005116642436380769,0.0018779381509536179
0.014247814875034237,-0.0069673669875920385,0.0018001396401103687
0.014306468924587534,-0.004156709460623742,0.002049190358672802
0.0144309144707222,-0.0035743719770381377,0.0018796019590306804
0.01461495368675969,-0.0041208870627081895,0.0018337988081289186
0.014623637316390159,-0.006096960204296176,0.0022851831174969285
0.014679497176985024,-0.0023467544937291196,0.0020628714897402804
0.014700410024261146,-0.004520238254112852,0.0037287324349550787
0.01470637393049401,-0.001666069328678077,0.0018643906646994945
0.014709043342918449,-0.004607082237079507,0.0017331144379060456
0.014734411113749957,-0.003703654474673468,0.001813993182300302
0.01500454184292721,-0.001085102752167444,0.0021657076811565784
0.01505911485537581,-0.002873957671038707,0.0023817321819184153
0.015080205538424707,-0.0025206212736287315,0.003753819941294779
0.015268491617007385,-0.004788578412874611,0.0020551820235279843
0.01527034587752496,-0.005643070753169832,0.002190911370008237
0.015292038030338517,-0.004942596842514857,0.0022559316671815514
0.015399383640442466,-0.0006270409751607531,0.0020820383445838116
0.015400745611032107,-0.0004344583334550123,0.002270325492976694
0.015498431183004868,-0.006235779446800871,0.001879725941370596
0.015636717350844265,-0.005832553952793029,0.001802585642874654
0.015695372511800088,-0.0016762021201017774,0.002051373844839426
0.015819770606867678,-0.0017921331749201075,0.0018814698432033973
0.016003839568384137,-0.0011356474999750787,0.0018355492292209082
0.01601250209864702,-0.0033468610072483473,0.002285646916222021
0.016068409453964705,-2.157688526693846e-05,0.0020665241375310665
0.016089283652718223,-0.004895986001965835,0.0037272593152092664
0.016095235131160734,-0.0030230885189334034,0.00186254489944188
0.016097914555757598,-0.00497657149611197,0.0017330312009360554
0.016123301248626376,-0.003950954190067191,0.001813964776956697
0.01639342640146424,-0.0005557538072622492,0.002168121204040266
0.016447972801415744,-0.003016651216146582,0.0023831368494427532
0.01646906845758167,-0.004003644705470433,0.003747469484353569
0.01665735957567449,-0.004337728799175378,0.0020573603874195316
0.016659215698382468,0.0019279125799975816,0.002193447827493756
0.016680946570431843,-0.0016844871672070383,0.0022569661339162826
0.01678828356784834,-0.0021535758054690435,0.002080866973406131
0.01678962180153576,-0.003544271626044204,0.0022707119919142707
0.01688729337274708,-0.0017282369842952505,0.0018837777773713072
0.017025619826199545,-0.005605698634213008,0.0017993533708861537
0.017084276099922135,-0.0059891949872723504,0.0020487051395246636
0.01720862674255841,-0.0037319666860043954,0.001880070530784821
0.01739272544864434,0.00038248307391697267,0.001836804652275977
0.01740136687976701,-0.00043326624034634165,0.002289885598847675
0.01745732149856849,-0.0032021409038557325,0.0020651495051651307
0.017478157280720552,-0.0025337342978241084,0.003733773917783603
0.017484096099451563,-0.0022876862801944897,0.0018635099826323955
0.017486785768142,-0.0015597346233846565,0.0017337991929514754
0.017512191383957543,-0.003267765629488051,0.0018137133198165868
0.01778231096000127,-0.004576266630220371,0.002169048568659765
0.017836830980286322,-0.007132769906420089,0.002382626018919233
0.017857931142543748,-0.003922522769425396,0.0037687818739620222
0.018046227532977355,-0.0006619693032448026,0.0020582344338121
0.018048085752525367,-0.003386974940355114,0.002190912301330978
0.018069854878376646,-0.001978278513839027,0.0022563952330759583
0.018177183495936333,-0.0032157903699500112,0.0020835449919483053
0.01817849799203941,-0.002966881328859583,0.0022707385346123934
0.018276155562489294,-0.0005736352038923087,0.0018809181508946092
0.018414522301100078,-0.004379213639357116,0.0018015600237059636
0.018473179688044183,-0.0013836028665785705,0.002053248131855988
0.018597482878703886,-0.005986810801055009,0.0018811506323338685
0.01878161156173519,-0.0018554333189905181,0.0018354936991024672
0.018790231660887002,-0.002611816396442035,0.002285587777227958
0.01884623377418393,-0.003991723774383726,0.002068756518141601
0.01886703090872288,-0.004895866792654968,0.00372968983473298
0.018872957300573034,-0.0018135312462207454,0.0018631556143293884
0.018875656980981148,-0.0007346869828737113,0.001735555434810597
0.01890108151928871,-0.0014000537514782252,0.0018143962122165345
0.019171195752733183,-0.0032429700928277017,0.002161879944690456
0.0192256891591569,-0.0013917090997175308,0.0023822120459607923
0.019246794060109096,-0.0034351355019454077,0.003742464555942635
0.01943509548982547,-0.003088653639910288,0.0020585252393380236
0.019436955572928127,-0.0031985646245297206,0.002192553757662253
0.019458763420061587,-0.004470706785447587,0.0022610194833164485
0.0195660834242517,-0.0037297613137533547,0.002077934005263568
0.019567374182088315,-0.0019770268160749227,0.002271986274254848
0.019665017519400863,-0.0018723014364782076,0.0018800700651234504
0.01980342477645536,-0.0012646319743332413,0.0018016632841148885
0.01986208327616623,-0.007297159546105769,0.0020506602187890205
0.019986339248134755,-0.0014218094507114643,0.0018817154795763753
0.020170497443814384,-0.004998625218622377,0.0018341647015508475
0.02017909644177962,-0.0013759138660276449,0.0022910246065601003
0.020235146050708863,-0.0021793846212717627,0.002068206572062952
0.02025590453717996,-0.005783737739992967,0.0037258667548805634
0.020261818267954368,-0.0035427219050029324,0.0018636681910830482
0.020264528192910802,-0.004520178649457418,0.0017327689171690794
0.020289971655074623,-0.006830335884750349,0.0018122747754275397
0.020560080312861828,-0.002984464702212475,0.0021672590320126472
0.02061454710428734,-0.003535748160317209,0.0023834392965029413
0.020635656745753295,-0.002109587569759097,0.0037493160645185823
0.02082396344803783,-2.1100048023470208e-05,0.0020593769339848043
0.02082582562661628,-0.0016596320258912556,0.002192376806341435
0.02084767172868851,-0.0005061627339415509,0.0022540836900324266
0.02095498311882693,-0.003227294068448683,0.002078744023217682
0.02095625013885183,-0.0016927126096568657,0.0022740489212958077
0.021053879708688328,-0.0029726629804366356,0.0018800009144099201
0.021192327252265386,-0.0008885265985476565,0.001802623827107041
0.02125098686428828,-0.0014343860330079394,0.0020505007297695987
0.02137519538473498,-0.0030924087332026007,0.001880572630157643
0.02155938355872422,-0.0034909254594311934,0.0018342195331772326
0.021567961223126986,-0.004292429261045894,0.0022876033924704897
0.021624058094403154,-0.0032088762299197215,0.0020654046875962055
0.02164477816654653,-0.0040258176372917065,0.0037314502675444366
0.021650679468621092,-0.0015119912943823977,0.0018642522468570912
0.021653399172919308,-0.0015090706662661546,0.0017349047894605618
0.02167886179040579,-0.003109038432068556,0.0018123995726748536
0.021948964872080978,-0.003668010890724216,0.002158863157501189
0.022003405283612665,-0.004681111219127954,0.002382060938846041
0.022024519663546016,-0.0021154288259915832,0.0037621138359660807
0.02221283140579544,-0.004225850860926639,0.0020573061378698597
0.022214695446109545,-0.004490316717085219,0.0021945474868203677
0.022236580269463957,-0.0020549301007265486,0.002256197094162779
0.02234512632935548,-0.0026357774679263146,0.0022759511479946044
0.022442741665599897,-0.005856395814966442,0.0018778749374225624
0.02258122972671117,-0.0031415825739352643,0.001801680746416285
0.022639890452865075,-0.0016811493065027605,0.0020513945667704164
0.022764051520880457,-0.004645527239834135,0.0018783083517432246
0.022948269439439173,-0.0023829345195772733,0.001835342824818401
0.0229568260049291,-0.0018422606901397076,0.0022910620923004316
0.023012970370018593,-0.0015588405535531535,0.002064392805437947
0.023033651795458354,-0.0022191409264459283,0.0037250877034075923
0.023039540437366668,-0.004289091400341616,0.00186314688317869
0.02304227038666795,-0.003139973248238559,0.0017343329572974964
0.023067751925736957,-0.0038512356015268923,0.0018126779217591145
0.02333784966344865,-0.0018133524322544448,0.0021687158536104895
0.0233922632296526,-0.00339770377833315,0.002384817188498471
0.023413382581793485,-0.001147568431061785,0.003755598302069003
0.023601699131177156,-0.0028687124613605564,0.0020570386154124647
0.02360356549934295,-0.002346039237863917,0.0021963491306631203
0.023625488809557282,-0.000912130042099335,0.0022614993473588254
0.023732782976594535,-0.0031135683858815044,0.002082465821721999
0.023734002519859132,-0.0008658172248274809,0.0022723287681929057
0.023831603855796857,-0.002494693248515145,0.0018805345623405985
0.02397013196878106,-0.003904224140207302,0.0018004282337447822
0.02402879427336302,-0.0034520632240885307,0.002048862765898603
0.024152907656571188,-0.003888548115828283,0.0018815233942610133
0.024337155320154125,-0.005303026193921534,0.0018341627224900225
0.02434569078673121,-0.003995478867676039,0.002285817115452966
0.024401882646543527,-0.004179418834343918,0.0020624321382371434
0.024422525423460684,-0.006572724563966625,0.0037303203402287376
0.02442840163848814,-0.0029965048426100482,0.0018630784309572157
0.024431141599052353,-0.004703462964915528,0.0017322579702302163
0.02445664206152287,-0.0038015849235507604,0.0018122460208379067
0.02472673422198568,-0.0059129606329728635,0.0021664979085024433
0.024781121408977924,-0.0038535005784333665,0.0023834290519527887
0.024802245268119805,-0.0011944772948879745,0.003773825917928085
0.024990567088934768,-0.0023084287002853587,0.002058601840633483
0.024992435553485848,-0.00320041236884816,0.0021963721809009637
0.025014397117047338,-0.0014528038715369007,0.002267589033932513
0.025121682904227782,-0.002845228227119745,0.002081703301227683
0.02512287847753214,-0.004456699691420707,0.0022738372782028816
0.025220465813163173,-0.004419506386430183,0.0018792812347616973
0.02535903444413634,-0.008404792858027088,0.0018005978508990141
0.025417697860575572,-0.0006686450246533582,0.0020518127306811923
0.025541763792716665,-0.002060473333681867,0.001880364828771024
0.025726041434154467,-0.0024960641555901164,0.0018346933436217923
0.025734555568533324,-0.0018619898310882066,0.00229121482922998
0.025790794690692564,-0.006649554964820448,0.002061250755339996
0.02581139905191776,-0.0034719711790033303,0.003730724301467711
0.025817262838700117,-0.0040936477351750655,0.0018637860034098036
0.025820012811436754,-0.0012333991348860707,0.0017336246863528526
0.025845532195944543,-0.007412911786957688,0.0018124707024492089
0.02611561878120483,-0.0032845145376648732,0.0021696366989708005
0.02616997935501786,-0.00609821190206028,0.0023814022608373633
0.026191108185912526,-0.0011881592014120201,0.003746439907063229
0.02637943504669238,-0.0012318494138447988,0.0020600877660669863
0.026381305374343356,-0.0031744843437345738,0.0021967465726429056
0.026403305657822784,-0.0026944880535283433,0.0022558869636899763
0.026510582598803012,-0.0022103194374417656,0.002083636261576938
0.026511754668035792,-0.002713978775855108,0.0022677846117081543
0.026609327770074742,-0.004363120382390062,0.0018823218870962061
0.02674793691994637,-0.003598392653177851,0.0018013748068958176
0.026806601449607115,-0.0028491025297229244,0.002051440434415418
0.026930619928862143,-0.005587757632927515,0.0018808321199563955
0.027114927315324167,-0.0013806822384623274,0.0018358325841649028
0.027123420350335437,-0.0027355556611220466,0.0022839013845744223
0.0271797069672175,-0.003123820386616072,0.0020675788605354177
0.02720027267992009,-0.00665921091900068,0.003729001820057956
0.027206123806990945,0.0013688209120310546,0.0018662327046661444
0.027208884024275903,-0.003475428249018475,0.0017326441199217652
0.027234422330820962,-0.001368642098064754,0.0018156209016211454
0.027504503573481998,-0.0023093823747722952,0.002164964718439827
0.027558837533888436,-0.004660070775759917,0.0023859969415808216
0.027579970870874604,-0.0040399439406294535,0.0037534045713522265
0.027768303004904737,-0.004371167010873589,0.0020577678411187843
0.027770175427122012,-0.006159187464568783,0.0021965107151587096
0.027792213965767587,-0.0042461164437740395,0.0022626553517112766
0.027899482526891006,-0.004471362436657356,0.0020798595150308932
0.02790063085762995,-0.00540894366662692,0.002268099864456033
0.027998189959362207,-0.005539179838749186,0.0018790376938648868
0.028136839395756397,-0.002535939670075149,0.0018030876258321332
0.028195505037729163,-0.0017009976567621266,0.002052452782235047
0.02831947606500762,-0.005572081608548496,0.0018787380407729222
0.028503813196493866,-0.0024460558496813833,0.001835218376817115
0.028512285131228055,-0.002665997028231115,0.0022855679866197087
0.02856861901091179,-0.0033741003347814713,0.0020649075940831173
0.02858914630792242,-0.0037206418014720244,0.0037344679860564444
0.028594985008112417,-0.0019688013736250953,0.001866213612549951
0.028597755237115052,-0.0030108695645695294,0.0017339045488365679
0.02862331246615213,-0.0013372900493067164,0.0018143295062251997
0.028893388132019027,-0.006138623858444214,0.002164112790962361
0.028947695480383118,-0.00327855407212152,0.0023856563102882464
0.028968833789122073,-0.0020783547303119265,0.003755020649138805
0.02915717096266235,-0.00035518414172841517,0.002058871691397731
0.029159045247070026,-0.0027951007119001448,0.002199212016769412
0.029181122506543034,-0.002290428094344432,0.0022610180863323367
0.029288382454979,-0.004093290107242464,0.002085989481313136
0.02928950681484821,-0.0034571892244558144,0.002279870852581415
0.029387051916273776,-0.0007815958466999007,0.0018807827598511147
0.02952574187065693,-0.0037233240109665333,0.001800648840819092
0.02958440862585121,-0.0011043550558724746,0.0020518152918187304
0.02970833220069835,-0.001364946609427875,0.00188133829386621
0.029892699309584714,-0.0027676229657452867,0.0018358734459501707
0.029901149912120673,-0.0039032704657203654,0.0022850946418365194
0.029957531287436723,-0.0028429632502132707,0.0020667169213384844
0.029983845976403245,-0.0028545861580228094,0.0018652637797693216
0.029986626216214063,-0.0030869847095581493,0.0017335081545948663
0.030012202601938043,-0.0013351442817111092,0.0018150923759655433
0.030282272691238177,-0.003942192305718462,0.0021689898953270725
0.030336553659253696,-0.0040398247313185864,0.002385536169654638
0.030357696706914794,-0.003515661391436109,0.0037530308781023405
0.030546038919965213,-0.004481495228081056,0.002058757371531255
0.03054791530030343,0.0008881689706150553,0.0022008285602173614
0.03057003104731848,-0.0014399888706186914,0.002256181960168235
0.030677282382612248,-0.005625546984472374,0.002081563835647196
0.03067838300535186,0.0003111959060184688,0.0022784186875972785
0.030775913873185345,0.0013172032804256162,0.001882948783716342
0.030914644346466957,-0.004394830059080701,0.001802295186594758
0.030973312213063764,-0.0025092963890963604,0.0020516395046513386
0.03109718833684383,-0.004294634633296934,0.0018794116199454581
0.03128158519075441,-0.004687250498637607,0.00183380812135633
0.031290014693922785,-0.0036339766324716694,0.002291562445443114
0.03134644333022152,-0.002382696100955539,0.0020618752072379364
0.031366893799486206,-0.0008121730349373024,0.0037563026148919967
0.03137270717752472,-0.0024046902188105124,0.0018654032453498087
0.031375497428598464,-0.003693342869283467,0.0017335045457192444
0.03140109250398382,-0.0009978415366127535,0.0018153026220743577
0.031671157484197465,-0.00201630628400562,0.002166082538559891
0.03172541160483888,-0.0006334782779475745,0.0023859394324015556
0.031746559392786367,-0.002657354353193253,0.003748676944287469
0.03193490664443743,-0.002499938458193296,0.002058900096741336
0.031936785121615685,-0.004491389600883022,0.002199656956208996
0.03195893935617278,-0.0017935040819950787,0.0022626779362877494
0.0320661820778696,-0.0015646222051302061,0.0020869291859589552
0.03206725919631026,-0.0007147194233034782,0.0022701038381643004
0.03216477606292756,-0.002701163774936899,0.0018801814746063604
0.03230354682182224,-0.0037558681528332416,0.0018016349951866261
0.03236221580118581,-0.003199756717638391,0.0020507540495551912
0.03248604447253456,-0.001192748759880402,0.0018800594713272699
0.03267047130566425,-0.003104985315499076,0.0018353762360217398
0.0326788794757249,-0.0017778876622714934,0.0022863153731194808
0.032735355606291705,-7.027388875613383e-05,0.002072345137493933
0.032755767427488536,-0.003917754396990714,0.003749516066077244
0.03276156837864619,-0.0027998094796793938,0.0018652696005364538
0.03276436864189236,-0.0019298795336269992,0.0017343439003397049
0.03278998263886024,-7.301570290607629e-05,0.001814792606458236
0.033060042043416615,-0.0037410265936302922,0.002163198930522608
0.03311426978325471,-0.004034460312329569,0.0023852430358218615
0.03313542231194333,0.00025898222785869507,0.003748018033448106
0.033323774602195044,-0.0019524696980363077,0.002059308714594015
0.033325655175758584,-0.0015282633653157518,0.0022031363779699284
0.033347847896948224,-0.003296912305995048,0.0022580345939310657
0.033455082006639714,-0.004272819329408262,0.00208134823443262
0.03345613515398327,-0.0029692655150769243,0.002279442211289801
0.03355363801983913,-0.0010908844037444965,0.0018832547232368094
0.03369244906389213,-0.0015182497832029185,0.0018031429231198889
0.03375111938976261,-0.0031914120658776968,0.0020516630205505526
0.033874900608680036,-0.0003522635136121721,0.001881040736250413
0.0340593571863792,-0.0013810398663949286,0.00183755075820698
0.03406774425707226,-0.0031347876432158417,0.0022893403093827325
0.034124267883271386,-0.003802657807348564,0.002063522018674973
0.03414464105526349,-0.00414216592469796,0.0037415637340212585
0.03415042957931291,-0.004383743593170064,0.0018642393247540578
0.034153239855641004,-0.004932583260402024,0.0017327717111373028
0.03417887277328191,-0.005062938641835157,0.001812617036534912
0.034448926601953644,-0.002299249583348595,0.0021677607821394412
0.03450312772929465,-0.005452812693025999,0.0023870151101675827
0.034524284997360155,-0.002355635587388716,0.0037585680574598415
0.0347126425604074,-0.001413047566362735,0.002057562484454361
0.03471452522853724,-0.004109979410763853,0.0022036844614030946
0.03473675643704155,-0.002737284196129619,0.002261463258602606
0.03484398193495508,-0.003091335849404797,0.0020857207947023145
0.034845011343577426,-0.0043110259135411555,0.002266828608914365
0.03494249997766019,-0.003007352889898951,0.0018821015128525818
0.03508135153924741,-0.0008088947788884582,0.001803317662549197
0.03514002297742991,-0.000989377675541192,0.002051220642248507
0.035263756744825514,-0.0008790494583337249,0.0018817464460575185
0.035448243067094154,-0.000669300675863127,0.0018360971962387317
0.035456609038874376,-0.0010148884680667436,0.002288067424026267
0.0355131799276478,-0.0029941802610481405,0.0020650966525995705
0.03553351468394794,0.0002930760907666752,0.0037494583240672927
0.035539290547148994,-0.002941072513056864,0.001866246558091919
0.03554211106757066,-0.003761530595099427,0.0017327398133334185
0.035567762908613076,-0.002181768807489104,0.0018129298445605953
0.03583781139332132,-0.00023883585432216137,0.002164209415696755
0.03589198590861997,-0.003983617541244766,0.0023847405872030117
0.035913147915152877,5.9008608879196345e-06,0.003751774989385901
0.036101510286243865,-0.00237292093746444,0.0020596859003041805
0.036103395048485254,-0.00034272676874280705,0.0022022464990907606
0.036125664745213726,-0.0013482573059064862,0.0022620560455273472
0.03623288162953031,0.0014707448728223937,0.00208291239097638
0.03623388753362633,-0.00304818207887092,0.0022715322544185376
0.03633136193457176,-0.0038975484187987464,0.0018791102206233538
0.036470254015057435,-0.0025475029732292542,0.0018013798127555513
0.0365289267983826,0.0002961755328492188,0.0020526318290320328
0.03665261288097099,-0.00024205450571557208,0.0018826817269203175
0.0368371291810945,-0.0038647062536548704,0.0018348331584483073
0.03684547382067649,-0.004157067088556343,0.0022861966294699843
0.03690209220349061,-0.005279720773647023,0.0020616719460496806
0.03692238831195027,-0.0007944704522735435,0.0037255969041163155
0.036928151748270466,-0.002641201491570766,0.001865360055257688
0.03693098204666967,-0.0025708679981591986,0.0017347951262077915
0.03695665304439899,-0.002860606228221596,0.0018147636190379178
0.03722669595254047,-0.00275957633726176,0.0021701410102351326
0.03728084408749055,-0.0064976226981203755,0.0023861135897541505
0.0373020108329456,-0.0004536510325046095,0.0037509563566964312
0.03749037824400148,-0.00010281803062284212,0.002057949914714679
0.03749226510171866,-0.0018015507104786055,0.002202182936313677
0.03751457328598917,-0.004562617164126093,0.0022629526764963884
0.03762178155784568,-0.0038747198357677037,0.0020771165367275243
0.03762276349129934,6.2584888205208244e-06,0.0022725231818151205
0.03772022412431397,-0.0005326272009540389,0.001880179611960878
0.03785915648995797,-0.003710151382115723,0.0018020586306185062
0.03791783038650465,-0.002701640612180367,0.0020520439315516825
0.03804146901666172,-0.005183399650466325,0.0018795317605790663
0.038226015062264196,-0.0009379984625574878,0.001836587072000576
0.0382343386024786,-0.004576326234875805,0.0022838075538082515
0.0382910042471849,-0.0019219521144543394,0.0020621031484788326
0.03831126194040735,-0.0038849122318468376,0.003732189737800909
0.03831701294893719,-0.0004774332900225886,0.0018673030273264099
0.03831985326041831,-0.0023471717263171543,0.001733851929101693
0.03834554317927541,-0.004277408887876644,0.0018128991109101374
0.03861558074459026,-0.0023006800950789996,0.002167237844420286
0.03866970203262099,-0.001327276467193883,0.002388651211393096
0.03869087351927192,0.0011768939215350827,0.003752879072495533
0.03887924620130434,0.00038844353946032584,0.0020594262940900852
0.03888113492303091,-0.004504443020422966,0.0022062262739943757
0.03890348182676462,-0.0002511144133414689,0.002257541225708942
0.039010681485933674,8.028747086896715e-05,0.0020791058421026185
0.03901163968225774,-0.0010370613998880174,0.00227362097849625
0.039109086080770794,0.001360118632337759,0.0018825480821069627
0.039248058964403754,-0.0021741990162490454,0.0018028550279775312
0.03930673397417195,-0.001472354198519099,0.0020532194936816977
0.03943032515326195,0.00020498041003591538,0.0018803110448827227
0.03961490117626454,-0.0017539861954426472,0.0018361053453127168
0.0396232031512227,-0.0029042964406543748,0.0022909317071166707
0.039679916523709835,-0.0018350485268322503,0.0020700775994499207
0.039705874149603915,-0.001120090684906927,0.0018667464455732307
0.039708724472802714,-0.0038424141125227296,0.001733071829890638
0.03973443331415183,0.00025385622749141135,0.0018151325392587554
0.040004465303354664,-0.0024710898049634666,0.002169086752892152
0.04005856021149157,0.001233875972129539,0.0023884547022947136
0.040079736437519387,-0.0029309397216331634,0.003749760072635425
0.04026811392623131,-0.0016165378600128122,0.0020585922945753864
0.040270004976719065,-0.0007442833323985099,0.002206669117957792
0.04029239013470942,-0.0015531185066315345,0.0022694053461084387
0.0403995811805089,0.0031517153653588537,0.0020834893454145216
0.04040051587276139,-0.0015273096908288153,0.002277277817239371
0.04049794803768236,-0.0008355976645226804,0.0018826419128731334
0.04063696120692839,-0.0009914638384813657,0.0018024495533391035
0.04069563756183925,-0.0019204619980685012,0.0020504404266221093
0.04081918129031692,-0.002908707185156456,0.0018811286298341088
0.04100378705652474,0.001220762947934162,0.0018377704339585484
0.04101206793234269,0.0012683274629701202,0.0022884632361912555
0.04106882856649463,-0.0013257863508080447,0.002061823053164432
0.041089009198685744,-0.0030751233831268765,0.0037310374587394223
0.04109473511880424,0.001051366517192065,0.0018684647360306507
0.04109759545281122,0.002407014800372309,0.0017376144729759346
0.041123323449482996,-0.0002999306261415313,0.0018151211305551763
0.04139334986189169,-0.0009792448841174917,0.0021641018479201524
0.0414474181575315,0.00014454128942631428,0.002388396727454077
0.04146859935531211,0.0018867853677484447,0.0037539144705530055
0.04165698188444367,0.0031550532260631314,0.002059409995942115
0.041658875029042974,0.0020100477951849882,0.0022069792484305946
0.04168129867548487,-0.002137363339191123,0.0022640949438384075
0.04178848110791478,-0.004650355216924251,0.0020804651076433253
0.04178939182997965,-0.0008260609196533153,0.0022744871086455183
0.041886809994139185,0.0014765861290548798,0.0018833618253520415
0.04202586368273842,0.0002539754368022784,0.0018035830895304244
0.04208454115087079,-0.0002690554146269619,0.002054124273724724
0.0422080374264624,0.003391206870890784,0.001881925027193134
0.042392673170525086,-0.0006228090446249723,0.0018369569235441548
0.042400932713235306,0.0033994323133406112,0.002291509127216183
0.04245774084347431,0.0007525087748483372,0.002062807228471141
0.042477883059291344,-0.0034424072699082986,0.003744445712243744
0.042483596319016215,0.0012111069937539298,0.0018699325006707014
0.04248646666565037,0.0006148220207968791,0.001735673712798723
0.04251221358481416,-1.8179419907227157e-05,0.0018151640878166118
0.04278223465462361,0.0002595782744130304,0.0021686057246963486
0.04283627633640208,-0.0026783351919058562,0.0023881927677737655
0.04285746204118368,0.002890408555938251,0.0037528653354851013
0.04304584960846114,0.000618517509433758,0.0020585524805282022
0.04304774484990048,0.0009939076293541405,0.0022063201047605465
0.04307020721580557,-0.004736722362647439,0.0022624623350731734
0.04317738103600277,0.0004889369885212602,0.0020815296095364586
0.04317826801957381,0.0021420125023148273,0.002274735073325349
0.043275671951050754,-0.0006549359539036459,0.0018813270015779736
0.04341476615763895,-0.0015742781593104382,0.0018038878648974654
0.04347344473899284,-0.0013288857928905884,0.002053222986141977
0.04359689356215313,-0.0021483305957908927,0.001883402803552652
0.04378155905260428,-0.0018121007344903406,0.0018362381752186731
0.04378979749458267,0.0005813242044432343,0.0022928160058527003
0.0438466528880781,-0.0021710399695110683,0.0020659089988605377
0.0438667566870663,0.0009314419504597993,0.003725887476811554
0.04387245751922819,-0.001070082378998194,0.001867029916932568
0.04387533787803477,0.0017470720554122465,0.0017364566059780012
0.04390110371969058,-0.0013223292807929,0.0018149021532956637
0.04417111921475225,-0.0010857584033772127,0.002166639702389783
0.04422513428289676,-0.0009403230441193955,0.0023876763493137984
0.0442463249589764,-0.0006512404652667669,0.003778695804541553
0.044434717565764004,-0.002216101089018818,0.0020585487552372377
0.044436614903133886,0.003190219972768915,0.0022076570185554658
0.04445911552375037,-0.0013408067239772947,0.0022752393845896814
0.044566280732169616,0.002235353392723738,0.002086802526066159
0.044567143976564694,-0.0008671285272470186,0.0022715858054761537
0.04466453390887182,0.0022497777193386526,0.0018848741770683248
0.04480366863299423,3.880263068722911e-05,0.0018037535215920547
0.04486234832620539,-0.0008025170807570703,0.002053526830186277
0.044985749698298605,-0.000368058747302058,0.0018829231723409604
0.04517044516660462,0.0014365318006035466,0.0018383086220875899
0.04517866227547529,0.0007806421722129642,0.00228991796231293
0.045235565163693536,0.001123130522334037,0.0020730201136505808
0.04525563031643287,-0.0009754301861697456,0.003726330087944285
0.04526131872125916,-0.0013171436757701827,0.0018674769518483194
0.045264208858043276,0.0005818010416867025,0.0017354327330394506
0.04528999362173636,-0.0007024408642841706,0.0018144240354834263
0.045560004006119925,-0.0015020969215804314,0.0021747100796032093
0.04561399246176734,-0.0015160444109518778,0.002390263331058025
0.04563518787654175,0.0011665227114896481,0.0037505326048492085
0.04582358552443111,-0.000640928859876766,0.002059221868748403
0.04582548472444614,-0.0008428098278301377,0.002208950160181551
0.04584802406520794,0.00389438937206088,0.002264032778045436
0.04595602016684097,0.0027502184063585844,0.0022747602190393602
0.046053395865783386,0.005071700526183998,0.0018821434223759335
0.04619257110834951,0.001425922171936378,0.0018044735504863054
0.04625125191387269,0.002021134261095625,0.0020531643128092847
0.046374605833989335,0.0027200584507092174,0.0018844979226809006
0.04655933104686483,0.0008259417103424482,0.0018372009301023358
0.0465675270581869,0.0011320712206490668,0.0022888897820067017
0.04662447744021847,0.0018689039711183852,0.002066724837581784
0.04664450394579944,0.001405418170467243,0.0037401914299621756
0.04665017992192588,0.0005339981080290102,0.0018691058353225891
0.046653080070882424,0.00037187344524980404,0.0017361827970921034
0.04667888375797702,-0.000537574387355022,0.0018161806265885759
0.046948888564656954,-0.0036231285851827666,0.0021668557692657298
0.04700285040826202,0.003957689516131291,0.0023917585697189395
0.04702405079547134,-0.0007917286381236011,0.003749173106477816
0.04721245325026757,-0.0013106467683279277,0.002057495894878369
0.04721435477813429,-0.00044566400867651623,0.00220958159700005
0.04723693260621076,0.003583729907941313,0.002257910029514437
0.04734408058857298,-0.0003527999555110739,0.0020842486062792433
0.047344896125423475,0.0009641053016373746,0.002274418889254729
0.047442257822694955,-0.0006670953036120864,0.0018812189681400003
0.0475814733504194,0.0008756519929740136,0.0018032050889128606
0.04764015550244949,-0.0021586422011808937,0.0020525377654351767
0.04776346197013481,-0.0012888910690946886,0.0018812399229016761
0.047948216928034526,0.001350939515400995,0.0018380215418526307
0.04795639184044376,0.0021649006900013035,0.002295644665848255
0.04801338948391276,-0.003895164232581405,0.0020669269346166134
0.04803337757380177,-0.0018774274368454913,0.0037599606177885444
0.04803904112259261,0.0013954045883544097,0.0018696982730013025
0.04804195128372157,0.0004945398261320122,0.0017362363481497195
0.04806777389421768,-0.000663578628941508,0.0018138388155559567
0.04833777335670675,0.00016385319778677854,0.0021674308610583892
0.0483917085871326,-0.0013436677474381042,0.0023887538897253077
0.04841291348134291,-0.002471685851517802,0.003750207573212547
0.04860132120847993,-0.002911150976029231,0.002060389747465804
0.0486032248304582,0.001715839215965076,0.0022109136213505783
0.04862584091415556,0.004594148026850542,0.002260268604356397
0.04873298028383033,-1.4424326614914662e-05,0.002081949868923402
0.048733772315927126,0.0022668246507926426,0.0022822901962322346
0.048831119779606524,-0.00022524599288331615,0.0018818775297333352
0.048970375825319934,-0.0020012263061809366,0.001804194037248618
0.049029059091026284,-0.0014135840082616369,0.002051952894753735
0.04915231810628029,-0.002036571866853021,0.0018829157217590312
0.04933710304203487,-0.004173637182766865,0.001835681593465494
0.04934525662179112,0.0015093686895433223,0.002297586939424921
0.0494023017595282,0.002463162385790696,0.002067800515347811
0.0494222512018041,7.706881947555644e-05,0.003730417896285873
0.04942790232371408,-0.00017184022161487178,0.0018697854680929426
0.049430822262820584,0.0016247633024626396,0.0017354713829332083
0.04945666402863935,-0.0010236503524154728,0.0018149594296442443
0.0497266579159259,-0.0017647746380761165,0.0021673749816939203
0.04978056653317253,-0.002108097453373259,0.0023902654265341924
0.04980177639913563,-0.002776980896648351,0.0037581901732576203
0.049990188932497404,-0.00018131736182880331,0.002060054238448305
0.04999209465086096,-0.0025373105771501203,0.0022097608766277212
0.05001474945493101,0.0032249098822312305,0.0022672658649413343
0.050121880211463576,0.002357542936362478,0.002084244182496223
0.05012264850552128,-0.0013195874666429575,0.002274645666342199
0.05021998173651809,0.001403630030804237,0.0018807017347726347
0.05035927830112996,-0.002390861938749933,0.0018030296509914966
0.050417962678693584,0.0003570914907022882,0.002051618782720348
0.05054117424242577,0.004185140881265648,0.0018844904720989714
0.05072598892320457,0.0006992222128907599,0.001839184647540983
0.05073412140268374,-0.0008290411524249919,0.0022866355153117507
0.050791213804131985,-0.000666380047746884,0.0020777358663503884
0.05081112506354657,-0.0015159848062964443,0.0037410349755349712
0.05081676352483555,-0.000578820808915026,0.001868862178010436
0.05081969347565973,6.860495840399494e-05,0.001735516202840126
0.05084555416351577,-0.0011127593122886026,0.0018157881904685242
0.051115542707520945,0.00015479329016088172,0.0021710981771823484
0.05116942471204311,-0.004308582122668381,0.002386769008133234
0.0511906393173831,0.0034359103624659326,0.0037514632290983015
0.05137905688980027,0.0020759705440944742,0.002056927089514212
0.051380964704549115,-0.0006933213520028403,0.002209865417605415
0.05140365799502433,-0.0024606589902625986,0.0022660679510655315
0.05151078013886945,0.0008360745017661486,0.0020871142863537586
0.051511524462739544,0.0006021858338449704,0.002270362978717025
0.051608843692974915,-1.609325696705355e-05,0.0018806154710037358
0.05174818077648524,0.0032514935585545857,0.001805310926045941
0.05180686650055577,-0.0007274748195662539,0.0020522651207027054
0.0519300303781165,-0.0004719496617227037,0.0018810956842921407
0.05211487503675016,-0.001049578377529059,0.0018366139639447267
0.052122985950745715,5.263091074780846e-05,0.0022867672974796233
0.052180126081111666,-0.0011584760830061214,0.0020672219310948724
0.052199998691321525,0.0011251570806187772,0.0037349853358391526
0.05220562449312638,-0.0029140119994900404,0.0018688168924421477
0.05220856468895363,-0.0025812988128600667,0.0017334647316720603
0.05223444429884694,-0.0034483081307962182,0.001813941261057483
0.052504427266057974,-0.0015869739509177805,0.0021692264513033244
0.05255828265717355,0.0008381010600508887,0.00239253319740889
0.052579502003254674,0.0014602544534660922,0.0037528734845590863
0.05276792461518198,-0.0032204991377292602,0.0020566251081153945
0.052769834758237266,-0.0009871126986347178,0.0022104169934988606
0.052792566302287014,-0.0010798575424892931,0.0022583435602504423
0.0528996798341268,0.00044888266006992694,0.002084855595875787
0.0529004006523337,0.000586330995499651,0.0022709483150598372
0.052997705649886484,0.0015361907844884115,0.001884210958861284
0.05313708301900988,-3.612042119272019e-05,0.0018031137028688853
0.05319577008822307,-0.0005229712467738068,0.0020521745495661286
0.053318886514261976,-0.001025021259490444,0.0018820983696383304
0.053503760917465115,0.0014969709212131477,0.001838546691463296
0.05351185073209308,-0.001396000634908745,0.002291626473881568
0.05356903812389646,-7.128716789850387e-05,0.002070065026592915
0.053588872320005976,-0.0007458926580952152,0.003750638309980329
0.053594485693338356,-0.000915825530736214,0.0018698602067429198
0.053597435668962135,-0.00016468766296284798,0.0017358675443442245
0.05362333443463285,-0.0020422343091192063,0.0018143999375074991
0.05389331205810777,-0.0005820990649638702,0.002165205698199099
0.05394714083604413,0.0002341866911983459,0.0023864951992473363
0.05396836492082002,0.000957191161607085,0.003747800802418733
0.05415679234010895,-0.0032864218866387462,0.00205714012959125
0.05415870457864003,0.00341814817514674,0.0022129923337088227
0.05418147484306246,-0.0022845272334565125,0.0022617326437054833
0.054288579762214795,-0.0014839771063286378,0.002085637674147667
0.054289276610916204,0.0017694834058552544,0.0022742691791240895
0.05438656737442216,-0.0006885529795681578,0.0018820119894540888
0.054525985494819906,-0.0011510851057323634,0.001801450476868536
0.054584673675435624,-0.00016027691846076664,0.002051661623566441
0.054707742649952706,0.0006683470013761905,0.0018824211893834811
0.05489264703237495,-0.00023746494724719014,0.0018390724231506746
0.05490071551389519,-0.0008680225970785216,0.002288246470823253
0.05495795039996665,0.0025230054598459617,0.0020739514363917297
0.05497774594937255,-0.0015004279912282925,0.003729359447990557
0.05498334689445983,0.0018348101082104051,0.0018711181909355267
0.05498630688089179,-0.0004895330350755955,0.0017357562512766572
0.05501222433667863,0.0005109907110316669,0.00181496408625795
0.05528219661800904,-0.0007466079139604176,0.002170141243065818
0.05533599878253881,0.0017017725172827625,0.002388633981922385
0.055357227839294865,8.183719191023897e-05,0.0037686335608154943
0.05554566029786656,0.0017078521921369827,0.002060116637071962
0.05554757463187343,-0.00021934513199539651,0.0022122782419970468
0.0555703833847474,-8.034707552440068e-05,0.0022652963501744896
0.05567747968984804,0.00359076325728247,0.002090834455043278
0.0556781528018746,0.00031298404568147475,0.00227129499995023
0.05577542933178847,0.0038163072734429537,0.0018839446005573155
0.055914887970629934,-0.001032412236764202,0.001803066088993744
0.055973577263102925,0.0011724831770330013,0.002052269777316411
0.056096598786098184,-0.0012293460183165905,0.0018816647224869827
0.0562815329139994,0.000812351848903603,0.001839430283913961
0.056289580295697306,-0.0008976461108289868,0.0022882068896067542
0.05634686244366094,0.0014006497980325605,0.002078663696631258
0.056366619577829624,0.0009605290223113627,0.003729703106082041
0.0563722080955813,0.0022218827405957597,0.0018713580065413725
0.05637517786044555,-0.0016738775385398696,0.0017349460004918577
0.05640111447155505,0.0005921722517321371,0.001814594351129714
0.056671081410286206,0.0027861004089295704,0.002167279986774323
0.05672485696095464,0.0008303524548445296,0.0023895303800607406
0.05674609075845183,0.00019556287447741738,0.0037455146379198976
0.05693452802279353,0.002513826342909198,0.0020614884754696743
0.056936444685106835,-0.0031350856664930093,0.0022121799874478556
0.05695929192620497,0.004076302780444019,0.002261415528312122
0.05706637938578751,0.00203961170428002,0.0020872162661939144
0.05706702875886549,0.0009399058115313608,0.002272638665835023
0.05716429128870004,-0.0016098621386042566,0.0018817429535972392
0.05730379021269982,-0.001557648460444483,0.0018020926238985582
0.05736248085213447,0.002258122371099347,0.002052297949829331
0.05748545492224366,0.0034528380846090556,0.001884929940017451
0.057670419027544995,-0.0003655553517738497,0.0018381775384117731
0.05767844507749942,0.0011225344757797018,0.0022868289976112244
0.057735774487127856,0.002453744850232198,0.0020643192309413964
0.0577554934386626,0.0022255782292326387,0.0037367916362956114
0.05776106929670277,0.0007649065431785118,0.0018720491644306477
0.05776404907419419,0.00087255255089147,0.0017366492733700764
0.057790004606431467,0.0028033857590052946,0.0018159043729804826
0.058059965968823235,-0.0025181774827559567,0.0021679069998098016
0.05811371490608508,0.00043028600757466506,0.002389884981194433
0.058134953443413906,0.00046867140567385945,0.0037458783194503163
0.05832339598100589,0.0005814434137541014,0.002061854485306946
0.05832531450596434,0.0023532514011712635,0.0022154605718035527
0.058348200234377146,-0.000238120598456959,0.00226174218976358
0.058455279314785,0.0025016669932007574,0.0020791877985038396
0.05845590494868702,0.0003371835357874886,0.00227103958468847
0.058553153245156864,-0.001976490374176021,0.0018834672976524767
0.058692692687600356,-0.0031498080163850917,0.0018015901752797083
0.05875138444071126,-0.0022239689035360444,0.002051064412858679
0.058874311059298634,-0.0020831827074020426,0.001880769255671368
0.0590593049078052,-0.0012007953883639289,0.0018362612254565166
0.05906730985930153,0.002024352912489036,0.0022899489287940733
0.05912468676297067,4.559756140665172e-05,0.0020672349696132485
0.05914436706666493,0.0004661680101456511,0.0037544152893570584
0.059149930497824244,0.0007786156139282241,0.001871672444381853
0.0591529200532932,0.000817954686514355,0.0017380680271508742
0.05917889474221738,0.00203758514599528,0.0018165952980390724
0.05944885076087303,0.0004926324771581392,0.0021725175130398594
0.059502573085410404,-0.0021457079909518173,0.002389919672966541
0.05952381636120663,0.0012870433247762492,0.0037607736625415674
0.0597122637063876,0.0021805171097248888,0.0020595911382152686
0.059714184558743,0.002561271648634289,0.0022172121570489685
0.05973710877515259,0.001414835706025741,0.0022594564909261153
0.05984417900936023,-0.00045263775336223944,0.002082092128472113
0.059844780905450534,0.0014798047804482906,0.0022717292291782906
0.059942014970147284,-0.00020998720109233204,0.0018827884797895217
0.060081595163410384,0.00022751096978979035,0.0018042069593516515
0.060140288027923816,-0.00010514261218474985,0.002050500962600284
0.060263167196808354,-0.0009305478806282963,0.0018803800791809104
0.06044819102180554,0.001941740860058161,0.0018391512363376444
0.06045617464019415,0.0029031639522010266,0.0022848985983995075
0.060513598807119706,-0.001926958905510756,0.0020642149227943878
0.06053324069557675,0.00031596427845315134,0.003728373642869051
0.06053879169803622,0.0018480423417166492,0.001872195382101008
0.060541791265222855,-0.003764868455803705,0.0017337586804122354
0.0605677848770938,0.00033968693131569694,0.001815917644329544
0.06083773532009218,-0.001554966250949974,0.0021712003898531895
0.060891431031905086,0.0018247965260975718,0.0023917182900103848
0.060912679279454096,0.001373231656533136,0.0037565740954710416
0.06110113143131457,-0.00135338330627377,0.0020580574824912816
0.06110305437914576,-0.0014072659147856825,0.002213910152270225
0.06112601731524592,-0.0006727577458782719,0.0022698842788280746
0.061233078936766105,0.0024906997366009875,0.002086467948371401
0.061233657095954186,-0.0012139680172147393,0.0022722465789609993
0.0613308769275136,0.004565537792242447,0.0018835713729688
0.06147049740548027,0.0008357168738335474,0.0018039727316822526
0.06152919161559112,-0.0004284382632562256,0.0020529752542928314
0.06165202333295383,0.0008663536667263827,0.0018815972015882494
0.061837076903884736,0.0019670132339619784,0.0018393583392322074
0.06184503918916562,0.0010921361015086006,0.0022872343558343095
0.061902511084554135,0.0003047586032316474,0.002064912949188879
0.06192211432403383,-0.00017511847766371602,0.0037530632415675954
0.06192765289915769,-0.0001904964787655672,0.001871049156637339
0.061930662246140855,-0.0005612970402175677,0.001735208866335547
0.06195667501197022,0.0013247134670102412,0.001813845916891858
0.062226620111687225,-0.00016540291882805036,0.0021759424524204346
0.06228028921168516,0.0013515355619553304,0.00239178720789323
0.06230154219724682,0.0023401383769758866,0.003759435118931851
0.06248999938816269,0.0015156867830192766,0.0020591145338024856
0.06249192443328866,0.002148926642345117,0.002216614247849151
0.06251492585533924,-0.00015801194155429243,0.0022632285808584537
0.06262197886508147,-0.0005620719007382036,0.002080994797452354
0.06262253305453669,-0.00021147731747817033,0.002280648274239589
0.06271973888397042,0.00026744608893025656,0.001882857630503052
0.0628593998803808,-0.0005992652057287273,0.001805121751114145
0.06291809520462266,-0.001372218377390766,0.0020529678037109022
0.06304087946864456,0.0003883243301494588,0.0018835679969238634
0.06322596301697558,-0.0011656882463135787,0.0018365740334822
0.06323390397096773,-0.00027441983361597977,0.002289163358061914
0.06329142312733893,-0.0004820824531464041,0.002069426139192487
0.06331098818532155,0.000802934313345105,0.0037365697486525322
0.06331651433356456,-0.00225967209214073,0.0018698795316897986
0.06331953345943475,0.0017717483827617286,0.0017378850222322384
0.063345564914016,0.0023922328458247932,0.0018166069395733368
0.06361550467022425,-0.0006806851650509316,0.0021788267589497733
0.06366914715772509,-0.000526249502822651,0.0023929825606314944
0.06369040488289102,-0.0011620523623321333,0.0037687001503914864
0.06387886711308965,0.0032870179331929705,0.0020612509881706813
0.06388079448652206,0.003922880397358108,0.0022194545493789703
0.06390383416328405,-0.0008655192015503133,0.0022713634521717044
0.06401087856033882,-0.0017828348486724765,0.0020806548646518344
0.06401140924504034,-0.0015348198774134403,0.002270010240228815
0.06410860060805135,0.0022910241408986565,0.001883623992703675
0.06424830235528134,0.002314866003072069,0.0018049379312881108
0.06430699879228996,0.0006212593235837005,0.0020514546370872205
0.06442973560479004,0.003325641749913899,0.0018833174711064943
0.06461484889723579,0.0021387938509214166,0.0018385837115422567
0.06462276875186035,-0.0006383062550376906,0.0022918143682445946
0.06468033540386386,-0.0006685258153424911,0.0020675488253770156
0.06469986181423337,-0.0005677939476598226,0.0037255710599102486
0.06470537553468603,-0.0012384059259424873,0.00187220294909828
0.06470840443898851,0.005118072948111285,0.0017392192584742769
0.06473445504934716,-0.0008864404356074829,0.0018152260207788982
0.06500438946227405,-0.0020875338472486904,0.002171739160058944
0.06505800533568618,-0.0027308468933427976,0.002390299186983559
0.0650792678018206,0.0024607781995733546,0.0037512720751056807
0.06526773483801662,0.0002166629225008876,0.002059968323925434
0.06526966453975547,-0.0006549955585590794,0.0022158666285186936
0.06529274270405949,-0.0026249890252928454,0.0022607007381082902
0.0653997784877447,-0.00028872495092002737,0.0020808788477710807
0.06540028520180385,0.0001022219840685068,0.002276792132429862
0.06549746256587241,0.0010924937294412018,0.0018832883672708334
0.06563720459826072,-0.001434326428352506,0.0018041374593920933
0.06569590237995726,0.002051294216744992,0.0020504890882353344
0.06581859150810487,0.0011313559647838645,0.0018828365593260336
0.06600373501214563,-0.002506435365635551,0.0018373157156301825
0.06601163353320771,-0.0027650003609062113,0.0022877191093210775
0.06606924744755815,-0.00039976842399269685,0.0020653520678613306
0.06608873544269045,-0.0005828143208290726,0.003734353200528598
0.066094236734898,0.0040755875245788165,0.0018742518591288075
0.06609727565091816,-0.00026386980960424467,0.0017349731252666936
0.06612334518467833,0.0003375411637200898,0.0018164784170350582
0.0663932740214932,-0.0019317272779454386,0.0021683917532965696
0.06644686328218086,3.260374652214182e-05,0.0023907355116877874
0.06646813071961333,0.00048619517437131776,0.0037588404693616275
0.06665660256385308,-0.0008656980155166139,0.0020569086958900744
0.06665853435924873,-5.745888783792452e-05,0.002217458026252632
0.06668165124506231,0.0019916895613114605,0.002261927057327698
0.06678867841537794,0.0018587711796946849,0.0020815682594302162
0.06678916139162538,0.001077830984204553,0.0022757541732348514
0.06688632452323873,0.001723468611860568,0.0018847630004161001
0.067026107073616,0.0037670738280548566,0.0018053670382410952
0.06708480596807931,-0.00028169160157887063,0.0020507389155606476
0.06720744764425035,0.0010527970289224697,0.0018840069991809725
0.06739262089377007,3.045797892653468e-05,0.0018383455257512079
0.06740049831500983,0.002280652930853222,0.002299018848139438
0.0674581597231736,-0.003145158853261276,0.0020675672190011533
0.06747760907069278,-0.002577960952155789,0.0037269934225666683
0.06748309793556473,-0.00010192396079133914,0.0018729746664046644
0.06748614663138142,-0.00019192699049597195,0.0017357302906552477
0.06751223531955475,-0.0003902316791233318,0.0018162113602390338
0.06778215881377037,-8.833409935249392e-05,0.002171889801512325
0.06783572146105143,-0.0030209427513377962,0.0023888540069199812
0.06785699363740605,0.002034247285291002,0.0037548343845905754
0.0680454705216107,0.00037699944561708776,0.002060850286561302
0.06804740441339163,0.0011988284347346223,0.002217684104848046
0.06807055978651988,0.00035876042105442707,0.002259029246618613
0.06817757811131742,-0.003889322976348919,0.00208134427631097
0.06817803734861627,-0.0008164645701285167,0.002271041214503267
0.0682751862468649,0.0005604625750414982,0.0018820960413314775
0.06841500954806179,-0.0010716321000394657,0.0018025360499386877
0.068473709789032,0.0015022161308912985,0.002051651146185603
0.06859630377994108,0.00041538484371628215,0.0018821281719660471
0.06878150700731567,0.003342331053435288,0.0018395579915448412
0.0687893628639813,-0.0005279184331747899,0.0022913086599961508
0.06886648293152575,0.003863871788478912,0.0037336477235521775
0.0688719591375957,0.000595867740369016,0.001873591551305333
0.06887501784467531,-0.001344084980026139,0.00173496416128531
0.06890112545443117,0.0007458330534397817,0.0018176756324188052
0.06917104360582016,0.0020765665906488096,0.0021731310218955913
0.06922457940663662,-4.6491631238154696e-05,0.0023914125833206026
0.06924585632327762,-0.0011250378713079101,0.003750392906438036
0.06943433824608292,-0.0035699612325360564,0.00206069871378518
0.06943627446753453,0.0021402243626518214,0.002221221501449615
0.06945946832797745,0.0011675955952874517,0.0022695492354719462
0.06956647804008753,-0.00038093335287570085,0.002078321668354571
0.06956691353957467,-0.0006197692071978622,0.0022775772375006505
0.06966404820377647,0.002631128304802388,0.0018847344786571524
0.06980391179104117,0.0008559824566809482,0.001802793677091958
0.0698626133766993,0.002410948707630922,0.0020543200843310505
0.06998515991608656,-0.00021493438749331517,0.0018815491220517376
0.07017039288757587,-0.0005762578087313841,0.0018361152406168415
0.07017822764578341,-0.00036758191005858976,0.0022932076270653534
0.07025535656089232,0.0036218768874187734,0.0037606951986006256
0.07026082033871717,0.002619326583026549,0.001874760012099447
0.07026388882377432,-0.0017781260808932275,0.0017348995507701429
0.07029001535738644,0.0001594424532846972,0.0018150845761375862
0.07055992816503931,-0.0004687906149847265,0.002168819928926813
0.07061343758505245,-0.002024054889211979,0.002388481710654207
0.07063471924243458,-0.0005763174133868176,0.003755317275431861
0.07082320597146463,0.0018219355026367623,0.002060417454317353
0.07082514428793729,-0.0010811092402533973,0.002219588194192325
0.07084837663524013,0.00023275617946794114,0.002261177109690388
0.07095537773466276,-0.0026832823783068394,0.0020825545302130934
0.07095578949815717,-0.0021133426630514096,0.0022768794439368446
0.0710529099278574,0.0009039045996495076,0.0018816991814284052
0.07119281426639645,-0.0021427277581801407,0.0018022532770714064
0.0712515169652761,0.0007807613815238312,0.0020484180592897044
0.07137401605223204,0.00026363139098251054,0.0018828385383868585
0.07155927900203096,0.002107918639406847,0.0018386627575599117
0.07156709242735815,0.0005736948085477422,0.0022913540619797818
0.07162489608754186,-0.0012277962972753187,0.0020676563931536183
0.0716442301893494,-4.5359142784917594e-05,0.003751094658123492
0.07164968153892914,-0.0014049413332237748,0.0018726617419636384
0.07165276003570398,-0.00012719633469515657,0.001736464871467329
0.07167890549317235,0.0012676122071049178,0.0018153628088065045
0.0719488129570891,-0.0011478068496835192,0.002172451389125238
0.07200229553154713,0.0019578341170252145,0.0023924402979654605
0.07202358216068205,-0.002036810285474755,0.003753535422197358
0.0722120736963916,0.0005667806685174526,0.002060549702146596
0.0722140143411707,-0.001189589713142425,0.0022191367354935532
0.07223728517556083,-0.0009657742319895135,0.0022651452430597382
0.07234427766297813,-0.00016224387209007318,0.0020797291298471324
0.07234466568775133,0.0028219824115005565,0.00227335764699119
0.07244177165193832,-0.0001434684056285107,0.0018816486571696979
0.07258171650846634,-0.0006086231366317918,0.0018033855326939582
0.07264042055430764,0.002474844898255668,0.0020504106242943926
0.07276287218792277,0.0006999374687559623,0.0018811300268182206
0.07294816488365541,-0.0017976168032199924,0.0018368309621434144
0.07295595720847814,4.309416587844339e-05,0.0022925114633163446
0.0730138081307814,-0.001428962009363488,0.0020618807951743832
0.07303310381735173,-0.001525938783753844,0.0037406128535025455
0.07303854297288126,-0.0012959244184358454,0.0018738710645430203
0.07304163101662198,0.0005894304375821946,0.001737154399541807
0.07306779562850352,-0.0002970696026807218,0.0018139283389544496
0.07333769751562613,-0.0011442901750129408,0.002163826874880828
0.07339115371041771,-0.0050650844094307645,0.0023892367805665934
0.07341244507847478,0.000633418673292141,0.0037592563049655505
0.07360094142131857,-0.0012749435797232422,0.0020579203452176474
0.0736028843934946,-0.004377306290383243,0.002219014033722407
0.07362619371633627,0.0012592675553442234,0.0022627242695941216
0.07373317735823548,-0.002157986549971125,0.0020841838793487335
0.07373354164496959,3.7550932923124947e-06,0.0022778885321268795
0.07383063360839515,7.927419172659711e-06,0.0018816473766009288
0.07397061898336688,0.00017768147784735788,0.0018032288376427599
0.07402932414152019,-0.0003800392830441979,0.002051490027351384
0.07415172832406824,-0.0007275344242216875,0.0018828235208076575
0.07433705099765575,0.001516521248195346,0.0018384831286862126
0.07434482198937076,0.003637970144385827,0.0022881819767234285
0.07440272040707896,0.0014006497980325605,0.0020643916412845208
0.0744219776790942,-0.004183054718325363,0.003731685659367262
0.07442740417400273,-1.573562903445236e-05,0.0018754012278067282
0.07443050199663048,0.003321707842655286,0.0017388872419170573
0.07445668576337994,0.001198351597491154,0.0018170799351104978
0.0747265823069938,0.001162350385609301,0.002166799889901261
0.07478001165554815,-0.0023649339136363468,0.002391098261895465
0.07480130799672224,-0.0018401149225441005,0.0037507840619893187
0.07498980914579079,-0.00021791462026499175,0.00206089731835973
0.07499175421480686,0.0020834807306790992,0.0022215833203345515
0.07501510225711172,-0.0023183826777427585,0.002261102603871096
0.07512207728586873,0.0021309260364041904,0.0020809903736693333
0.0751224176017331,-0.0007110239346665992,0.002273246586754308
0.07521949533293082,0.0017736557317356016,0.0018837632254534767
0.07535952145872216,0.003154457179508796,0.0018053890407408548
0.07541822772873275,0.0028610830654649533,0.002052126353614274
0.07554058422738308,0.0005541444815655439,0.0018838789423040645
0.0757259371107466,-0.0024439696867412097,0.0018358778697331911
0.07573368653788748,-0.00354403320742247,0.0022863125791512573
0.07579163245054588,-0.001996577143057121,0.002062701756170706
0.07581085130755127,-0.0008093716161319264,0.00372640692207043
0.0758162653751242,0.002086937800694244,0.0018763890119890593
0.07581937320856014,-0.0007259847031804156,0.0017357150402453614
0.0758455758987111,-0.0015263560163418788,0.0018150898148280052
0.07611546709927097,-0.0011122228703897008,0.0021628124315850312
0.07616886983441873,0.0010369421905771503,0.002390917585283682
0.07619017091451497,0.0018197897350411552,0.0037684174939395477
0.0763786768711725,0.0013102891403953265,0.002059117327770709
0.07638062426894976,-0.0033451920768962085,0.0022206510662706614
0.07640401079788717,0.0017681721034357167,0.0022580925687717022
0.0765109772132746,-0.00011926891552249685,0.0020835526753609198
0.07651129379223676,0.0024829511313946284,0.0022792892415295675
0.07660835729075188,0.001326143978740646,0.0018849184148985293
0.07674842370170154,-0.0010370613998880174,0.0018035131239094956
0.0768071313168548,-0.0015254023418549423,0.002051650447693547
0.0769294403639833,-0.0014636519188258035,0.001880794401385379
0.0771148229919163,-0.0011458398960542127,0.0018368215325006603
0.0771225513187801,0.0011628272228527692,0.0022913962043338188
0.07718054449424017,0.0017740133596682028,0.0020653704614854683
0.0771997249364631,0.0003592372582978953,0.00375115402994824
0.07720512657579093,0.00010949375203139766,0.001875913804560388
0.07720824418856864,0.00013715031215255635,0.001736562194693779
0.07723446580166637,5.275012005867552e-05,0.0018166204437530835
0.07750435165849012,-0.0019461516045603533,0.002168532383030483
0.07755772778045866,0.0012403132749163603,0.0023923886095533267
0.07757903359947704,-0.000320971069509568,0.0037590400052589187
0.07776754482983961,0.0031893855075928457,0.0020614831203639127
0.07776949432127367,-0.00022864345824302745,0.002221128136344815
0.07779291910605934,0.00013977291699163175,0.0022645983237799985
0.07789987690853195,-0.002685845378490481,0.002080407132802689
0.07790016975081926,-0.0026438240964098414,0.002270798837759883
0.07799721901437806,3.403425825254658e-05,0.0018817406252903863
0.07813732617660207,0.0016694667940377883,0.0018048840309844668
0.07819603490588634,0.0002903342766167327,0.0020507738401634406
0.07831829650058353,0.000961005859554831,0.0018816831161111204
0.07850370910682614,-0.002244890137593214,0.001835753770977933
0.0785114161014917,0.0018436315972145678,0.0022909356652383206
0.0785694567716746,-0.001379072912765622,0.002065584898546618
0.07858859879775082,-0.0007857681725802479,0.0037238888582090484
0.0785939877760029,-0.0014869573391003144,0.0018758455851695989
0.07859711540186254,4.023314241763387e-05,0.0017354770872849978
0.0786233559365428,-0.0015369060403536139,0.0018141773513723645
0.07889323645053992,-0.00132334255993527,0.002176731515612873
0.07894658595932924,-0.002552986601529139,0.0023935758132176063
0.078967896518634,0.00341814817514674,0.0037460252356127325
0.07915641255476658,0.003998697519069561,0.0020634544977762397
0.07915836414167643,0.0009415747418834997,0.0022225495676784935
0.07918182764615267,0.0032789117000540102,0.002264931038829274
0.07928877683752944,0.002706587798581239,0.0020839203150129883
0.07928904594109554,0.0004985929427014923,0.002270883355298642
0.07938608073845899,0.001324475048388507,0.0018818954576961023
0.07952622842049095,-2.5033955282083298e-06,0.0018043556217442074
0.07958493849355364,0.0008175970585817538,0.0020508783811411346
0.079707152636729,0.0005759597854542164,0.001884978950876704
0.07989259498754109,0.00023144487704840344,0.0018374047733673048
0.07990028088374856,-0.0011337997556566393,0.0022880529885237794
0.07995836881514151,-0.001562476437534599,0.002063285462698721
0.07997747242643527,-0.00022953752807453043,0.003742836852208409
0.07998284920995502,0.0020139817024436013,0.0018778090463386261
0.07998598638187104,0.0015134218061128024,0.0017369453175864191
0.08001224607141921,-0.0003029108589132079,0.0018151286975524481
0.08028212124281708,0.0028863554393687707,0.0021679992007611754
0.08033544390627867,0.0015534761345641357,0.002391944601436484
0.08035675943733622,0.0008081795230232558,0.0037461372271723557
0.08054528027878405,0.0019876364447419803,0.002061349009889187
0.08054723419490983,-0.0019274357427542244,0.002219224745492592
0.08057073618692812,-0.0015053155729738421,0.0022644558314006027
0.08067767653278679,-0.0015575888557890494,0.0020829389336745026
0.08067792189808642,0.0028050546893574335,0.002276929269703496
0.08077494246208516,-0.0006356836501986152,0.0018823640294502431
0.08091513089584623,0.000896990459619218,0.0018034203408814086
0.08097384208122094,0.001459777616222624,0.002051416220024148
0.08109600877287448,-0.001249015554609656,0.0018820979039769598
0.08128148110063194,-0.0006248952075651459,0.0018374479634594256
0.08128914543226529,-0.003511846693488363,0.0022869756809429554
0.08134728109098432,-0.0019603971172089674,0.0020704294066153897
0.08136634605421023,0.0018867853677484447,0.0037398712877699056
0.08137171041153124,0.001019418421879692,0.0018785040459342085
0.08137485736097005,0.0007073284460297202,0.0017359818642107006
0.08140113620629563,0.003966987842378922,0.0018176937932122576
0.08167100580203623,0.0013930204021370685,0.0021725719954202166
0.08172430208514925,-0.00011152031031613774,0.002393102934095788
0.08174562235490157,0.0005492568998199943,0.003774411952762953
0.08193414800371102,-0.0021647814806905474,0.0020568185904148682
0.08193610424905273,0.0062105070728970535,0.002223880893536966
0.08195964472861306,0.0006080270900774565,0.0022651405864460325
0.08206657646087478,-0.0032519107911427314,0.002077236211699762
0.08206679808768058,0.0017156007973433418,0.002275129721336911
0.08216380441899673,0.0001545548715391476,0.0018824412128224158
0.08230403313791612,-0.0018074515713665251,0.0018017400018256907
0.08236274566934298,0.0019975308175439466,0.0020507768669623494
0.08248486467573457,0.0010284783295055888,0.0018816420214951672
0.08267036698180164,0.0006595255123720278,0.0018381115309124942
0.0826780102131579,3.057718823740174e-05,0.00228475866715765
0.08273619313467862,0.0013567807716334812,0.002068136722857366
0.0827552199150432,-0.00045341261388287535,0.0037397567350727443
0.08276057161174322,-0.0003405810011471999,0.0018779559625010424
0.08276372857335446,0.001237809879388152,0.0017377612727230082
0.0827900261092509,0.002771676082314656,0.00181807260873722
0.08305989059408603,-0.0009055735300016465,0.0021649609931488623
0.08311316003118918,-0.0034216648498174296,0.002393395602267194
0.08313448527337641,0.002749622359804249,0.003760872382752129
0.08332301572863798,0.0012328030883317354,0.0020584423516140614
0.08332497430319563,0.0026319627699784576,0.002224472749138966
0.0833485532693885,0.0014435651499447033,0.0022612369471765067
0.08345547615635951,0.0016457441411752427,0.0020808485797819934
0.08345567404489884,0.002480209317244686,0.0022714810316677744
0.08355266614307766,0.0013690593306527887,0.0018830501814797846
0.08369293561281665,-0.0014083984032389196,0.0018047514339091957
0.08375164925746503,-0.001459002755701988,0.0020506390311966593
0.08387372081188005,0.0012598636018985587,0.001881794642009373
0.08405925309625673,-0.0014632346862377688,0.0018368512184130344
0.08406687499405052,0.0015853050205656416,0.0022892122525058245
0.0841251051783729,0.0016027095799522328,0.00206516091386871
0.08414409354395502,-0.0013607742835475278,0.003745240829034
0.08414943304478584,0.0005899072748256629,0.0018783548014649394
0.08415259955336296,-0.0016899707955069232,0.0017351720790872716
0.08417891624412732,0.0005778671344280895,0.0018143711829178661
0.0844487753854537,-0.001134336197555541,0.002170170579732164
0.08450201821005976,-0.003522515926810965,0.002389827472015167
0.08452334819116913,0.0006915928169952679,0.003756315886241058
0.08471188345356495,-0.002567887765387522,0.00205984748479977
0.0847138441226889,0.0018227699678128317,0.0022275151477036143
0.08473746181016395,0.0006038547641971093,0.0022689229209285236
0.08484437608376538,-0.0006983877477146905,0.0020805931645202333
0.08484455000257185,0.0014606120813986934,0.0022824312916275187
0.08494152786715858,0.00047129401051293485,0.001882405240481539
0.08508183808817193,-0.0036551958898060066,0.001801637672739507
0.08514055284558708,0.003511489065555873,0.0020494222580353483
0.08526257694757078,-0.002058446775397127,0.0018817596009912372
0.08544813921025707,0.00042349107685524245,0.0018379835904509289
0.08545573977539789,0.002243221207240964,0.002292560357760255
0.08551401745467047,-0.00287282518258547,0.002068406573621614
0.0855329671733216,-0.0018211010374608039,0.0037280916849091682
0.0855382942468168,0.0015808942760635603,0.0018781170813352611
0.08554147053337147,0.0025450591823563684,0.0017369980537366367
0.08556780637900374,-7.84993312059612e-05,0.0018152171732128573
0.08583765994399073,0.0014570358020726815,0.0021688902437937696
0.0858908761560997,1.5676024379018827e-05,0.00239454299188429
0.08591221087613121,-0.0010163785844525819,0.0037522804648036597
0.08610075117940141,-0.0026602153766540626,0.002059264709594496
0.0861027141759223,0.00103086251572293,0.0022233803075635983
0.0861263703509394,0.001582324787793965,0.002259627155818431
0.08623327577834061,0.0035256749735490533,0.0020787379696198646
0.08623342619353025,0.002606332768142039,0.002273291988737939
0.08633038959123951,0.0032215720215269528,0.001883704319290099
0.08647074033069657,0.0010316969808989995,0.0018058831074550343
0.08652945643370913,0.00242036624318942,0.0020515528916364117
0.08665143308371626,0.003155768481928334,0.0018842212034114367
0.08683702509051727,-0.0016954544238068081,0.0018360632029586798
0.08684460432436936,0.0011999013185324259,0.0022855759028630085
0.08690292949904688,0.0003752113059540818,0.0020630877894469123
0.08692184103460932,-0.0008056761274950475,0.003726067454931281
0.08692715544884777,-0.0015321972725743649,0.001876795767196256
0.08693034151337997,0.0006615520706567679,0.001735569171821029
0.08695669651478966,-0.0007445813556756775,0.0018146550035232313
0.0872265447362679,0.0026937131930075964,0.0021682921017632667
0.08727973433451552,-0.0011333825230686045,0.002391259613560369
0.08730107379528818,-0.00018048289665273387,0.0037492252605513202
0.08748961867149774,0.003726542662360055,0.00206184587057159
0.0874915842291557,-0.00020128492139903642,0.00222332885198215
0.0875152786588842,0.0019540194190774685,0.002267794856258307
0.08762217570665598,-0.0008172394306491526,0.002083283755919413
0.08762230215120326,0.002873480833795128,0.0022750694181894217
0.08771925131622993,0.0031797295534126135,0.001883588369608826
0.0878596428055971,-0.002194762622373614,0.0018040595775278647
0.08791836002274067,0.0019856098864572402,0.0020506334432602124
0.08804028921986173,-0.0005467535042917859,0.0018818486587283596
0.08822591120451762,-0.002224147717502345,0.0018371153648254928
0.08823346910617147,0.0018969181591721451,0.002287939134318674
0.08829184154274117,-0.00010728837978035699,0.00206999610871007
0.08831071466261164,-0.0014802816176917588,0.0037265945836027713
0.08831601688189039,-0.0019795898162585646,0.001877056770394463
0.08831921272621912,0.0027188663576005467,0.0017369638276258995
0.08834558641683543,-0.001803636873418779,0.0018150551230558974
0.08861542952831769,-0.001762926893757677,0.0021654594836460622
0.08866859228010071,-0.0017059448431631097,0.002389119666731894
0.08868993671444514,0.0008849503192216446,0.0037957874394871187
0.0888784863964247,-0.002331197678660968,0.0020605303771997173
0.08888045428238911,-0.00029754643992419005,0.002225913039758153
0.0889041871992049,0.005546868839300112,0.002269650283989361
0.08901107540191333,4.4643886919715214e-05,0.0020852297547870437
0.08901117810842152,0.000531852340433403,0.002268877984606263
0.08910811304031085,0.0008324982224401367,0.0018826339966298337
0.089248545047667,-0.0003251433953899152,0.0018034545669921459
0.08930726360995322,0.004215181627604148,0.0020528579076274467
0.08942914512317657,-0.0010393263767944916,0.001883368228195887
0.08961479708659681,0.001736820054677679,0.0018386948881944814
0.08962233388797358,-0.0001536011970522111,0.0022864019861344076
0.0896807538183566,0.003718674847842829,0.002070286215743938
0.08969958829106872,-0.0024684672001243912,0.0037288691065673423
0.08970487808210237,-0.0021488670376897945,0.0018775224317650375
0.08970808370622763,-0.0008624793641232031,0.001735801420429603
0.08973447655171185,-0.0007826687304977042,0.0018134661700441544
0.09000431408685472,0.0012860896502893127,0.0021729398679029704
0.09005745022614065,0.001139700616544559,0.002391891283209553
0.09007879963201049,-0.00032538181401164934,0.003755830201431549
0.09026735412135167,-0.0020722750554577063,0.002059463314169046
0.09026932410279187,-0.0008625985734340702,0.002225731431823629
0.09029309573929822,0.0006646515127393116,0.0022690039460070035
0.09039997533000133,-0.0002850294622831484,0.002087121969766373
0.09040005429801568,0.00013905766112642937,0.002277344173984678
0.09049697476393703,0.0037937767136890788,0.0018845077015696827
0.09063744752302227,-0.0028590565071803242,0.001802767250809178
0.09069616719716578,0.0002906919045493339,0.002049974765251535
0.0908180012588673,0.0004115701457685361,0.0018820476125489378
0.0910036832001424,-0.0007790328465162588,0.001836584510863038
0.09101119843694505,-0.0031505828769057276,0.0022861165357142455
0.09106966586136878,0.0012484195080553206,0.0020696810887928766
0.09108846215281119,0.0016829374461657665,0.00373290802046502
0.09109373928413333,0.0030239229841093618,0.0018799129044108815
0.09109695468623613,-0.00029248004421233986,0.001735811548564413
0.09112336668658827,0.00025314097162620897,0.0018154611797710383
0.09139319887890451,0.0021286610594977162,0.0021806419069722725
0.09144630840501122,-0.0012193920408591907,0.002390318744761123
0.09146766254957583,-0.00011998417138769923,0.0037710508089901463
0.09165622184627864,-0.002263605999399343,0.002058752482086864
0.09165819415648002,0.0003576875372566235,0.0022262443578233166
0.09168200428007367,0.0025941734184335985,0.00226207863010382
0.09178893025568868,0.00024574999435245104,0.0022716002409786415
0.09188583648801796,0.0020635727757642996,0.0018826988399756862
0.09202634976600166,-0.0029751067713094104,0.0018007545459502125
0.09208507078528783,0.0020638111943860338,0.002050285361385708
0.09220685739501278,-0.003906012279870308,0.001881351681630614
0.09239256931323325,0.0009281040897555215,0.0018382372594825493
0.09240006321783767,0.000275790740690951,0.002290147999029994
0.09245857790483569,-0.0018285516193899953,0.0020625017546120443
0.09247733578081352,-0.00232583325967195,0.003730361085598663
0.0924826007176307,0.0001743436171430801,0.0018786369922555075
0.09248582566624464,0.0014322402654123323,0.00173697837954373
0.09251225658863405,-0.0027222042183049355,0.0018134511524649534
0.0927820836718638,-0.0014147761013703075,0.002169067427945273
0.0928351663515059,5.549193420861798e-05,0.0023904721801827275
0.09285652546827805,-0.0004963875704504517,0.0037461607430715697
0.09304508957075086,-0.0009744765116828091,0.0020594102287728004
0.09304706421016817,0.0008344055714140097,0.0022251935929406153
0.09307091282153124,0.0011121632657342673,0.0022620050556072693
0.09317777495357404,0.0014218690553668978,0.002081523323107956
0.09317780621336169,-0.0001238584739908788,0.0022728992033718594
0.09327469821164414,-0.0004925728725027056,0.0018826242177410516
0.09341525224090219,-0.00033861404751789337,0.0018050236129802965
0.09347397437431937,0.0029049520918640326,0.0020518467239612442
0.0935957135307035,-0.0013511779340227292,0.0018814139638389283
0.09378145519440295,0.002104103941459101,0.0018390277196590995
0.09378892799963978,-0.0017030242150468666,0.0022883391374359974
0.09384749018227012,0.0007627607755829047,0.002065808648835179
0.09386620964210124,-0.0020813945677390366,0.0037344470312947685
0.09387146191784268,-0.00034475332702754713,0.0018789423496992617
0.09387469687817429,0.0015984180447610186,0.0017372059715385982
0.09390114672441996,-0.0011453034541553109,0.0018144336979568658
0.09417096823108295,-2.080202474630255e-05,0.002166163796469056
0.09422402452992173,0.00010854007754446116,0.0023910710207052863
0.09424538838607077,-0.000930071043384828,0.003748290445349892
0.09443395729522308,0.0037466890358965887,0.0020644505474478984
0.09443593426340158,0.0002689958099715284,0.002229002470121229
0.09445982136321618,0.0017860535000657762,0.002263562925722526
0.0945666746488314,-0.0035751468375587736,0.002083706110782524
0.09456668240386534,-0.001324236629766773,0.002270195806284989
0.09466355993572506,0.00033730274509835567,0.001881825957736544
0.09480415448297208,0.0015925767885285325,0.0018038080039724119
0.09486287819481731,-0.0008696319227752269,0.002048646233361286
0.09498456943401834,0.0012016894581954318,0.0018834929090278583
0.09517034130885804,-0.0001707673378170682,0.0018370540139399196
0.0951777927814419,0.001913726672004401,0.0022862771888870937
0.09523640222596441,0.00033706432647662155,0.002063249606773187
0.09525508327146781,0.00042158372788136944,0.003728622538871623
0.0952603233517948,0.001149356570724791,0.0018805282759120957
0.09526356785772805,0.0006021858338449704,0.0017351859325130461
0.09529003685929638,-0.0005552173653633474,0.0018141849183696363
0.09555985302245062,-0.003504574925525472,0.0021725547659495054
0.09561288247550692,-0.004402876687564228,0.002391478474404539
0.09563425130431824,-0.001383781680544871,0.003752367543479957
0.09582282502015005,0.0009447933932769104,0.002062341101439196
0.09582480408289484,0.0006020666245341033,0.00222760478751745
0.09584872990399163,0.0032102471369945818,0.0022659364017283442
0.09595555836153835,0.0006174446256359545,0.002274016790661238
0.09595557457623727,-0.0016722086081877308,0.002080570347113075
0.09605242166071548,0.004396498989432951,0.001884417130433106
0.09619305695878211,0.002534926390932668,0.0018051766991558729
0.09625178178293936,0.0005204082465901649,0.0020494979280080666
0.09637342557107331,-0.0005961061589907501,0.0018824610034306652
0.09655922719002774,0.001522004876495231,0.0018389189877290703
0.09656665732950387,-0.001085102752167444,0.0022972768089521184
0.09662531426943133,0.0012337567628186719,0.002065719707513399
0.09664395689947014,0.0011997821092215588,0.0037514283044955085
0.09664918455291627,-0.0010696651464101592,0.0018796949748894527
0.0966524388381913,-0.0009213687636915324,0.0017352024634917015
0.09667892699508229,0.00010842086823359409,0.0018152867895877582
0.0969487378138183,-0.0018941763450223137,0.0021754858714465863
0.0970017406543775,0.0009922386990020016,0.002391160660519122
0.0970231142234752,0.0013154151407626102,0.003744909510968836
0.09721169251315587,-0.002189040575451995,0.0020590470129037523
0.097213674136583,-0.00017529729163001662,0.002227930051984796
0.09723763844408495,-0.001001596629905066,0.0022665978737052453
0.09734443431830186,0.002280652930853222,0.0022812194079105987
0.09734447427172199,0.0002595782744130304,0.002081906096754568
0.09744128338525115,0.00339299501055379,0.0018837157279936781
0.097581959200852,0.001968086117759782,0.0018041783211773612
0.09764068537060666,0.0022533539986646645,0.002050776634131664
0.09776228170721879,0.0034802562261087022,0.0018837492556123595
0.09794811330311859,0.002239406509293218,0.0018394670711622365
0.09795552211085123,-0.0011191370104199905,0.0022859838222236317
0.09801422631289824,0.0004972816402819547,0.002065017490166573
0.09803283076030311,-0.0028040414102151745,0.0037333641357774976
0.09803804598641364,0.0020931366848593314,0.0018821214198761738
0.0980413098191093,0.003402650964734022,0.0017378255339921475
0.09806781689758282,0.00035864121174356,0.001815920903959138
0.09833762260586809,-0.001232981902298036,0.002169500958681278
0.09839059860132693,0.00019186738584053842,0.0023914537943518985
0.09841197690843728,-0.004912258072899189,0.003781565442737718
0.09860056023899233,0.0026115779778201897,0.002060793475874092
0.0986025441907259,0.0031268006193876374,0.002231532641178246
0.09862654698417828,0.0039609081675247015,0.002274414698302394
0.09873331050880552,0.0009925963269346028,0.002271884061584007
0.09873337419980999,-0.0016109946270574937,0.0020838069264692534
0.09883014510887733,0.002999961912625082,0.001883844483362642
0.09897086144292189,0.0022348765554802696,0.0018035921699271506
0.09902958895872871,-0.0015845301600450057,0.002049068588224397
0.09915113784336427,-0.0020329359828715754,0.0018818323605803895
0.09933699941711893,-0.0002632141583944758,0.001837642842743011
0.09934438689265335,-7.188321445283918e-05,0.002296302179703506
0.09940313858896843,0.0008178354772034879,0.0020677609341313123
0.09942170438876019,0.0005351902011376808,0.003736760669814468
0.09942690718753511,0.0027312641259307213,0.0018814208323441443
0.09943018079820831,0.0019406679762603574,0.0017369415922954545
0.09945670703291398,0.0009171368331557517,0.001815730797704601
0.09972650716531462,0.0006695390944848612,0.0021730013352038863
0.09977945678065225,0.001386583099350247,0.002388992308347042
0.09980083982623,-0.0026874547041871866,0.0037506045495309622
0.09998942796346455,0.0009935500014215393,0.0020574372215456764
0.09999141424441405,-0.0010888578454597564,0.0022289817481902386
0.10001545529212308,0.0007612110545416328,0.0022667229037832445
0.10012218646647852,-0.0008717776903708341,0.0022732414644792316
0.10012227389461259,0.0007411838903159662,0.0020868637605363895
0.10021900683295826,-0.001585126206599341,0.0018828667108997782
0.10035976391827717,-0.0014991762934641883,0.0018022738825870543
0.10041849254685076,-0.001181185456726297,0.00204839011960747
0.1005399937466791,0.0007012487711755,0.0018852393719981978
0.10072588529919813,-0.0024646525021766452,0.0018362747296362632
0.10073325144162482,-0.005239010793985921,0.0022938316133019232
0.10079205063266272,0.001503408223999969,0.0020651576542391158
0.1008105782509574,-0.003938854445014184,0.00372784604853619
0.10081576862057773,0.001448452731690253,0.0018834865061840129
0.10081905177730732,0.0003775954921714231,0.00173728443547954
0.1008455971686999,0.0005132556879381411,0.0018143190288443618
0.10111539195736441,-0.00034916407152962847,0.002172552204811967
0.1011683147257827,-0.0025669340909005856,0.002390310595687138
0.10118970274447747,0.0006904007238865972,0.0037513870934642126
0.10137829568793677,0.002442419965699827,0.002062726203392661
0.1013802840648168,0.00016540291882805036,0.002229074647633668
0.1014043638331259,-0.002605796326243248,0.0022621219366112835
0.10151106242415153,0.0001568198484456218,0.002269427465023541
0.10151117382201846,0.0004921556399146709,0.0020804143505539327
0.10160786855703918,-0.0029483442810197547,0.001880522920806334
0.1017486661608018,0.003331006168902917,0.0018049194212486305
0.1018073961349728,0.0011431576865597037,0.0020480785921505556
0.10192884988282458,-0.0026744608893026767,0.0018814981321316597
0.10211477141274372,-0.0012528898572128355,0.0018362040655232786
0.10212211622342693,-0.0018162730603706878,0.0022861207266665806
0.10219945187986923,-0.001199364876633524,0.003730090536342359
0.1022046298216992,0.0010468365633791166,0.001882496044448801
0.10220792275822532,0.0038653023002093168,0.0017387800233864825
0.10223448707074567,0.002700269705105285,0.001815670378141769
0.10250427674873208,-0.0019608739544524356,0.002166548665591836
0.10255717290465327,-0.000791609428812734,0.0023913983806488
0.10257856566363444,-0.0013388993750034217,0.0037518280747821466
0.1027671631800331,-0.0010388495395510233,0.0020584628407143667
0.10276915411714072,-0.0011800529682730598,0.0022298017778638202
0.10279327237390135,0.004452884993473072,0.002273366727387916
0.10289993861465518,0.0007479788210353888,0.0022714095526473912
0.10290007351795794,-0.0005080104782599904,0.0020864795899056656
0.10299673004828946,0.0012814404871654972,0.001884204439602096
0.10313756863570234,-0.003309846516224124,0.001804343048887202
0.10319629972309485,-0.0025734309983428405,0.002046495110659917
0.10331770601851531,0.0018162134557151433,0.0018824223535369076
0.10350365752628932,-0.0010840298683696403,0.0018366285158625572
0.10351098100522904,-6.687642339642252e-05,0.0022869707914985643
0.1035698749524272,-8.946658780573102e-05,0.002063107812885847
0.1035883257407022,-0.0008102656859634294,0.003725526822080044
0.10359349125656081,-0.00029546027698401645,0.0018814587837458461
0.10359679397060972,-0.0016607049096890591,0.0017354808125759624
0.10362337720562209,0.0013154151407626102,0.0018151611774330457
0.10389316154078188,0.00046318777737397454,0.002167836684942845
0.10394603085114795,0.001998484492030883,0.0023925560148160482
0.10396742858233665,0.001620114139338824,0.0037754110292335203
0.10415603090496006,-0.0013940336812794385,0.002059522453163109
0.10415802417082887,0.0026521091435149913,0.0022285787182740064
0.10418218091535891,-0.00018286708287007514,0.0022655769111502608
0.1042888145714187,0.00016421082571937973,0.0022764028395240617
0.10428897344672805,0.00035721070001315525,0.002085403446478268
0.10438559177191564,0.0019027594154046312,0.001885024003614307
0.10452647087913647,0.0015092494802324552,0.001804542584784493
0.1045852033103074,9.596349524798597e-06,0.0020481523994777917
0.10470656192183014,0.0023474101449387774,0.0018833249216884235
0.10489254340745902,0.002704203612363898,0.0018387714894899409
0.10489984555329102,0.00284701636678264,0.0022875698648518084
0.10495878699703098,0.005081237271053363,0.00206706593453573
0.10497719936915928,-0.001152157989530167,0.003736783952882997
0.10498235245722753,0.0010161997704862813,0.0018828520425666052
0.10498566495016348,-0.002963841491432473,0.0017341742831854731
0.10501226734049851,-0.0008609892477373648,0.00181481612235745
0.10528204633374116,0.0006305576498313314,0.002170566857558523
0.10533488903047328,0.005284965983325174,0.002390747386052737
0.10535629150012937,-0.0005944372286386113,0.0037528022383693884
0.10554489862988703,0.0042714484223334015,0.0020612633281970015
0.10554689422497177,0.001407206310130249,0.002232527293865793
0.10557108945704385,-0.00026839976341719307,0.0022651429147528854
0.10567769052863696,-0.0005266667354106858,0.002271728065024864
0.10567787314153065,0.0002865195786689867,0.0020850383679637376
0.10577445349599657,0.001746237590236177,0.001884565443579634
0.10591537335540124,-0.0032719975600238316,0.0018037577125443898
0.1059741068988842,-0.0001756549195626178,0.00204673655608056
0.10609541805797562,0.0021720532486533273,0.0018836456459574067
0.10628142952145936,-0.0008624793641232031,0.0018360614567285401
0.10628871033418363,0.0016438367922013697,0.002295325222148041
0.10634769904072527,-0.00023633245879395304,0.0020685153055516434
0.10636607299716161,0.0017619732192706294,0.0037286886627862447
0.1063712138907249,-0.0005040169663459437,0.001882788363374179
0.10637453593017199,0.0019578341170252145,0.0017364675490202097
0.10640115724345378,0.0022757653491076724,0.0018158744542374232
0.10667093089296031,-8.475782002648202e-05,0.0021651761287020677
0.10672374697560372,0.003184617135158163,0.0023917674172849804
0.10674515441837684,0.0029632454448780265,0.003751457175500484
0.10693376612198335,0.0022180680426480137,0.0020600798498236865
0.10693576427820517,0.0025580529972408783,0.0022329664125382447
0.10695999799713718,-0.002085686102930251,0.0022623463853919004
0.10706656648630997,0.0011532904779834041,0.0022727120075008884
0.10706677306961865,0.0008494259445832597,0.002088110801686788
0.10716331522053224,-0.0022142533447003787,0.0018820389978135821
0.10730427559747113,-0.0003573299093240223,0.0018047282672560097
0.107363010487461,-0.0017313364263777942,0.002046946569358689
0.10748427419457585,-0.0039137012804212334,0.0018824563468169595
0.1076703156354597,0.0006698967224174623,0.0018380222403446866
0.10767757488270036,0.001979649420913887,0.002287917481064942
0.10773661108351007,-4.6134003305553506e-05,0.0020681686206612503
0.10775494685799458,-4.7922142968559456e-05,0.0037373252842262897
0.10776007509184637,-8.523465726995028e-06,0.0018821761350872163
0.10776340691018049,-0.00019896033983712869,0.0017354836065441859
0.1077900473783302,-0.0005204678512455985,0.0018147182170542868
0.10805981568432799,1.8775466461562473e-05,0.002168088840575011
0.1081126049211889,-1.3113024195376966e-06,0.0023913629903846365
0.10813401733616956,0.0003109574873967347,0.0037770888071517
0.10832263384781982,0.0011222960571579677,0.002060422343761744
0.10832463409815318,0.0006641746754958433,0.002231498647898194
0.1083489065372305,0.0012683274629701202,0.0022650549047538468
0.10845544267681362,0.00038748986497338933,0.002271128758840935
0.10845567276510337,-0.0008705259926067299,0.002078700251048848
0.10855217671269202,0.0023629073553514957,0.0018814629746981813
0.10869317783954102,0.004979432519572891,0.0018057882289507798
0.10875191407558304,-0.001677394213210448,0.002048451819739071
0.10887313009834543,-0.0011283161273567544,0.00188285402162743
0.1090592015157199,-0.0014712813147212955,0.001836920252711222
0.10906643966359297,-0.0004166365414803863,0.0022859332979649244
0.10912552335912551,-8.279086639717548e-05,0.002068577471344615
0.10914382048736115,-0.0009874107219118855,0.0037225698723768958
0.10914893652579849,0.0021607283641209563,0.0018837175906391604
0.109152277890189,0.0030515795442305205,0.0017379748948767593
0.10917893751320662,0.0008960367851322815,0.0018146633854279016
0.10944870047569566,-0.00021457675956071398,0.0021808966237419768
0.10950146310051423,-0.0013979675885380516,0.0023893517989251253
0.10952288025396228,-0.0004930497097461739,0.003751406884072462
0.10971150133991614,0.000561893086771903,0.0020579059097151596
0.10971350415093184,-0.0015286805979037865,0.002230171978653427
0.10973781507800595,0.0007022024456624365,0.0022634644383426497
0.10984431863448663,-0.0006983877477146905,0.002274856610943069
0.10984457269250925,0.001527607714105983,0.0020827100611108653
0.10994103843768244,-0.0006190539513326598,0.001881817808662559
0.11008208031444155,-0.0003147721853444807,0.0018042693579753085
0.11014081766370509,-0.0005934835541516748,0.0020445386344114485
0.1102619862344909,-0.002248585626230093,0.00188015283643207
0.11044808762972025,0.004329026519482193,0.0018399334310248668
0.11045530444630458,-0.002768874663509391,0.002293773172799916
0.1105144354028198,0.0018493536441361869,0.0020639648626383893
0.11053269434955837,5.787612042595924e-05,0.003729748508065672
0.11053779795884111,0.001858890389005552,0.00188462516465041
0.11054114886928801,0.0005460382484265836,0.0017354285420871154
0.11056782741616189,-0.003075302197093177,0.0018140878279738714
0.11083758526774545,0.00022846464427672686,0.002164591025189941
0.11089032104655416,-0.004007936240661647,0.0023889832279503156
0.11091174317311925,9.936096060769728e-05,0.0037500036135322354
0.11110036906484311,0.0026999120771726837,0.0020605955697915977
0.11110237420507474,-0.000986457047424949,0.0022303703503972917
0.1111267236187814,0.00020998720109233204,0.002267190893460672
0.11123319459215963,0.0040305264050710665,0.0022748461335622312
0.11123347238708448,0.0004802347088279646,0.002082892367537445
0.11132989992893272,0.003236830813317937,0.0018836350521612261
0.11147098255742094,-0.0015590789721748877,0.0018028481594723153
0.1115297212513724,0.0026869182622881738,0.0020470159529029047
0.11165084237018164,-0.000948906114501824,0.0018814516824099449
0.11183697374463009,0.002354085866347333,0.0018383540240712209
0.1118441689957308,-0.0015875103928166823,0.0022893833830595106
0.11190334744742358,-0.000503599733757909,0.0020655481112983425
0.1119215679775607,0.0022097233908873193,0.0037229847766580776
0.11192665915950784,0.00017493966369741543,0.0018832069929463255
0.11193001984929651,0.001393854867313138,0.0017375489311380263
0.11195671755103831,-0.00152570036513211,0.0018164012336628855
0.11222647006002262,-0.003817141738618912,0.0021676529815321532
0.11227917922451525,-0.002037167913407356,0.0023902644952114513
0.11230060609136672,0.00043851145002449243,0.0037479048777350563
0.11248923678977008,-0.0009218456009350007,0.0020593129055463504
0.11249124425921764,-0.0005605817843523653,0.002232141493420272
0.11251563215955684,-0.000845194014047479,0.0022619515045496533
0.11262207054892315,-0.0032157307652945777,0.0022728966422343212
0.11262237231539984,0.0015180709692366179,0.0020838777069975807
0.1127187616525589,0.0017756822900203417,0.0018846158514229986
0.11285988503232147,-0.0008287431291478242,0.0018031416425511198
0.1129186248390397,0.0018578175052077484,0.0020460429534690894
0.11303969827349647,-0.00010907651944336294,0.0018829067577776477
0.11322585962534504,-0.0017653110799750182,0.0018363997597142625
0.11323303377707816,0.0010220410267187674,0.00228779803892339
0.1132922594908905,-0.000863135015332972,0.0020678347414585484
0.11331044183839367,0.003494680552723617,0.003726423453049085
0.1133155205939147,-0.0005945564379494783,0.001883921550319472
0.11331889082930502,0.0033683186832043077,0.0017372347261282312
0.11334560768591473,0.0003138185108575442,0.0018135671021462265
0.11361535461855965,-0.0003449321409938477,0.002170664879277029
0.11366803717055518,-0.0033162838190109456,0.0023889524942998577
0.11368946900915944,-0.0009795429073946593,0.0037518173645706234
0.1138781042809569,0.0012614133229398306,0.0020600374746389642
0.11388011431245104,0.0028650169727235664,0.002235171319127915
0.11390454070055966,-0.0024765734332633516,0.0022690670431227164
0.11401094650659616,0.00010555984477278457,0.0022797367421066896
0.11401127201133932,-0.000397205423809055,0.0020808828058927306
0.11410762337663982,0.0021101836163133214,0.0018843071179343077
0.11424878727530086,0.000672996164500006,0.00180384490763603
0.11430752842716174,-0.0004965663844167523,0.00204498962744885
0.11442855440964195,-0.0008755923883185801,0.0018830586797997976
0.11461474573889063,-0.0006182790908120239,0.001836780787130735
0.11462189855797078,0.0023320321438369263,0.0022927317211446263
0.11468117176718806,-0.0009862782334586484,0.002071983551439682
0.11469931546685075,0.0021840933890509007,0.0037325410793050072
0.11470438202786681,0.005033315128084803,0.0018879873561613004
0.11470776180931352,0.0031556492726174667,0.0017375397343259574
0.1147344975879605,-0.00044476993884501326,0.0018154614126017236
0.11500423940992732,0.002796829246907606,0.0021782756487176984
0.11505689534942576,-0.0004563332419991184,0.002389126884483138
0.11507833192786165,-0.0006526709769971717,0.0037732971594417975
0.11526697200588387,0.0003128648363706077,0.0020616870800442243
0.11526898413239905,0.00381118127307567,0.0022343028606717935
0.11529344924133511,-0.0002560019950870185,0.002268694514026257
0.11539982269709981,0.005016745033874281,0.0022732111964901443
0.11540017170659667,-0.0010516645404692326,0.0020799831481247808
0.11549648486743536,0.0005158782927772165,0.0018830655483050135
0.11563768951782549,-0.0010847451242348427,0.0018035946146493461
0.11569643201573854,-7.802249396249294e-05,0.002047225500519663
0.11581741054624217,0.0008651615736177121,0.001883808511021765
0.11600363185289098,-0.0015094878988541893,0.0018360801995987058
0.11601076310626013,-0.0002474189247045899,0.0022902418297961647
0.11607008381088235,0.0014106633801453938,0.002065116676038505
0.11608818932768372,0.001196444248517281,0.00375223599414277
0.11609324322898829,0.0010123850725385353,0.0018849511276098122
0.11609663278932203,0.001896679740550411,0.001736525291030161
0.11612338772374642,-6.765128391705844e-05,0.0018164920376301475
0.11639312420265924,0.00041252382025547263,0.0021644108142395285
0.11644575329637519,-0.0014916065022241298,0.0023883871813959803
0.116467194845427,0.003231585603639786,0.0037502094358580294
0.11665583949888969,0.00020152334002077055,0.002059883340725304
0.11665785418517771,-0.003006101192134847,0.002232499819844929
0.11668235778211056,0.0008659960387937815,0.002268736656380294
0.11678869865386332,-0.0012431146937217363,0.002274002122328065
0.11678907163422991,-5.960465543353166e-05,0.002079432969215447
0.11688534659242578,0.003379881986358413,0.0018826980250682876
0.11702659199227128,0.0038663751840071203,0.001805184149737802
0.11708533560431533,0.0036668187976156563,0.0020481808048213967
0.11720626645001175,0.0022379759975628133,0.0018839472781101963
0.11739251773406068,0.0010474326099334519,0.0018370375993766069
0.11739962788738012,0.0015494230179946555,0.002298075883864024
0.1174589958541219,-0.002096355336252853,0.00206880448126277
0.1174770629561408,-0.0017814639415975053,0.0037340337568283837
0.1174821046629404,0.0029951935401903995,0.0018857979328122019
0.11748550376933053,-0.0035975581880017815,0.001733721543917932
0.11751227785907759,9.077789022526872e-05,0.0018153589671001972
0.11778200899561853,0.0025145415987744,0.002170243455736659
0.11783461147615526,0.002830803900504719,0.0023923939646590883
0.11785605776299235,0.0021834973424965654,0.003747562383796999
0.1180447072242714,0.003052771637339191,0.002062816774529238
0.11804672423932061,0.0007234217029967738,0.0022355813339647057
0.11807126632311338,0.0007597805428112281,0.002266384600797522
0.11817757461153633,-0.0004279018213573238,0.0022705019786361416
0.11817797132948726,0.0013031365817433027,0.002086754795775675
0.1182742080841308,-0.0010865332638978487,0.0018807466710948951
0.11841549423434117,-0.0018619898310882066,0.0018034020636726136
0.11847423919152789,-0.0009304286713174292,0.0020437337387324106
0.11859512258615723,0.0037720806191112732,0.0018834180539625384
0.11878140384806102,-0.0007477404024136547,0.001836284624940388
0.11878849243635159,0.0037612325718223705,0.002289739381177315
0.11884790789758881,0.00136941695858539,0.002071681104379494
0.11886593681833801,0.001081526472841432,0.0037690698855197225
0.11887096609598302,0.0010483862844203884,0.0018854379765727478
0.11887437474888429,0.001845658155499308,0.0017371620829544215
0.11890116776066861,0.00024861101781326056,0.001816397508371921
0.1191708937869862,-0.0005443693180744447,0.0021666294578396306
0.1192234694212857,-0.0015665295541040791,0.0023894477251674637
0.11924492068214931,0.0010976197298084855,0.003786844645695921
0.11943357471591298,-0.0005268455493769864,0.002058956674597861
0.11943559429346351,-0.00457793556057251,0.002233831378534087
0.11946017486388882,-0.000943184067580205,0.002266512424843745
0.11956645056920934,8.028747086896715e-05,0.00227273366075462
0.11956687125757526,-0.0009009839715332646,0.0020787233012866915
0.11966306957492634,-0.001407325519441116,0.0018805391025389616
0.11980439647732055,0.0007020832363515694,0.001804203234060687
0.11986314277874044,-0.0021683577600165593,0.002044102076876535
0.11998397848947207,0.0006216169515163017,0.001883073580963656
0.12017028996115187,-6.28829114823759e-05,0.0018365847436937232
0.1201773572181537,-0.00024938587833389647,0.002287892335350931
0.12023681994196522,-0.0006436110693712749,0.002064475227500539
0.12025481044724984,-0.004151821878878192,0.0037335445795585952
0.12025982752993514,0.0019916895613114605,0.0018859904837889344
0.12026324572843805,0.003406108034749167,0.0017382108687762979
0.12029005789554503,0.0013048055120954416,0.001816117878718891
0.12055977857835387,-0.0019504431397515676,0.0021644261810647575
0.12061232736732563,0.001149356570724791,0.0023907799823486772
0.12063378360130628,0.0021741990162489344,0.003762702664769172
0.1208224422080093,-0.0008845330866336099,0.0020603503990799903
0.12082446434624217,0.0037593252228484975,0.0022384304830605655
0.12084908340466427,0.0004844070347083118,0.0022750747732951833
0.12095532652688235,0.0019158724396000082,0.002269761577056928
0.12095577095215049,-0.00014191868458723889,0.0020802755834655015
0.12105193129900726,0.0003388524661396275,0.0018823263108792266
0.12119329895267583,-0.0030134325647531712,0.0018026038036681063
0.12125204636777198,-0.0005132556879381411,0.002043208007045032
0.1213728346251628,-0.00481337394953496,0.0018792715722882579
0.12155917584232157,-0.000354826513795814,0.0018364578509702416
0.12156622199995581,-0.0009077789022526872,0.0022854180436583833
0.12162573221849016,0.00220197478568096,0.0020669187855426284
0.12164368430808281,-0.0010621549598255342,0.003725824146865156
0.12164868873151136,-0.0004199744021846641,0.0018857016573238356
0.12165211670844656,0.0022535924172863986,0.0017367746526941036
0.1216789477985003,0.0035787231168848965,0.0018155639745185926
0.12194866337040366,-0.002262831138878707,0.0021748292889140763
0.12200118554619621,0.006527127002559974,0.002390566709440954
0.122022646519099,-0.001095771985490046,0.003757711007707299
0.12221130993293627,-0.0009139777864177745,0.002060145042415567
0.12221333439856608,0.0019345883014061371,0.0022347082188948785
0.12223799194543972,0.000880181946786962,0.002267330359041159
0.122344202717386,0.0013095738845301241,0.0022717958187542828
0.12244079279025755,0.00354772869605946,0.0018827884797895217
0.12258220119474572,0.001783550104537568,0.0018045990462256752
0.12264094995589403,0.0024568442923147416,0.0020453176858844196
0.12276169076130827,0.001228511553140521,0.0018828157209797003
0.1229480619572314,0.0002874732531559232,0.0018358379392706644
0.12295508654892728,-0.0016951564005296405,0.002289591068030787
0.12301464426218445,-1.680851283225593e-05,0.002068386317351994
0.12303255793608514,-0.0016858580742820095,0.0037426231136393154
0.12303755016546347,-0.001433670777142737,0.0018835791727967572
0.12304098768845506,0.0005810857858215002,0.0017361620751611129
0.12306783793428622,0.0012730958354048028,0.0018144098328116238
0.12333754816268083,-0.001643300350302468,0.0021655682155760914
0.12339004349223615,-0.0025749807193841123,0.002389403487337259
0.12341150943689172,0.004222214976945304,0.003745994036300904
0.12360017742548735,0.0020956400803875397,0.0020598479504611404
0.12360220421942358,0.0010110737701189976,0.00223460391074787
0.12362690048621516,0.000851929340111468,0.0022672118482223477
0.12373307867437688,0.005086244062109779,0.0022767155311344024
0.1237335705757232,6.145239975197114e-05,0.0020837293938510528
0.12382965428150783,0.0027340059400806638,0.0018824782329013765
0.12397110343636086,0.003459394596706744,0.0018062188493032185
0.12402985354401608,-0.0005601645517643306,0.002043484377068468
0.12415054666416836,-0.0018162134557152543,0.001880544806890751
0.12433694807123175,-0.0034079557790677173,0.0018352081322669624
0.1243439513298199,0.0002484918085023935,0.002289101657930313
0.12440355630565136,-0.0024115447541853685,0.0020632114225408
0.12442143179737286,6.979705151266558e-05,0.0037255014435353478
0.12442641159850609,0.004669369102007659,0.0018886282226225535
0.12442985866846357,-0.00011396410118891254,0.0017348558950166515
0.12445672807007213,-0.0024372343606772207,0.0018142233354327087
0.12472643272121786,-0.0011132361495320708,0.002167119333601475
0.12477890167110672,-0.00044584282264281683,0.0023889774071831835
0.12480037235559394,0.005033315128084803,0.0037458929877834894
0.12498904514995957,-0.0021906499011487,0.0020570837845654104
0.12499107427265699,-0.0036792761706011534,0.0022337370821065455
0.12501580902653586,-0.00011497738033128257,0.0022701874243803185
0.12512195463182252,0.0012480618801227195,0.0022753520746413604
0.12512247027098056,0.0024773482937838764,0.002086472604985107
0.12521851600558875,-0.0016484263506697516,0.0018812093056665609
0.1253600059121709,0.0012428166704445687,0.0018043874031327491
0.12541875713122863,0.002749860778425983,0.002043138157839446
0.12553940280031384,-0.0015078189685020504,0.0018818055850515815
0.1257258341852321,4.261732863497514e-05,0.0018377909230588537
0.12573281587879137,-0.0005706549711206321,0.002283609414895072
0.12579246834866353,-0.00035864121174356,0.0020629534461415015
0.12581030542673943,-0.0021181706401415257,0.003763731310736771
0.12581527303200346,-0.0009766222792784163,0.0018845525214766005
0.12581872941564143,-0.00027626757793441925,0.0017352961778425297
0.1258456179721179,0.0012589099274116222,0.0018142679225089412
0.12611531751258553,-0.0027769212919929176,0.0021702958426408486
0.12616775961623716,0.0004354120079419488,0.0023894765961724393
0.12618923527315928,-0.00024956469230019707,0.0037515468153143197
0.1263779126411464,-0.001780093034522534,0.0020593918351486627
0.1263799443267999,0.0007537008679570079,0.0022352390728573334
0.1264047175666292,0.003529012834253331,0.002270546216466346
0.12651083058949553,-0.0018113854786251382,0.0022756771062780214
0.12651137019929592,0.0012280347158970528,0.0020859892484824507
0.1266073774963843,0.0020878914751811806,0.001884202460541271
0.12674890815469553,0.0004795194529627622,0.0018041511964025253
0.12680766071935068,0.0005365015035572185,0.002044118375024505
0.12692825870362867,-0.00031149392929563646,0.0018806201276174415
0.12711472006594704,0.0028596525537345485,0.001837134224111001
0.12712168066059348,-0.003211737253380531,0.0022890057316879747
0.12718138039144833,-0.001211345412375664,0.002063330631851667
0.12719917928802715,-0.0027787094316559235,0.0037471900875312245
0.12720413446686507,0.00217884817937275,0.0018864581242203338
0.12720760039564993,0.0015949609747458737,0.0017358277302970404
0.12723450810699433,-2.6285653046187463e-05,0.0018157347558262508
0.12750420230531745,0.00021427873628354632,0.0021750036790973565
0.12755661779510774,-0.000958204440749455,0.0023887124458633266
0.12757809819163413,0.0008617045036025672,0.0037662398285400562
0.1277667801341522,0.0012412669494032968,0.0020594088317886887
0.12776881438048804,0.002168000132083847,0.002239051675328912
0.12779362610740463,0.00032466655814644696,0.0022686486463812552
0.1278997065467138,0.002546489694086773,0.002279617299965137
0.12790026989455328,-0.0015707614846398599,0.0020803552115598698
0.12799623898808932,0.0007526279841592043,0.0018806932364526217
0.12813781039676542,-0.00030863290583482694,0.0018033151014116588
0.12819656430747273,0.00024193529640470501,0.002041620101771373
0.12831711483977415,0.0007598997521220952,0.0018846567132082665
0.12850360617949264,-0.002767563361089853,0.0018342889167214482
0.12851054520865546,2.4616722694048576e-05,0.002284967749113038
0.1285702924360521,0.0011221768478471006,0.0020677658235757033
0.12858805314886013,0.003141105736691685,0.0037375748787209177
0.12859299566707705,0.0010085703745907892,0.0018870471858541105
0.12859647137474894,-0.0013813378896720963,0.00173519710838594
0.1286233980090401,-0.003594697164540972,0.0018135568575960738
0.12889308709827674,0.003285945049395167,0.002172158255292461
0.12894547574160242,-0.0018321278987160072,0.002390615138223494
0.1289669611107911,0.0014925601767110663,0.0037600237149042572
0.12915564785998868,0.0035112506469341387,0.0020604691427294868
0.12915768443281195,0.0019709471412205914,0.002236037216446498
0.1291825346488622,-0.00033634907061141917,0.002268550391832064
0.1292885825043868,-0.0018103125948273346,0.002268702663100242
0.12928916958981063,-0.0020063523065482203,0.002079772436354596
0.1293851004802491,-5.59091667966527e-05,0.0018811103526253138
0.12952671264019955,0.002884924927638366,0.0018052694821839598
0.12958546789559477,-0.0010939242411716066,0.002040117412528529
0.12970597074263424,6.496907442254951e-06,0.0018835038520700668
0.12989249229349298,0.0022441748817279006,0.0018380774212170996
0.12989940999000282,0.0023775701005881444,0.0022864012876423517
0.1299592047130318,-0.002183139714564075,0.0020657963088088586
0.12997692677777195,0.004631698959773667,0.0037451560786645553
0.12998185710011967,2.7358536843991033e-05,0.001886741246333643
0.12998534235475745,1.329183816167756e-05,0.0017361044495665043
0.13001228814482602,0.001292407743765267,0.0018146474365259594
0.1302819718896444,0.0024810437824207554,0.002167636450553498
0.13033433368764236,-0.002990544377066695,0.002389863095110016
0.1303558240285838,0.0016435983735796356,0.003754227860655402
0.130544515352085,-0.0029863124465309143,0.0020590342072160615
0.1305465544865001,0.0025433902520042295,0.0022377042841531546
0.13057144319054714,0.0005378128059767562,0.0022677031209683038
0.13067745869489045,-0.0014986398515652866,0.002276630082272902
0.13067806951744387,0.002858341251315011,0.002082788525051807
0.13077396220387527,-0.0008440019209388083,0.0018821938302192981
0.13091561511646432,0.0004994274078775618,0.0018040608580966338
0.13097437148462632,-0.0030516987535414986,0.002040631502681643
0.1310948268787797,0.00047582396432588325,0.0018832285297847146
0.13128137817466268,0.0006719232807022024,0.0018358393362547761
0.1312882745389743,0.003906787140391055,0.002288736113754412
0.1313481167558166,-0.0003887415627374935,0.0020627597310113426
0.13136580063860492,-0.003979385610708985,0.003741748135924006
0.13137071853498128,0.0011834504336327711,0.0018875725682954612
0.1313742133352207,-0.0009664894878547159,0.0017350776662443876
0.13140117827970244,-0.00201630628400562,0.0018132758309589321
0.13167085668101208,-0.0009652377900906117,0.002170344737084759
0.1317231918660582,0.002794564270001132,0.0023918177087130024
0.13174468694637653,0.0009312035318380651,0.00374918032422906
0.13193338284327183,-0.0014845135482275396,0.0020619038454122267
0.1319354245397335,-0.000369966096275931,0.0022382651732740116
0.1319603517313226,0.00014811756875232618,0.0022709017489227798
0.13206633465165396,-0.0001831651061472428,0.00226908613523891
0.13206696921270122,0.0008581282242765553,0.002079238555593232
0.13216282369512555,-0.0008413793160997329,0.0018829635684648577
0.13230451735807947,0.0028218632021896894,0.001805487295290046
0.13236327507229362,-0.001431763428168864,0.002041385874101974
0.13248368301447044,0.0008053184995624463,0.0018832987282363287
0.13267026428866302,0.0010052325138865115,0.0018352054547140816
0.1326771393207764,-0.000845194014047479,0.002286000120371602
0.13273702879951088,-0.00025683646026308793,0.0020654857126746855
0.132754674267062,-0.002977312143560451,0.0037350486657855507
0.1327595799689334,0.0017300251239582565,0.0018878562724854837
0.1327630843152292,-0.004117608806659345,0.0017341184038210042
0.1327900681817482,-0.0022673610926916554,0.0018127968982392963


==> TESS_1266c_stacked_detrended.csv <==
time,flux,err
-0.12177181546167049,0.0009191633914404918,0.001837228636953885
-0.12163945175666413,0.003925503002197184,0.0037471307157064763
-0.12145103065358853,0.0011242034061318407,0.0019805306850577626
-0.12135706398794355,0.0020728711020119306,0.002168271379832276
-0.12102609815610776,0.0031209593631551513,0.001883745530321395
-0.12093904520270371,0.0004031062846969746,0.0018252820944917967
-0.1209335175153683,8.028747086896715e-05,0.002060721298361653
-0.12086518028718274,-0.003065646242912945,0.001862295304947252
-0.12078000730343774,-0.0011125208936668685,0.002069730216067472
-0.12076109522104161,0.0024545793154082673,0.0018071381812640752
-0.12074753853971743,0.0031515961560479866,0.002068273627300315
-0.12038295030288282,0.004078567757350493,0.0018381115309124942
-0.12006214359598744,0.003835380763181684,0.0019805874957449726
-0.11996816359601326,-0.0037726766656654975,0.002166769389081488
-0.11963723224107525,-1.752376869745831e-05,0.001883526320231197
-0.11955016002002594,-0.0012853147897686767,0.0018248278418248013
-0.11954466166480415,0.001337707281894751,0.002061719210678794
-0.1194762726895533,0.0021440390605995674,0.0018638536407238795
-0.11939111831839,0.003622949771216577,0.0020650780261447475
-0.11937220694926509,0.0003076196266924569,0.0018070705439499992
-0.119358627893007,-0.002371788449011203,0.0020643916412845208
-0.11899408491080976,0.00043779619415929005,0.0018372252609089484
-0.11886172848130627,0.00041931875097489524,0.0037416100673276307
-0.11867325653929583,0.0005019308034057701,0.0019780147166725487
-0.11857926320362822,-0.0011695625489167583,0.002165894644196864
-0.118248366325588,0.0017889145235265858,0.0018815157108483989
-0.11816127483780292,-0.0024358634536022494,0.0018226150189918314
-0.11815580558049987,0.0011630656414745033,0.0020611431875633933
-0.11808736485863847,-0.004256666467785775,0.001861958515360984
-0.11800222910119373,0.0004222989837465718,0.002069711589612649
-0.11798331867657907,0.0022086505070895157,0.0018064030183752807
-0.1179697174800367,0.0002266765046137209,0.0020639117772421438
-0.11760521975156735,0.0019938353289070676,0.0018380107152257648
-0.11747286696004267,-0.0007600189614329622,0.003752308404485894
-0.11728436971498013,0.003301442259807885,0.0019798133337163926
-0.11719036257909465,-0.0007126332603633045,0.00216961201891816
-0.11685950041010074,-0.0019649270710219158,0.001880264595161008
-0.11677238965512515,-0.0003292561166148289,0.0018243338915259644
-0.11676694972993573,0.001585901067119977,0.0020638605544913806
-0.11669845726146377,0.001388252029702386,0.0018647725070233656
-0.11661334011660074,0.00099676865281495,0.002067451967811936
-0.11659443017060767,0.00016027691846076664,0.0018062152404275966
-0.11658080683332628,-0.0015853050205656416,0.002065868020659927
-0.11621635459323443,6.133319044110408e-05,0.001836117336093009
-0.11608400520640316,0.000812232639592736,0.003794737838757844
-0.11589548265874328,0.0018898848098309884,0.001977714132257843
-0.11580146218739173,-0.000971436674255699,0.002173623691625659
-0.11547063449506823,-0.002064943682839382,0.0018803652944323946
-0.11538350447244738,5.716086456075686e-05,0.001825644262622761
-0.11537809387937159,0.005305946822037777,0.0020620943009127916
-0.11530954966337958,0.0008494259445832597,0.0018635090513096544
-0.115224451131553,0.0013590457485399554,0.0020692764290618474
-0.1152055418983764,0.0003488660482524608,0.0018064503994197367
-0.11519189641876437,-0.0007608534266090317,0.002064096877636947
-0.11482748943444676,-0.001698255842612184,0.0018360859039504953
-0.11469514368513956,0.0011141898240190073,0.0037480145409878266
-0.11450659560159693,0.001595557021300209,0.0019787991232512814
-0.11441256179546144,0.00012677910210712184,0.0021688951332381606
-0.11408176858003571,0.004709542639769859,0.0018837106057186018
-0.11399461928976962,0.0005475879694678554,0.0018254976957063726
-0.11398923802880745,-0.0015643241818530385,0.0020610102412420943
-0.11392064206620489,-0.0019958618871919187,0.0018627677184076998
-0.11383556191367461,0.0003651977238412485,0.0020649604466486775
-0.11381665362614513,0.0023246411665631683,0.0018068322417436077
-0.11380298577228132,0.00016993287264099877,0.002064633319535849
-0.1134386242747496,0.00011450054308781432,0.0018369331748142555
-0.11330628193013581,0.002433598476695664,0.003743637789765797
-0.11311770854399583,0.0023794774495620175,0.0019795879536130346
-0.11302366117161,-0.0018524530862188415,0.0021710390381882855
-0.1126929028982886,-0.0018511417837993038,0.0018819448178013834
-0.1126057338742612,0.0014643075700355723,0.0018261039868108606
-0.11260038194541266,-0.0005370379454561203,0.00206069871378518
-0.11253173423529006,-0.0003992915867492286,0.0018628861128111684
-0.1124466729283995,-0.0019984248873755606,0.002067074782101771
-0.11242776535300436,0.0001558661739586853,0.001806908610208382
-0.11241407535885628,-0.0017861727093767543,0.0020664826936690854
-0.11204975911459769,0.0011760594563590132,0.001838212230183881
-0.11191742040932695,-0.000384092399613678,0.0037374337833256336
-0.11172882148730423,-0.0007263423311130168,0.0019769835095674116
-0.1116347607805892,-0.000914931460904711,0.0021719703609294344
-0.11130403698325608,-0.0022886995593368598,0.001880102545004048
-0.11121684869158344,-0.0013309123511753285,0.001823485340093435
-0.11121152609484852,0.0003170371622509549,0.002059649811547961
-0.11114282663766062,3.3915048941679515e-05,0.0018634158026201969
-0.11105778394335175,-0.0013728740286005348,0.002063911311580773
-0.1110388768465782,-0.0022243265314686456,0.0018077192102392097
-0.1110251649449765,0.0029180651160594095,0.0020734988135395313
-0.11066089372252463,0.0014229419391647014,0.0018372547139906372
-0.11052855865568745,-0.0019267800915444555,0.003738513652043996
-0.11033993466298853,0.002003610492398167,0.0019780268238681837
-0.11024586038888629,0.0016412141873622943,0.0021704725611309816
-0.10991517106867832,0.0011449458262227097,0.0018827541372634419
-0.10982796350890567,-0.0010921957061640342,0.001825301885100046
-0.10982267024428438,0.001203835225791039,0.002061899188798521
-0.10975391904094067,-0.0018142465020859477,0.0018617273144904938
-0.10966889472615549,0.0037235624295883785,0.0020713767946738235
-0.10964998857434693,0.0025035743421746304,0.001807187541369356
-0.10963625429849344,0.0006363989060638175,0.0020680512739958655
-0.10927202856419171,-0.0022519830915898043,0.0018368300308206733
-0.10913969713419647,0.0028166179925115387,0.003739516686636213
-0.10895104760584218,0.002237737578941079,0.001979193538432158
-0.10885695976435272,-0.0006422401622963037,0.002172279792910181
-0.10852630515273631,0.0014039876587368383,0.0018829430793645525
-0.1084390783262279,-0.001673698724573569,0.0018239679981040355
-0.10843381439462974,0.0012449624380401758,0.0020618637985343573
-0.10836501121002584,0.00019007924617753247,0.0018633387356633668
-0.10828000574110774,0.0028745537175929314,0.0020710266173231515
-0.10826110030211566,0.000913918181762341,0.0018070718245187683
-0.10824734388484103,-0.0005818010416867025,0.0020728506129116917
-0.1078831634049493,-0.0011855365965729447,0.0018370917325109361
-0.10775083538078434,0.0017370584732994132,0.003743855719287226
-0.10756216054915058,0.0006971956546060198,0.001978418445080837
-0.10746805937174031,-0.000693738584590875,0.0021658222338537397
-0.10713743946962495,0.0013709666796266617,0.0018815294478588308
-0.10705019314355013,-0.0008420945719649353,0.0018242244611038794
-0.10704495831032546,-0.0009324552296021693,0.0020595366558349114
-0.1069761036123964,-0.0003064871382392198,0.001862330928042101
-0.10689111675583263,-0.001225710134335145,0.002064830294295602
-0.1068722120298844,0.0005071760130839209,0.0018054694837426216
-0.10649429824616163,0.0028203134811484176,0.0018395647436347145
-0.10636197362623534,0.0009132029258971386,0.0037470645917918547
-0.10617327349245897,0.003494799762034484,0.0019784540681756857
-0.10607915874720675,0.0017343166591494708,0.002170666741922511
-0.10574857355368295,0.0012480618801227195,0.0018830130449854813
-0.10566130796178186,-0.0012359621350697125,0.001824085111938735
-0.10565610245885182,0.000627935044992256,0.002061613272716988
-0.10558719601522171,-0.0016992691217545541,0.001861802053140471
-0.105502227771467,-0.000766277450253483,0.0020671197184240313
-0.10548332375719838,-0.004379511662634283,0.0018035568960783296
-0.10546952282334132,0.0001236796600245782,0.0020699525693719215
-0.10510543285408858,-0.0030968790823601156,0.00183489404367251
-0.10497311210406224,-0.0004832149415996412,0.0037408992352454488
-0.10478438666814327,0.0006359220688203493,0.001978175369845397
-0.10469025835618595,-0.0007525087748483372,0.0021708988741157426
-0.10435970763910518,0.0013778808196569514,0.0018827601908612593
-0.10427242277910409,-0.0033570534033274813,0.0018228116445055565
-0.10426724660874243,-0.0011388661513684895,0.0020613701974815483
-0.10419828841804701,-0.0005775095064954883,0.0018637756424443083
-0.10411333855427074,0.0013161303966278126,0.0020655318131503723
-0.10409443525168172,0.0017351511243255402,0.0018067290977500255
-0.10408061241037103,0.002434790569804335,0.0020717090440617284
-0.10371656769484616,-0.0004677773358423565,0.0018367381791153275
-0.10358425034996799,0.00030094390528390136,0.003743702516696307
-0.10339549961099692,0.001247346624257517,0.0019773839783461056
-0.10330135796425566,-0.000557184318992654,0.002172616931742477
-0.10297084172407267,0.000657856582019889,0.0018837989649636683
-0.10288353736268618,0.0010253788874230452,0.0018253007209466196
-0.10287839075863303,-0.002981663283407099,0.0020608062815617827
-0.10280938058758693,0.0008582474335874224,0.0018630996185495768
-0.10272444956899562,-0.0005391241083962939,0.0020642843063386034
-0.10270554697945045,-0.0009549261847006107,0.0018054191923145995
-0.1026917017636606,-0.00032407051159211164,0.0020647895489256766
-0.10232770253651324,0.0019478205349123812,0.0018389376141838933
-0.10219538882915913,0.0037482387569378606,0.003742254775495191
-0.10200661255430532,-0.003442347665252865,0.001975310621093623
-0.1019124573397221,0.0014536979413684037,0.0021700362364267534
-0.10158197604232555,-0.002028406029058627,0.0018811594798999094
-0.10149465218046316,-0.002808034922129221,0.001822714786940477
-0.10148953490806889,0.0006539226747612759,0.0020603846251907275
-0.10142047298950274,0.0016195180927844888,0.0018624251080542997
-0.10133556058326576,-0.00017637017542782019,0.002068577471344615
-0.10131665870721918,0.001994669794083137,0.0018071123370580083
-0.10130279134978082,0.00012809040452665954,0.0020663408997817455
-0.10093883737772558,0.001996457933746143,0.0018383526270871091
-0.10080652707551963,0.001382768401402501,0.0037581913374110467
-0.10061772549715897,-0.00045412786974807773,0.0019766025985662817
-0.10052355694801918,-0.0021475557352702568,0.002170112837722213
-0.10019311012729304,0.0011423232213836343,0.0018826591423438447
-0.10010576699824014,-0.00034177309425587055,0.0018237004756466405
-0.1001006788246741,0.0037364370351620213,0.002062572767971057
-0.1000315653927828,0.0019420984879907621,0.0018631045079939678
-0.09994667159799064,0.0006133915090664743,0.0020668687269452916
-0.09992777043453316,0.0009604098130004957,0.0018071998813956763
-0.09991388070307039,-0.0008117558023492677,0.0020672242594017252
-0.09954997198474302,-0.0015812519039961614,0.001836872289590053
-0.09941766555402864,-0.0034597522246394563,0.003742222412029936
-0.09922883844046737,0.0026943092395619317,0.0019778854956422143
-0.09913465632416774,0.0029993658660707467,0.0021725717625895313
-0.09880424444509117,-0.0009701253718361613,0.001880237121140144
-0.09871688181556237,-0.005097807365263773,0.0018214824141232517
-0.09871182297365522,-0.004884839931399765,0.002060272400800419
-0.09864265756232271,-0.0004167557507912534,0.0018612346447604258
-0.09855778238079438,0.0005986095545189585,0.002066079430922168
-0.0985388821613924,0.0006648899313610457,0.001806344810703959
-0.09852497028941798,-0.0007889868239736586,0.0020688922584311234
-0.0981611068264101,0.00193446909209527,0.001838125617168954
-0.09802880379970702,0.0003164411156966196,0.0037401644216026823
-0.09783995161615167,0.0011507870824551958,0.0019766850206288733
-0.09774575593314694,-0.0034769183654043134,0.002167042266644645
-0.09741537852914917,0.0019318464872561947,0.0018827709010727826
-0.0973279966328846,-0.0009785296282522893,0.0018234206131629252
-0.09732296712354582,-0.0022921566293520046,0.0020631494895785134
-0.09725374996423852,0.002227723996828246,0.0018632444392358255
-0.09716889339574664,0.002348602238047448,0.002065869417644039
-0.09714999388916112,8.934737849486396e-05,0.0018065784562966447
-0.09713605987576557,-0.00021314624783030922,0.0020669325225530603
-0.09677224166807719,0.00018972161824493128,0.0018368405082015112
-0.09663994204561277,-0.00018584731564175172,0.003745044785596988
-0.09645106455855057,0.0034210091986075497,0.0019788545369543798
-0.09635685554144402,0.00014036896354596706,0.002181152039003737
-0.09602651261411665,-0.004032552963355696,0.0018802690189440284
-0.0959391112173762,-0.0027179722877691548,0.001823829347430947
-0.09593411127298168,0.0009217859962795671,0.0020611345728280377
-0.09586484236706383,-0.0013096334891855577,0.0018602661855249736
-0.0957800044106989,-0.0002565980416413538,0.0020763076829268365
-0.09576110538455396,-0.0014157893805126776,0.001804844799013996
-0.09574714922905514,0.0008851887378433787,0.0020781759163455813
-0.09538337650792528,-0.001552045622833731,0.0018378668258622573
-0.09525108052389442,0.003972709889300541,0.003737466612452259
-0.09506217750094947,-0.0023694042627938616,0.0019762046909251258
-0.09496795491600096,-0.00013428928869174683,0.0021707999210744955
-0.09463764693191479,0.000714481004681744,0.0018811414355217996
-0.09455022603560792,-0.0012404324842272274,0.0018237990794418596
-0.09454525542150805,0.00026625399582158593,0.002060563206326343
-0.0944759347685249,-0.001215398528945144,0.0018616226570974572
-0.0943911154261059,0.0002631545537390423,0.0020635085144952263
-0.09437221711186794,0.0021709803648555237,0.0018078009338097455
-0.0943582388156301,-0.0025159125058494825,0.0020636179449173113
-0.09399451111539747,-0.0019032362526482105,0.0018368058164294034
-0.09386221877025491,0.00034159428028956995,0.003743324632494086
-0.09367329067754326,2.2470955098441436e-05,0.001976512027429705
-0.09357905452361592,0.0023004416764571545,0.002169812951799563
-0.09324878101688228,-0.0009372832066922854,0.001880364828771024
-0.09316134085293015,-0.0003526211415447733,0.0018239088591099726
-0.0931563995709439,0.0008503796190701962,0.002063409328623294
-0.09308702693715531,-0.0025315289255730677,0.0018592916726917039
-0.09300222644174028,-0.0007029177015276389,0.002067708780057808
-0.09298332883872718,-0.0007038117713591419,0.001805205104499478
-0.09296932840197769,0.0009922386990020016,0.002070316018071655
-0.0926056459566098,0.0015347602727580067,0.0018384863883158067
-0.09247335724944605,-0.0015533569252532686,0.0037466298969024234
-0.09228440362130641,0.0010222794453405015,0.0019765110961069638
-0.09219015389908236,0.0019597414659990875,0.0021805031398838414
-0.09185991533468041,0.0006160141139055497,0.0018837178234698457
-0.09177245566934289,-0.0016879442372221831,0.0018241463464089655
-0.09176754372037976,0.001961052768418625,0.002061520606104244
-0.09169811934043537,-0.002715409287585513,0.0018600576856462989
-0.09161333722386189,8.07643081124354e-05,0.0020631737039697833
-0.0915944405664959,-0.002371788449011203,0.0018060231551122346
-0.09158041775458514,0.00019210580446227254,0.0020701763196604825
-0.09121678079827689,-0.0010973813111867514,0.0018371281705131836
-0.0910844954953518,-0.003255785093745911,0.003742694825490384
-0.09089551656416006,-0.0013390185843142888,0.0019772289131097043
-0.09080125350806156,-0.0008718372950262676,0.002169192923684643
-0.09047104942010264,-0.0001974702234512904,0.0018803075524224434
-0.09038357025383448,0.00021284822455314156,0.0018234193325941562
-0.09037868787072512,0.0008001924991951626,0.002061859374751337
-0.09030921174326068,-0.00026875739134979426,0.0018609476809408093
-0.09022444823858677,3.8564212065494985e-05,0.0020674764150338913
-0.09020555229426463,0.0013234021645907035,0.0018074080320283233
-0.09019150734070536,-0.0006914736076844008,0.002062288248873636
-0.08982791540620383,-0.0005275608052421887,0.0018376257296876424
-0.08969563374125755,0.0005984903452080914,0.0037617673839063733
-0.08950662950701371,0.0009323956249467358,0.0019769786201230205
-0.08941235288398275,0.0023284558645109144,0.002186376293920212
-0.08908218373790078,0.0008317829665749343,0.0018840788274473836
-0.0889946850720662,0.0024676923396036443,0.001825570455295525
-0.08898983202016097,-0.0009506346495093965,0.0020590332758933204
-0.08892030391280059,-0.0002910495324819351,0.0018598395232941847
-0.08883555925353903,-0.0009230972986991048,0.0020716475767608125
-0.08881666402248811,-0.0006808639790172322,0.001807623400412214
-0.08880259692682557,-0.001847684713784159,0.0020631771964300626
-0.08843905024696141,-0.00018835071116996005,0.0018370192057524692
-0.0883067722195392,0.0023590926574037496,0.0037486140800024412
-0.08811774268178851,0.0018355253640756075,0.0019755017750862436
-0.08802345249227983,-0.001029610817958826,0.0021821359814797607
-0.08769331782241352,-0.0004838109881539765,0.001882487895374816
-0.08760579988938844,0.001413047566362735,0.0018236079254492388
-0.08760097616914209,-0.0010067822349277833,0.0020619012842746885
-0.0875313963147164,0.0025414829030303565,0.0018620170722783338
-0.08744667026849129,-0.0006870628631823195,0.002065235652518687
-0.0874277757488926,-0.0006390811155583265,0.0018049074304683382
-0.08741368628034252,0.002994597493636064,0.0020681865486240174
-0.08705018508817375,-0.0004673004985988882,0.0018377449389985095
-0.08691791046544495,0.0002413392498503697,0.003743807057674001
-0.08672885562555166,-0.002204537785864713,0.0019763096975641903
-0.08663455186774627,-0.0009504558355430959,0.00216658847963902
-0.0863044521397569,0.004750312224086395,0.0018841536825127034
-0.08621691470671067,-0.00015348198774134403,0.0018235356315214571
-0.0862121203181232,0.0017740133596682028,0.0020629799888396243
-0.08614248871754171,0.0025023822490659597,0.0018626838993609964
-0.08605778128321617,-0.0015681388798007845,0.0020695609481592683
-0.08603888747529709,-0.0009688140694166236,0.0018073117565399568
-0.08602477586714485,0.002510130854272319,0.0020714224294881398
-0.08566131969655544,-0.00043195493792680395,0.0018372344577210172
-0.08552904871089595,-0.004101694363658592,0.003764152268615771
-0.0853399685693148,0.0015938880909480702,0.0019763106288869315
-0.08524565147604335,0.000599563229005895,0.002171083974510546
-0.0849155862247244,-0.002382696100955539,0.0018802806604782927
-0.08482802929120226,-0.001573682112756103,0.001822544238463504
-0.08482326446755906,0.0002442002733111792,0.002058892646159407
-0.08475358112036702,-0.0006398559760789624,0.0018600516320484814
-0.08466889229816843,0.0012933614182522035,0.0020641790668688535
-0.08464999920306582,0.0007346273782182777,0.0018060422472284282
-0.08463586545417456,-0.0035693055813262875,0.002065091530324494
-0.08427245453731302,0.0020374659366844128,0.0018403228403460097
-0.08414018719008709,0.00038260228322783973,0.0037439486187306557
-0.08395108151216846,-0.003610075165642823,0.001973674287037424
-0.08385675085128241,0.00010007621647289966,0.002182231209230043
-0.08352672054297727,0.002471268618929656,0.0018843290040187247
-0.08343914410897924,0.0010579230292897535,0.0018254928062619816
-0.08343440861699492,-0.00036436325866517905,0.00206024073582722
-0.08336467328945218,0.0010066630256169162,0.0018619710882179896
-0.08328000331357543,-0.0010038020021561067,0.002061687545705595
-0.0832611106980039,-0.0016490820018795205,0.001805696027999406
-0.08324695503938528,0.0009240509731860413,0.0020698806246901677
-0.08288358937807061,-0.004178167136579813,0.0018355792643793103
-0.08275132543599284,-0.0004314781006833357,0.0037398142442520103
-0.08256219468785275,0.001519978318210491,0.0019766999217927317
-0.0824678504595795,0.0002029538517511753,0.002175613695492809
-0.08213785462794476,-0.0021173957796208898,0.0018798463148348894
-0.08205025892675621,-0.0003311038609332684,0.0018239881379583129
-0.08204555276643077,0.0026887064019511797,0.0020628968682849767
-0.08197576569227749,-0.00152671364427448,0.001859960944496562
-0.08189111432920981,0.0035958892576497536,0.00206826990200935
-0.08187222242531789,-0.004080713524945989,0.0018056953295073502
-0.08185804439222011,-2.9504304439598172e-05,0.002065795144655432
-0.08149472398599755,-0.0015393498312263887,0.0018379097831236928
-0.0813624636809891,0.0012117030403082651,0.0037625562142681265
-0.08117330762979691,-0.00016725066314648984,0.0019763204077757135
-0.08107894983504593,-0.000382185050639805,0.002174079108446081
-0.0807489889457429,-0.002437949616542423,0.0018810365452980777
-0.08066137374316895,9.983779785116553e-05,0.0018229987239611848
-0.08065669714824253,-0.002750516429635863,0.00205872104994435
-0.0805868580941933,0.00123018048349266,0.0018605679340931059
-0.08050222534416207,-0.0030937200356221384,0.002062998382463762
-0.08048333415263187,-0.000814259197877476,0.0018043365296280139
-0.08046913397924982,-0.0033791667304933215,0.0020646987449584146
-0.08010585882675514,0.002323925910697966,0.0018401762734296214
-0.07997360216018023,0.0018818977860028951,0.0037566893466602588
-0.07978442057356006,-0.00035816437450009175,0.0019760300679111603
-0.07969004944311564,0.0007542969145113432,0.002175685873005248
-0.07936012303071038,0.003675759495930686,0.0018828512276592066
-0.07927248832766054,0.0013697745865179911,0.0018234243384538898
-0.07926784129813313,-0.0030274992634354847,0.0020615152509984823
-0.07919795049656386,-0.00016534331417261683,0.0018600476739268315
-0.07911333612628368,0.0013049247214063087,0.0020686151899156316
-0.0790944458804006,0.001968443745692383,0.0018082903439102193
-0.07908022356537003,0.00016504529089544917,0.0020702412794216776
-0.07871699343468208,-0.0015197995042441903,0.001837915254644797
-0.07858474040654073,-0.00020486120072504832,0.0037472429400967847
-0.07839553375015385,0.003066123080156302,0.0019781322961686188
-0.07830114881858208,-0.0018822554139356074,0.002166312109615584
-0.07797125734850852,0.0027070646358247075,0.0018848415807723846
-0.07788360314589227,0.0026991968213074813,0.0018242239954425088
-0.07787898544847849,-0.0010972621018758844,0.0020623820796398067
-0.07780904266701327,0.0025956039301640033,0.0018622313929241407
-0.07772444714100857,0.0007943512429626765,0.002065460101299304
-0.07770555760816933,-0.0021741990162490454,0.0018056755388991008
-0.0776913129186596,0.003327191470955171,0.002070719047987887
-0.07732812827543967,0.004023969892973378,0.0018397891924153314
-0.07719587865244648,-0.0004933477330233416,0.0037666680041702994
-0.0770066466930075,0.0018293264799105202,0.0019756330915927456
-0.07691224842687916,0.00022846464427672686,0.002170411093830066
-0.07658239166539715,0.00049787768683629,0.0018818542466648065
-0.0764947179632145,0.0002319217142918717,0.0018248548501842946
-0.0764901295974596,-0.002170682341578467,0.0020604640204544104
-0.07642013506983858,-0.0005778075297726559,0.0018600732853022131
-0.07633555815596083,-0.0019693974201794306,0.002065944854786072
-0.07631666933548331,0.001442849894079501,0.0018064173374624259
-0.07630240250546194,-0.0017852190348898178,0.0020643483347770573
-0.075939263116652,0.0052861580764338445,0.0018408701088717774
-0.07580701713163762,-0.0029114489993063986,0.0037654295777552567
-0.07561775963495165,-0.0010519029590909668,0.001976092932196188
-0.07552334780302772,0.001587927625404717,0.0021699964223795692
-0.07519352575036464,0.0004625917308196392,0.0018825477328609347
-0.07510583278053673,-0.0005376339920104556,0.0018220700787729166
-0.07510127374644071,1.6987326798556523e-05,0.002059643990780829
-0.07503122747175439,-0.0009818078843011335,0.001859565365162259
-0.07494666917091308,-0.0008052588949070127,0.002064701306095953
-0.07492778106234255,-0.00034010416390373166,0.0018071098923358128
-0.07491349209180953,-0.0005828143208290726,0.0020649902489763942
-0.07455039772548844,-0.0012030007606149695,0.001837459255747662
-0.07441815537708862,-0.00013977291699163175,0.003744955611444523
-0.07422887281063595,0.0024284724763283805,0.00197735114921948
-0.07413444741200692,0.00022262338804424076,0.002167276494314044
-0.07380466006861752,-0.000977158721177318,0.0018820555287922375
-0.07371694736502832,-0.0022990111647268607,0.0018220655385745535
-0.07371241789587657,-0.0014029147749390347,0.002059642360966032
-0.07364231964129431,-0.0012187363896494219,0.0018584385810608115
-0.07355778018563797,-0.0009258987175044808,0.0020669409044577307
-0.07353889279011128,0.0007303358430270634,0.0018054839192451094
-0.07352458167702025,-0.00043666370570605295,0.0020656479956623307
-0.07316153256624602,0.0010640027041439737,0.001840380233109933
-0.07302929362231225,-0.0017032030290131672,0.0037582730609815825
-0.0728399857543991,-0.0006818176535041687,0.001977093405650867
-0.07274554678747336,0.00017100575643880234,0.0021744912187590393
-0.07241579438641566,0.0018828514604898317,0.0018812975484962847
-0.0723280621828053,-0.0016164186507019451,0.0018212710038610109
-0.07232356204531243,-0.0014845135482275396,0.0020616663581132337
-0.07225341204411961,-0.004122019551161427,0.001857100386697123
-0.07216889120127234,0.0025563840668887394,0.002065457772992451
-0.07215000451833475,0.00140148426320863,0.0018065565702122277
-0.07213567103030982,0.001731217217066927,0.002069780973156865
-0.07177266717371822,-0.00015610459258041942,0.0018384440131310844
-0.07164043210173077,-0.0007566811007286844,0.003754364765098351
-0.07145109869816224,-0.001376033075338512,0.0019746675427408595
-0.07135664639486095,0.00154072073830136,0.002179495914339289
-0.07102692847183789,0.002459705315775551,0.001883323757534997
-0.07093917700058228,-0.0011949541321314427,0.0018212570340198936
-0.07093470642757893,-0.0008181335004806556,0.0020610889380137214
-0.07086450444649017,-0.0017129185878488329,0.001859161985999999
-0.07078000221690672,8.636714572318738e-05,0.002067397485431579
-0.07076111624610348,0.001344979049857642,0.0018074857974772092
-0.07074676061665741,-0.0021697286670915306,0.0020743321145621743
-0.0703838020153853,-0.0028281216910103213,0.001836850054259608
-0.07025157034809126,-0.004238427443223114,0.003743700188389454
-0.07006221187384654,0.0029860144232536356,0.0019767809468712117
-0.06996774576964526,-0.0005934239494962412,0.0021787629633420046
-0.06963806278963602,-0.0009173156471220523,0.001881820136969412
-0.06955029158416437,0.0025318269488501244,0.0018244829031645482
-0.06954585057656004,-0.0003044605799544797,0.002059913143053021
-0.06947559684795124,0.00023132566773753638,0.0018613252158970026
-0.06939111323163161,-0.0007404686344507638,0.0020666561525296244
-0.06937222797341747,0.001778066476237683,0.0018095122393466067
-0.069357850203005,0.0005916954144886688,0.002065841943623175
-0.06899493662422174,-0.0006433130460941072,0.0018376832388669084
-0.06886270859354227,-0.0007290245406075258,0.0037473384006777525
-0.06867332481579069,-0.0025931601392913395,0.0019732551918039067
-0.06857884537862446,0.002064049613007768,0.0021722944612433542
-0.06824919710652466,-0.0029821997253060006,0.0018803875297628396
-0.0681614064014866,-3.910065396439677e-05,0.001822101627330773
-0.0681569947259959,-0.0008360745017661486,0.002058986011264207
-0.06808668901749115,-0.0003274083722963894,0.0018606548963540606
-0.06800222424658386,0.00040978200610553017,0.0020650114365687554
-0.0679833397002767,0.0017500522881839231,0.0018068810197721754
-0.06796893978957996,0.004044831522375114,0.0020674726897429267
-0.06760607146406983,-0.000920534298515463,0.0018384553054193208
-0.06747384683944802,-0.0002328753887788082,0.003753505619869641
-0.06728443775909909,0.0006853939328301806,0.001974802584538326
-0.06718994475454565,0.003028333728611443,0.002172475137855137
-0.06686033142386805,0.0008484722700963232,0.0018822850998479307
-0.06677252121971833,0.003770054060826533,0.0018240117702728695
-0.0667681388758865,0.001987278816809379,0.0020597012671294095
-0.06669778142031646,-0.0028108959455900306,0.0018580310109462162
-0.06661333526153612,7.039309806700089e-05,0.0020710259188310956
-0.06659445142804543,0.0002458692036633181,0.0018051794931240963
-0.06658002937660967,-0.000672996164500006,0.002070529989471434
-0.06621720607108728,0.0018598440634924884,0.001840047401645315
-0.06608498531772966,0.003920615420451634,0.0037435025151376453
-0.06589555093523813,0.004271686840955136,0.001977803306410308
-0.06580104413001209,-0.00127828144042752,0.002172160350768629
-0.06547146550929028,0.00021678213181175465,0.0018814240919737383
-0.06538363580420992,-0.000683426979200874,0.0018211396873545089
-0.06537928325860776,0.0003151298132770819,0.002060764372038431
-0.06530887382223227,-0.0013615491440681637,0.001859044057257901
-0.065224446276261,0.0011273028482143843,0.0020650591668592393
-0.06520556315626891,0.003918708071477761,0.0018079202595359552
-0.06519111872921712,-0.0006527901863080388,0.0020667241390897283
-0.06482834091275436,0.005549849072071789,0.0018423695384850274
-0.06469612356363541,-0.001455188057754242,0.0037399658170281323
-0.06450666387809179,0.0010179879101492872,0.0019739113086750465
-0.06441214373830917,0.002423942522515432,0.0021814484324661075
-0.06408259982708842,-0.00015187266204463867,0.0018809513292672626
-0.0639947506210774,0.0017717483827617286,0.0018236279488881735
-0.06399042740758887,0.0034990912972256982,0.0020640843047799416
-0.06391996622460283,0.0005649925288544466,0.001859317749728456
-0.06383555752472603,0.002166092783109974,0.002065601895186644
-0.06381667488358289,-0.0031322842476876334,0.001804570058805357
-0.06380220831465522,0.0023233298641436306,0.0020668296113901634
-0.0634394755215908,0.0023383502373128806,0.0018400562492113558
-0.06330726180931379,0.00021415952697267926,0.0037474971912051184
-0.06311777682094544,-0.00047922142968559456,0.0019744179482462315
-0.0630232431137756,-0.002534151530412143,0.0021672527455841445
-0.06269373414488655,0.0016704204685247248,0.0018838051349768284
-0.06260586543839963,1.9133094394163663e-05,0.0018214703069276167
-0.06260157155611523,-0.0010729434024590034,0.002059817682472053
-0.06253105839505224,-0.0023392443071444946,0.0018580091248617992
-0.06244666853945091,-0.0004024506334872058,0.0020642209763922052
-0.062427786610442126,0.0014982822236326854,0.0018064451607293177
-0.06241329790168493,-0.0005095005946458286,0.0020657872284121324
-0.06205061036189363,0.0013114812335039971,0.0018396015308829899
-0.06191840005590166,0.0037481195476269935,0.003766713871815301
-0.06172888999662973,-0.0008426906185192706,0.001972945061331104
-0.061634342722527435,0.000494182198199411,0.002171293987788675
-0.06130486846268468,-0.0012341739954067066,0.0018817933614406039
-0.061216980023800716,0.0020797852420422203,0.0018233050127276801
-0.061212715938381734,0.00037282711973674054,0.0020596703006482663
-0.06114215079696805,0.00010257961200110799,0.0018592827087103203
-0.06105777955440317,0.0016712549337007943,0.00206738211860635
-0.06103889833730136,-0.0003618002584815372,0.00180577414269432
-0.06102438748780514,-0.004308701331979248,0.002070395413335338
-0.060661744969820575,-0.0008430482464518718,0.0018376911551102081
-0.0605295385350928,-0.0015054347822847092,0.0037685511387529026
-0.06034000293993813,-0.0002762079732789857,0.001975638912359878
-0.060245442098675994,-0.00033837562889615924,0.0021750432603138553
-0.05991600278093756,-0.000890374342866096,0.0018818426051305421
-0.059828094841577695,0.002148688223723383,0.0018224973230804187
-0.05982386008872709,-0.003897727232765047,0.002059092880548754
-0.05975324319933861,-0.0033811932887780616,0.0018565752370864577
-0.05966889057003755,-0.00045943268408166205,0.0020659972416902615
-0.059650010064615344,-0.002014637353653481,0.0018057337465704226
-0.05963547707392536,-0.00029677157940355414,0.002067254061729442
-0.05927287981103291,-0.00019007924617753247,0.001839343787314377
-0.0591406767805438,0.001333892583947005,0.003739494800551796
-0.05895111588324653,-0.0018458369694657195,0.0019735422720388663
-0.05885654147346031,0.004736126316093214,0.002168948218634406
-0.05852713686454081,-0.0002822280434777724,0.0018827363257160174
-0.05843920965799043,-0.00024068359864060085,0.001822436787102244
-0.0584350042377082,-0.005294443123539105,0.0020572525868122436
-0.05836433560216392,-0.001535237110001475,0.0018571986412463143
-0.05828000158544455,-0.0006788374207324921,0.0020647997934758293
-0.05826112179192933,-0.0026139025593822085,0.0018050251263797509
-0.058246566428124424,-0.0007983447548767231,0.002062278469984854
-0.05788401441895985,0.0001903176647992666,0.0018384919762522536
-0.05775181502644955,-0.0008267761755185177,0.0037552618617287628
-0.057562229058930825,-0.0002573132975065562,0.0019755471770698746
-0.05746764108107527,0.0024020080093158924,0.002174250937491823
-0.057138271181429445,-0.0009304286713174292,0.0018816538958601168
-0.05705032424248202,0.00017780068715822495,0.0018222380661123514
-0.0570461486199747,0.0017980936404633496,0.002061870783454916
-0.056975427771703835,0.0012316109952230647,0.001860534872135795
-0.05689111260039681,0.0023381118186911465,0.002063926445575317
-0.05687223351924331,-0.0013437869567489713,0.0018057864827206401
-0.056857656013335145,-0.001312017675402899,0.002066061502959401
-0.05649514926062693,0.0022342805089259343,0.0018408691775490362
-0.05636295327190055,0.001220643738623295,0.0037495584412619663
-0.056173342001784476,-0.0029390459547721237,0.0019730645034726564
-0.056078740456314335,-0.0009549857893560443,0.002167676963092738
-0.05574940549922758,0.0011424424306945014,0.001882601865995264
-0.05566143906071375,0.0006608368147915655,0.0018221403936398734
-0.05565729276895581,-0.0011760594563590132,0.0020604868378615686
-0.05558652017361965,-0.002381325193880568,0.0018587835197210645
-0.055502223614666946,-0.0027015214028695,0.0020639699849134656
-0.05548334524701204,0.0017415884271123616,0.0018071795087107136
-0.05546874559900061,-0.0013645293768398403,0.0020659939820606675
-0.055106283868553874,-0.0010461809121693477,0.0018383862711211332
-0.054974091750636944,0.0013297202580666578,0.0037416235715073774
-0.054784454945092875,-0.0009525419984832695,0.0019732163090794637
-0.05468983983178077,0.001281082859232896,0.002174101925853239
-0.05436053981702571,-0.001058757494465823,0.0018813080258771226
-0.05427255387803598,0.0002581477626826256,0.0018215878864236868
-0.05426843715213181,0.000657975791330756,0.0020591939290661686
-0.05419761257644495,-0.0015765431362169124,0.0018581203015140238
-0.0541133346296192,-0.003187537763274517,0.0020642761572646183
-0.05409445697478077,1.3768675405145814e-05,0.0018054124402247262
-0.05407983518580295,-0.0018667582035228891,0.0020696689815972416
-0.053717418708401965,-0.0015591981814857547,0.0018379719489166645
-0.05358522999699744,0.0020390156577256846,0.0037438764412182166
-0.05339556812123192,0.002066314589914242,0.0019745266801762607
-0.053300939440759976,0.0020912293358854583,0.0021739920297697835
-0.05297167413482384,1.0132791423700382e-06,0.0018825485477683332
-0.05288366846207282,-0.001110792358659296,0.0018197396764438765
-0.05287958130156767,0.0026469831431477076,0.002063643556292693
-0.05280870497972501,-0.002619207373715793,0.001856610743765964
-0.05272444564502621,0.0006538034654504088,0.0020649793059341857
-0.0527055687025495,0.0017680528941248497,0.0018059834574803931
-0.052690924772605285,-0.0007248522147271785,0.002064240301339084
-0.0523285533172384,0.0008625389687786367,0.0018409198182230862
-0.05219636824335794,-0.0014564993601737797,0.0037434370897150796
-0.052006681063176075,0.003867328858494057,0.001976020987514434
-0.051912038816908534,-0.0008705855972621634,0.002173449534273064
-0.05158280845307672,-0.002094865219867015,0.0018833235247043118
-0.051494783278940304,0.0009037853903386406,0.0018211893967058177
-0.051490725682924676,0.003157795040213074,0.002064598627763741
-0.05141979714926492,0.0019349459293387383,0.0018598615257939444
-0.05133555689280911,0.00023168329567013757,0.0020626947712501474
-0.05131668042986348,-0.0011403562677543277,0.0018062535410753263
-0.0513020143587255,0.0018897656005201213,0.0020666854891959706
-0.05093968815890548,-0.0031442647834297732,0.0018363302597547042
-0.05080750648835419,-0.0010312797483109648,0.0037378186524484134
-0.05061779423886037,0.0029683714452453103,0.001975781637569959
-0.05052313819237497,-0.0007142425860600099,0.0021800069776934943
-0.050193942770874855,-0.002142072106970372,0.0018809948686054113
-0.05010589786434139,0.002461493455438557,0.0018229288747555986
-0.05010186983190579,0.0019019249502285618,0.0020617797466569686
-0.050030889551180735,0.0012335183441969377,0.0018590484810409214
-0.04994666790753399,0.0026242141647720985,0.0020669073768390493
-0.04992779215672272,-0.00019812587466105924,0.0018062795016967358
-0.04991310371201507,0.003323734400940026,0.002066363251527533
-0.04955082276592293,-0.000746429099994117,0.0018391603167343706
-0.04941864473335045,-0.0028477912273033867,0.003746049915665373
-0.049228907182623516,-0.002451301059359534,0.001974087561503809
-0.049134237800672054,0.0020802620792856885,0.0021792572628868694
-0.048805077089127735,0.001921117649278159,0.0018817552936235594
-0.04871701268257311,0.00035721070001315525,0.0018222927813233939
-0.048713013981796394,0.001235902530414279,0.002060970194364225
-0.04864198195400604,0.0010812880542196979,0.0018595312554668644
-0.04855777892316837,-5.126000367283723e-05,0.0020657939805020058
-0.048538903884946194,-0.0007573963565938868,0.0018067608791385672
-0.04852419329836266,0.0011029841487975034,0.0020689232249122666
-0.04816195737384987,0.0010823609380175014,0.0018381884814539816
-0.04802978321254159,0.001049697586839926,0.0037701446319630084
-0.047840020125931915,-0.00034630304806881895,0.0019753250565961106
-0.047745337175229,-0.0011687280837406888,0.002169159628896647
-0.04741621140601637,-0.00012230875294960697,0.0018825614698713667
-0.04732812749898585,-0.00013852121922752758,0.001821071700794405
-0.04732415836451764,-0.0019724968622619743,0.0020616766026633863
-0.047253074355921854,0.000633537882603008,0.001857885375352569
-0.04716888993880275,-0.000275790740690951,0.0020681306692595484
-0.047150015612714924,0.005459488414434555,0.0018091710259773182
-0.047135282883800755,0.0006774069090020873,0.0020700505910904274
-0.046773092215062206,0.0004070401919555877,0.0018395388994286476
-0.04664092145912946,-0.001855075691057917,0.0037411779335757376
-0.04645113330207096,-0.003852904531879031,0.001973680806296612
-0.046356436550695435,-0.003677547635593581,0.0021751878481694187
-0.04602734572335976,0.0020483139839733155,0.0018830600767839093
-0.045939242082567944,0.001041948981633567,0.0018208713499897151
-0.0459353025139535,0.0021273497570781785,0.002061058670024634
-0.04586416675874716,-0.0016201737439942576,0.0018573758253978179
-0.04578000095352763,-0.0013529064690303017,0.0020652449657460985
-0.045761127340028906,-0.0015457275293577766,0.0018058146552335599
-0.04574637246992097,-0.00261831330388429,0.002064340651364443
-0.045384226823443896,0.0038742429985243465,0.0018402952499098032
-0.045252059704807834,0.00026160483269777046,0.0037535999162971825
-0.045062246244015114,-0.0008955003432333797,0.0019730614766737477
-0.04496753615967464,0.0016525390718946653,0.0021731531408106936
-0.04463848004161264,8.088351742330246e-05,0.001881721766004878
-0.04455035690079967,0.003419578686877145,0.0018225996521666025
-0.04454644689576526,0.002341092051462823,0.0020627476238157076
-0.04447525892783233,-0.0029191976045127577,0.0018560951402133955
-0.04439111196847989,0.0024737720144578645,0.0020692554743001715
-0.044372239299718785,-0.0012503864616846272,0.0018058389860401724
-0.04435746205695068,-0.004558802466178347,0.002064949503606469
-0.04399536166420148,-5.769730645965865e-05,0.0018373980212774315
-0.04386319795116833,-0.0035552984872994076,0.003744079236745102
-0.043673359420154156,0.0021991137622201506,0.0019749732494306416
-0.0435786355349137,-0.004668951869419513,0.002169991300104493
-0.04324961435941077,-0.0003431440013308418,0.0018799616824394492
-0.04316147148620075,-0.0012462737404597135,0.0018199254753307357
-0.04315759127803176,0.002043187983606032,0.0020606449298968786
-0.04308635132974814,0.0015193822716561556,0.0018606800420680717
-0.04300222321626279,-0.0019472244883581569,0.0020673646563049534
-0.042983351027487515,0.0018091801063739865,0.0018060289758793668
-0.042968551643070896,-0.0014336111724873035,0.0020626479722824047
-0.042606496272128425,0.000588357553784391,0.0018388438998330652
-0.04247433619707408,-0.00012981893953423196,0.003755298416146353
-0.0422844723639173,5.656481800642155e-05,0.0019732842956395676
-0.04218973491038014,0.0015236738068473699,0.0021679603180367324
-0.0418607486772089,0.002464950525453702,0.001882672762938934
-0.04177258630306824,-0.00022274259735510782,0.0018204301358410958
-0.041768735427922365,-0.0025056009004594815,0.002058877279334178
-0.04169744373166395,-0.0011264087783828813,0.0018573655808476652
-0.041613334230987675,-0.0026802425408797292,0.002069760018395189
-0.04159446275571099,0.00099474209453021,0.0018057481820729104
-0.04157964122919111,-0.00020253661916314059,0.0020651110881020583
-0.04121763088096486,0.003049195358013179,0.0018396748725488553
-0.04108547467490098,0.0028651361820344334,0.003740279207130529
-0.0408955853072257,-0.0017201307511562902,0.001972132016578081
-0.04080083451867722,-0.0025038127607964755,0.0021804102404404118
-0.040471882995007036,-0.00038641698117558576,0.001879850040125854
-0.04038370111993572,0.002154291061334135,0.0018211711194970226
-0.04037987980973412,-0.0003490448622187614,0.0020622102505940647
-0.04030853613448926,-0.002051175007434236,0.0018565046893888157
-0.04022444524593993,-0.0012559892992953792,0.002065644968863422
-0.040205574483024975,0.0003034473008121097,0.0018059503955230823
-0.040190730815311326,-0.001568198484456218,0.0020659909552617588
-0.03982876572172245,0.0008392931531595593,0.0018383826622455112
-0.039696612921261476,8.624793641232031e-05,0.003740542771466274
-0.039506698482909997,0.0001425147311415742,0.0019744153871086934
-0.03941193389414366,-0.0012736322773037045,0.002173768745142593
-0.03908301731280517,-0.0031554108539958436,0.0018816168757811562
-0.038994815705336805,0.0036441690285509143,0.0018219816031125075
-0.03899102395871523,-0.0010076763047592863,0.0020601310725744497
-0.03891962830448392,-0.001172661990999302,0.0018576481208842613
-0.03883555626089219,0.0003392100940722287,0.002072413822546093
-0.03881668620988421,-0.0020839575679226785,0.0018048345544638433
-0.03880182016814615,-0.0010516645404692326,0.002064828664480805
-0.03843990032964939,-0.002415657475410282,0.001838177887657801
-0.03830775116762197,0.0013026597444998345,0.003758962472640718
-0.03811781142485415,-0.004725397478115068,0.001973291280560126
-0.03802303327006484,0.0017487409857643854,0.0021745394147108937
-0.0376941516306033,0.00029128795110366923,0.0018809493502064377
-0.037605930523113784,-0.0042396195363317846,0.0018174017071175648
-0.03760216834052699,-0.004233659070788431,0.0020606342196853554
-0.03753072070685448,-0.0012436511356206381,0.001855679770270843
-0.03744666750935721,0.0030887728492210442,0.0020664303067648958
-0.03742779793765294,0.0008321405945075355,0.0018060466710114486
-0.037412909754266366,0.0015349986913797409,0.0020680219373295193
-0.03705103493757633,0.0019027594154046312,0.0018399770867783582
-0.03691888941330035,0.0013399722588012253,0.0037451395476859
-0.03672892460053845,0.0004912019654277344,0.001975014227631252
-0.0366341326462134,0.00031000381290979817,0.0021732639682168903
-0.03630528594749194,-0.0013095738845301241,0.0018804933513093026
-0.036217045107150625,-0.0019412640228148037,0.0018190977622445396
-0.03621331249087234,-0.0032569771868545816,0.0020608481910851344
-0.03614181310922504,-0.001951396814238504,0.0018572305390501987
-0.03605777852476422,7.742644740815763e-05,0.0020657879269041883
-0.036038909664512175,-0.0002036691076163777,0.0018064563366022115
-0.036023999341296076,-0.0038808591152773575,0.0020641124772928614
-0.03566216977833392,2.3424629585377943e-05,0.001836966353186909
-0.03553002765988822,0.0014528634761923342,0.003761142932008433
-0.035340037544301595,0.002551973322386658,0.0019759157480446843
-0.03524523225382836,-0.0039345629098229695,0.0021722758347885313
-0.03491642026529007,-8.636714572318738e-05,0.001881225603814531
-0.03482815992356336,-0.0032981043991037184,0.0018184836713120945
-0.03482445687313884,-0.0033427482860234337,0.0020596663425266164
-0.03475290551205035,0.0003121495805054053,0.0018578573192549919
-0.034668889539716474,-0.0027136807525779405,0.0020771393541346825
-0.034650021392280905,0.001019537631190559,0.0018064387578854723
-0.03463508892787104,-0.002398372125334558,0.0020674237952990164
-0.03427330438626086,-0.0032392746041908227,0.0018368515676590624
-0.03414116590533922,0.0019087198809479844,0.0037684601019549553
-0.033951150720895384,-0.0019024613921275746,0.001973066598948824
-0.03385633162861268,-0.0034327513157280665,0.002171461858712767
-0.033527554816373595,-1.4305117304047599e-06,0.001880619312710043
-0.033439274508964445,0.001288473836506654,0.0018208053424904362
-0.033435601255405345,-0.0005874038792974545,0.002059051669517458
-0.033363997681135515,-0.002948821118263223,0.0018554959504448088
-0.033280000787272,0.00082546487309898,0.0020758033716625044
-0.033261133351970784,-0.001948476186122261,0.0018049183735105467
-0.033246178513991254,0.0012723805795396004,0.0020671804872328912
-0.03288443899464255,-0.0036988861022387853,0.001835426178203734
-0.032752304150335476,0.0006373525805507541,0.0037645005833209606
-0.03256226366283954,-0.00034552818754818304,0.0019721536698318128
-0.03246743100385174,-0.002786815664794884,0.0021691773240287288
-0.03213868913417173,-0.0013053419539943434,0.0018800324629677765
-0.03205038932719617,-0.001965940350164286,0.00181891766770947
-0.032046745404841204,-0.0025714044400581004,0.002061297088646368
-0.031975090083506075,-0.0032036310202415708,0.0018561810547362665
-0.03189111180222426,-0.0008349420133129115,0.002071360263695168
-0.03187224507928477,-0.002109349151137363,0.0018037784344753804
-0.03185726810033884,-0.002148569014412627,0.002067147890936951
-0.031495573835854884,-0.0004915595933603356,0.001836949356546883
-0.03136344262907187,0.0021048191973243036,0.003742598433586675
-0.031173376605693193,-0.0034297114783009564,0.0019713606485177245
-0.031078530380000302,4.011393310676681e-05,0.0021765622477046692
-0.030749823452424607,-0.001535117900690608,0.0018807089525238786
-0.030661503910778265,-0.0007483960536234235,0.001820700219436029
-0.030657889787107706,-0.003470361853306625,0.002059655632315093
-0.03058618248678613,0.0010109545608081305,0.0018575463738747908
-0.030502222817176516,-0.0014100673335910585,0.002065421451405546
-0.030483356807053497,-0.0015713575311941952,0.0018058570304182822
-0.03046835768668643,-0.0020952824524550495,0.002064262187423501
-0.030106708443781827,-0.0008130671047688054,0.0018369937107924302
-0.029974580875432366,-0.002311706956334203,0.0037725805065924834
-0.029784489781377488,-0.003860295509152789,0.0019707608766724245
-0.02968962975614886,-0.0019512180002722035,0.0021776474715287934
-0.02936095777022274,-0.0010147692587558765,0.0018804205917201504
-0.029272618728100497,0.0004535318231937424,0.0018195342033641105
-0.02926903416891946,-0.0025395755540565945,0.0020608200185722146
-0.02919727488870194,-0.0022460822307018846,0.0018569513750585393
-0.029113334064732044,-0.0018658641336913862,0.0020652091098205642
-0.029094468534822227,-0.002181649598178237,0.001805030947146883
-0.029079447271897152,0.003284395328353895,0.0020723826232342643
-0.028717843052163516,-0.001973152513471743,0.0018362763594510602
-0.028585719121792863,-0.003116429409342314,0.0037457579459860228
-0.028395602725140634,-0.003129542433537691,0.001970517102944929
-0.028300729364445942,-0.0040917403862011925,0.0021697607977260586
-0.027972092087111378,-0.0003761649804410183,0.0018797003299952143
-0.02788373331350158,-0.003908158047465915,0.0018165538541770913
-0.02788017831835532,-0.004910052700648149,0.0020579510788681053
-0.0278083672910725,-0.0003371835357874886,0.0018571860683893088
-0.0277244450796843,-0.002029061680268396,0.0020656233156096902
-0.02770558026213621,0.0012758376495547452,0.0018074016291844779
-0.027690536858017367,-0.0005771518785628871,0.002064398160543709
-0.02732897789337585,-0.0034571892244558144,0.0018349562094654816
-0.027196857366789118,-0.000931859183047834,0.003748840158597855
-0.027006715901734424,-0.001376033075338512,0.001970653541726507
-0.02691182873991238,-0.002709925659285628,0.00217903490958242
-0.026583226637740154,-0.001438260335611119,0.0018831540239654227
-0.02649484813127856,-0.001800716245302536,0.0018185836720914254
-0.026491322700167075,-0.0020920041964062053,0.0020585357167188616
-0.026419459461067163,-0.0041445501109153016,0.0018550732463356698
-0.02633555609531868,0.00022763017910065741,0.0020701358071212425
-0.026316691988995444,-0.002020776633163135,0.001805115231854957
-0.026301626445047077,-0.0019914511426898374,0.0020633068831217675
-0.025940112500393298,-0.0007448793789528452,0.0018370392291914039
-0.025807995612694867,-0.0026867990529774177,0.0037642263087736922
-0.02561782884367858,-0.0033483511236341856,0.001970841436089534
-0.025522928115378818,-0.0006125570438904049,0.0021762060167561798
-0.025194360955538286,-0.0014932158279208352,0.0018798563265543568
-0.0251059627153154,-5.2511701436941394e-05,0.0018194808851371798
-0.025102467082433577,-0.0038141615058472356,0.0020612738055778394
-0.02503055186389247,-0.0018180015953782602,0.001856158004498423
-0.024946667343556328,0.00022131208562470306,0.002065167433127898
-0.02492780371721892,0.0004921556399146709,0.0018044386258835123
-0.024912716031167292,0.003702223962943174,0.002066309700469917
-0.024551247109229735,0.0005211235024553673,0.0018384322551814774
-0.024419133859055364,-0.002417862847661323,0.003740070125175141
-0.024228942019362876,-0.0024957661323129487,0.0019715681006583154
-0.024134027491300003,-0.00282776406307772,0.0021782109217871885
-0.02380549527333642,-0.001709461517833688,0.0018806106979746874
-0.023717077531728137,-0.001916289672188154,0.0018188658628819935
-0.023713611465154827,-0.0005949140658820795,0.002059899406042589
-0.02364164426626303,0.000526249502822651,0.001858094457307957
-0.023557778359190706,-0.0024989847837063595,0.00206471131781542
-0.023538915677818295,-0.00277358343128864,0.0018043440966252857
-0.023523805617287508,-0.002338946283867327,0.0020689520959172422
-0.023162381718066172,-0.0021451715490529155,0.0018346388612414351
-0.023030272104506366,-0.0008450152000811784,0.003749392200152671
-0.022840054962216527,7.58767263668858e-05,0.001972905945775976
-0.02274512686676644,-0.0010395647954162257,0.002184777911265715
-0.02241662959113455,-0.0031932598101961363,0.0018782416457518898
-0.02232819211712922,-0.0011356474999750787,0.0018196371145270075
-0.022324755615045433,-0.0029226546745279025,0.002061192314837989
-0.02225273666817884,-0.004892230908673523,0.0018544738237363976
-0.022168889374142964,0.0005427003877223058,0.0020674431202458952
-0.022150027405132278,-0.0034002667785167917,0.0018039546873041428
-0.022134895203407723,-0.005210758187310427,0.002063000012278559
-0.021773516557914263,-0.0028164987832007826,0.001834969830060571
-0.021641410350866863,-0.0021476153399256903,0.0037439914595767485
-0.021451168138810317,-0.0014810564782123947,0.001972436093453066
-0.0213562264743814,0.0009811522330913647,0.002181966015079501
-0.021027764142218075,-0.0008389355252269581,0.0018821771828253
-0.020939306935360946,-0.0013185145828451539,0.0018190060269545364
-0.020935899997311935,0.0004373193569158218,0.0020630684645000334
-0.020863829071458895,-0.0011265279876937484,0.0018566768676805856
-0.02078000062101637,-0.003042460031949301,0.0020629778933634567
-0.020761139131991513,-0.0002272129465126227,0.0018061849724385092
-0.020745984789755312,-0.0019319060919117392,0.002063690588091121
-0.020384651165386458,0.0002432465988242427,0.0018376674063803088
-0.020252548597454734,0.0021646622713795693,0.003767424005405427
-0.02006228108166397,-0.002893090765432871,0.0019710998781502028
-0.019967325849620465,0.0022897128384791188,0.0021762195209359264
-0.019638898460016208,-0.001380086191907992,0.0018814595986532446
-0.01955042151894304,-0.0018817189720367056,0.0018176501374587662
-0.019547044379578438,-0.003979027982776384,0.0020572265097754915
-0.019474921240089316,-0.0023822788683675045,0.001856056723150323
-0.019391111635968628,-0.0009377600439357536,0.002062711535059488
-0.019372250859760243,0.001970112676044522,0.0018082967467540647
-0.0193570743761029,-0.0032334333479583366,0.0020668985292730084
-0.018995785773768148,-0.0022693876509763955,0.0018359512113990566
-0.018863686842678362,-0.0011515619429758317,0.003744518821078924
-0.018673394257348264,-0.003618896654646986,0.001974646122317813
-0.018578425225086903,-0.0011633040600962374,0.002170731468853021
-0.018250032777359593,-0.0017535689628546125,0.001880930607336272
-0.01816153633626527,-0.002072930706667475,0.0018173181209015466
-0.018158188760935445,0.0018301609450865897,0.0020604309584970996
-0.01808601364155038,-0.003311932679164298,0.001853955309800263
-0.01800222288443365,-0.0015912058814535612,0.002064530408372952
-0.01798336258798372,-0.0022138957167677775,0.0018065793876193858
-0.017968163962223116,-0.001257419811025784,0.002067686195481335
-0.017606920382604585,-0.0014573338253498491,0.0018352850828084499
-0.017474825088129364,-0.002685845378490481,0.0037658130498939247
-0.017284507200201915,-0.0006795526765976945,0.0019720577435894744
-0.01718952460055334,0.0013646485861507074,0.0021765226664881704
-0.01686116732753362,-0.0017558935444165202,0.0018806760069819105
-0.016772650921666354,-0.0054732570898397,0.0018165561824839442
-0.016769333143201948,-0.004028321032819915,0.002060506628469818
-0.016697106044375687,-0.0030420427993612664,0.0018556328548877577
-0.016613333899385907,-0.00043964393847772953,0.002065660335688651
-0.016594474548583094,-0.004051745662405293,0.0018032995017557446
-0.01657925354879808,-0.0007598997521220952,0.0020679371869600748
-0.01621805522336217,-0.0012665393233071143,0.001836570424606578
-0.01589562037588621,0.0006377102084833552,0.0019722449394604454
-0.0158006239767019,-0.0006232858818684406,0.0021756150924769208
-0.015472301645331754,-0.0015958550445773767,0.0018811884673202277
-0.015383765739443334,-0.005122185669336088,0.0018163831892847758
-0.015380477292637806,-0.00269746828630002,0.002060325951858035
-0.015308198446746246,-0.00226473848785258,0.0018548916384011458
-0.015224445146941434,-0.0005514026674156014,0.0020704932022231584
-0.015205586275897076,-0.004663647055085929,0.0018031159147603956
-0.015190343135145667,-0.0010648371693200431,0.00206403447901329
-0.014829189831289113,-0.002170443922956733,0.0018347135998914123
-0.014506733319649356,-0.0015270712722070812,0.001970995570003194
-0.014411723352850458,-0.0038647062536548704,0.002174983888489107
-0.014083435963584634,0.000456512055965419,0.0018815430684539201
-0.013994880323480174,-0.0011740925027297067,0.0018183480474379147
-0.013991621674904309,0.00039464242362541313,0.0020601550541350343
-0.013919290848662058,-0.002414524986957045,0.0018548859340493562
-0.013835556162575813,-0.0007864834284454503,0.002066390027056341
-0.013816698002756311,-0.004167497903257211,0.001803139314244267
-0.013801432720583762,0.0009374024160031524,0.002066413542955555
-0.013440324439670803,-0.002798140549327255,0.001834663075632705
-0.013308240059586751,-0.0017961862914895876,0.0037402179726602983
-0.013117846495788399,-0.0009493233470898588,0.001970930610241999
-0.013022822960920166,0.0005314947125008018,0.0021739547768601375
-0.01269457051421341,-0.0011045338698387752,0.0018820175773905357
-0.012605995139892912,-0.0016388896058003866,0.001818267604436148
-0.012602766057170811,-0.002247035905188821,0.0020595878785856746
-0.012530383019111468,-0.002121806524122971,0.001855599443684419
-0.012446667178210191,-0.00013190510247440557,0.002068868509701224
-0.012427809730525041,-6.425381855734713e-05,0.0018052489930836546
-0.012412522306703977,-3.9994723795899745e-05,0.0020657734914017005
-0.012051459048052493,-0.0011649729904483763,0.0018359590112270137
-0.011919378305947248,-0.0008804203654086962,0.0037403292657278656
-0.011728959438187303,-0.0007271171916336527,0.001973134585508928
-0.011633922336386604,-0.003175497622876944,0.002172528456082068
-0.011305704832011543,0.0013269784439167154,0.001880484387327919
-0.011217109725293994,-0.00046378382392830986,0.0018171882013791564
-0.011213910439437313,-0.003189743135525558,0.0020584570199472345
-0.011141475421936775,-0.0020565990310786875,0.0018562049198815084
-0.011057778425765719,-0.0043618090799705245,0.002068816588458405
-0.011038921690669667,0.0001357198004221516,0.0018050655225036482
-0.011023611892824192,-0.0015330317377504343,0.0020658999184638115
-0.010662593655979435,0.0005665422498957184,0.0018354403808755364
-0.010530516550943503,-0.0011093618469288913,0.003766792568586928
-0.010340072613871598,-0.001172900409621036,0.0019700281585058256
-0.01024502171117092,-0.0022003058553289323,0.0021780900826615245
-0.009916839381730824,0.00031620269707488546,0.0018816757819445338
-0.009828224543525721,-0.0038070089471952118,0.0018176543284111014
-0.00982505482261331,-0.0004938245702668098,0.002057943395455491
-0.009752567824307334,-0.0027174954505256865,0.0018544710297681742
-0.009668889440035855,-0.0012898447435816252,0.0020663236703110342
-0.009650033417074155,-0.0008482934561300226,0.0018050846146198418
-0.009634701479171781,-0.0020222667495489732,0.002068528111239334
-0.009273728496737021,-0.0016515257927522953,0.0018355373548559586
-0.009141654795939758,-0.0017798546159008,0.0037592702748066678
-0.00895118555672525,-0.004756451503595938,0.0019690227956067554
-0.008856121086637359,0.002073705567188,0.0021792810116167687
-0.008527973698619462,0.0012294652276274576,0.0018811131465935372
-0.008439339127107814,0.003141224946002552,0.0018202522531975364
-0.008436199204879813,-0.0036104327935754243,0.002056873538456596
-0.008363660226223146,0.00124520085666191,0.001857323205662943
-0.008280000687591382,-0.0006439686973038761,0.0020673541789241155
-0.008261145144388138,-0.0026570563299160854,0.0018040215097108203
-0.008245791065974117,-0.003519714508005589,0.0020621867346948507
-0.007884863104663964,-0.0037282711973675164,0.0018337623701266711
-0.0077527930423002545,-0.00287383846172784,0.0037735833083540156
-0.007562298732864292,-0.0028238897604745405,0.001969817679566326
-0.007467220462558544,-0.0008112193604503659,0.0021739149628129534
-0.007139108248793491,-0.002669215679624526,0.001879579258038865
-0.007050453944430046,0.0005044341989339785,0.0018193392076651825
-0.007047343586691568,-0.005040467686736716,0.0020585170902640386
-0.006974752629048453,-0.0018895271818984982,0.0018558165582984493
-0.006891111703225761,-0.0028254394815158124,0.0020655304161662606
-0.006872256872156868,-0.0010945798923813754,0.0018054616839146644
-0.006856880652094333,-0.000789702079838861,0.002066007253409729
-0.006495997713500401,-0.0011113288005581978,0.001834740491835563
-0.006363931288660751,-0.0010699035650318933,0.00373993578186973
-0.006173411676172691,-0.0029371982104536842,0.0019694232643854494
-0.0060783198380249814,-0.002249360486750729,0.002176599500614315
-0.0057502425665916235,-0.0023263697015708518,0.0018796929958286278
-0.005661568529376382,-0.0038990385351845847,0.0018159732908633276
-0.005658487968048576,-0.0004459620319536839,0.00205917064599764
-0.005585844799043116,-0.00046736010325432176,0.0018560072466296995
-0.005502222951008662,-0.0005630851798805736,0.002063363228147607
-0.005483368832756241,-0.00362116163155346,0.0018027821519730363
-0.0054679702377598005,-0.0020941499640018124,0.002072790775425573
-0.005107132321427343,-0.0050820121315738875,0.0018324729537915504
-0.004975069534566501,0.0009668471157873171,0.003743297158473222
-0.004784524851856986,-0.000739932192551862,0.0019704181499036817
-0.004689419213491419,0.0010038020021561067,0.0021759154440609413
-0.004361377117675147,-0.0009627939992178369,0.0018800664562478285
-0.004272683114322717,-0.001872241831822774,0.0018174971676985325
-0.004269632349860331,0.0005739332271694764,0.0020625068768871206
-0.004196937200958928,-0.004380524941776653,0.0018547422775165338
-0.004113334198791563,0.0017157200066542089,0.0020637543836988896
-0.004094480560070224,-0.0019979480501320923,0.0018040602760199206
-0.004079059823880016,-0.004926384376236936,0.002067421001330793
-0.0037182669288995385,-0.0006141067649316767,0.0018359663453936003
-0.0035862077809269977,-0.0009211303450697983,0.0037476231526058588
-0.0033956377947106375,-0.003311515446576263,0.001969464941078116
-0.003300518588957857,-0.003486872342861713,0.0021748576942576814
-0.0029725114354732796,-0.00146561887245511,0.0018816485407543552
-0.002883797931644949,-0.0035895115595182547,0.0018164401163873285
-0.0028807767330363276,-0.0019066337180079218,0.002059508017660621
-0.0028080296037842345,-0.0020841959865444126,0.0018554910610004177
-0.0027244452141985676,-0.0014793875478602558,0.002066384206289209
-0.002705592286929459,-0.0012623073927713335,0.0018053764678838493
-0.0026901494109097257,-0.001691282097926461,0.002068993074117853
-0.0023294015363717335,-0.004133702063626399,0.0018330417591557071
-0.0021973460266053735,-0.0011594893621484914,0.0037381811698254056
-0.00200675097084968,0.0007793308697934265,0.001972638423318581
-0.0019116179644242948,0.0007074476553405873,0.002175608806048418
-0.0015836459861020558,-0.002629638188416661,0.001880408600939858
-0.0014949125152270426,-0.004312873657859595,0.0018156191553910057
-0.00149192111530283,-0.004844725998292998,0.0020600626203529752
-0.0014191220066095411,1.1026861255203357e-05,0.0018575076075656905
-0.0013355564626635896,-0.00019872192121539456,0.002066625884540537
-0.00131670424798358,-0.002163708596892744,0.0018069537793613277
-0.001301238997029941,0.0006677509548218552,0.0020669765275525796
-0.0009405361452081706,-0.0004463196598862851,0.0018342891495521335
-0.000808484271829002,0.0023306016321065215,0.003739638922745989
-0.0006178639132485841,0.001154840199024676,0.001970236076307787
-0.0005227173403454799,-0.0024908189459119656,0.002173077470837975
-0.0001947803039001883,-0.002513528319632141,0.001879402539548732
-0.00010602733254927443,0.0011770131308459497,0.0018187035798943483
-0.00010306549711458501,-0.0021153692213361497,0.0020590672691733723
-3.0214408525353065e-05,-0.003995955704919507,0.0018567597554045479
5.333252238415298e-05,-0.0001733899426561436,0.002067056155646948
7.21840242476901e-05,0.0014759900825005445,0.0018070674007357478
8.767118401920015e-05,0.001008212746658188,0.002067223095248299
0.0004483290131247486,-0.000617504230291388,0.0018345343202637412
0.0005803774818105012,-0.003826440064866543,0.0037578460495047658
0.0007710229110671207,0.0009281040897555215,0.0019703157044021554
0.0008661832841880823,-0.0010590555177429906,0.0021827606662083864
0.0011940851450162882,-0.0036554939130831743,0.0018791543420382157
0.0012828580820496427,-0.0042149432089823025,0.0018160211375691541
0.0012857901201641653,-0.002944350769105708,0.002059103357929592
0.001358693421479984,-0.0010096432583885928,0.001855522958804302
0.0014422212748286256,-0.002964437537986808,0.002062661942123522
0.0014610722964789602,-0.00195115839561677,0.0018048851951378933
0.0014765815972168639,-0.0034407383395561597,0.002065399565321129
0.001837194406107301,-0.0010290147714044906,0.0018346709918760048
0.0019692392354500043,-7.23004470408739e-05,0.003754802486786691
0.0021599099673039746,-0.0035717493721990623,0.0019692870584345564
0.0022550839094037656,-0.0016654732821237417,0.002177953411049261
0.002582950827672903,-0.001047551819244319,0.0018809400369790262
0.002671743264727411,-0.001236915809556649,0.0018165538541770913
0.002674645736988168,-0.003233373743302903,0.0020583531774615964
0.0027476010186546773,0.0011374356396380847,0.0018560783764040548
0.0028311102598763682,-0.003908396466087649,0.002068270600501406
0.0028499605691649776,-0.0023306016321066325,0.0018035087001264751
0.0028654920117787697,-0.0015740993453441376,0.0020727314036008246
0.0032260597981803585,-0.004204214371004267,0.0018322783073386503
0.003358100989999002,0.0011923911319478009,0.0037595433852005097
0.0035487967916196794,-0.004368365592068213,0.001967747581943437
0.003643984301334058,-0.0020565990310786875,0.0021746236994189677
0.0039718162779536215,-0.002845228227119745,0.0018812884680995585
0.004060628680235823,-0.0018053654084263515,0.0018169879669898093
0.004063501355176413,0.0008283258965597895,0.0020591531836962433
0.004136508616738865,-0.003840685577515157,0.00185568140008564
0.004219999012093467,-0.00042796142601275733,0.0020708976291235024
0.004238848609475099,0.00015026333634793332,0.0018069190875892199
0.004254402426113302,-0.00016200545346833906,0.002068919499621302
0.004614925189343921,-0.001649022397224087,0.001833345952446035
0.004746962744093253,-0.0017109516342195263,0.0037453372209377087
0.004937683848311281,-0.0017744305922563486,0.0019689596984910425
0.00503288492586762,-0.001520097527521358,0.0021794649478581456
0.005360681959700742,-0.0023971800322258874,0.0018796191885013917
0.0054495140957442345,-0.0027000908911390953,0.001816341279761424
0.0054523569738194055,-0.0017818215695301065,0.0020589871754176335
0.0055254162148230535,-0.0030114656111238647,0.0018554245878397682
0.00560888776453794,-0.0022721890697817715,0.0020701674720944416
0.0056277368812516215,-0.0030020480755653667,0.0018035248818591026
0.005643312839538339,0.0005696416919782621,0.002072170747310653
0.006003790581416979,-0.005786777577420077,0.0018318118310606773
0.0061358244986422505,-0.0002867579972907208,0.0037510434353727287
0.006326570673081733,-0.0007038713760145754,0.0019698893914173944
0.006421785549719061,-0.002834499389141709,0.0021841921092615323
0.006749547409071965,-0.0013712647029038294,0.0018813374789588115
0.006838399277967255,-0.004080594315635122,0.001815852917399034
0.006841212592462398,-0.0016064050685891118,0.0020625366792148374
0.0069143238129072415,0.0015057924102173104,0.0018584996991156994
0.006997776749585682,-0.0023620132855201037,0.002063030978759702
0.007016625153482892,-0.0018141868974305142,0.0018042114995500146
0.00703222325319075,-0.002900183719429461,0.002065895494680791
0.0073926559734900366,-0.004772425551252124,0.001831301349783185
0.007524686252736501,-0.0018925074146701748,0.003747821291519038
0.007715457497397438,-0.002659917353376895,0.0019675662068395984
0.007810686173570502,-0.0016236308140094025,0.0021744881919601305
0.008138412857988442,-0.007095218973496964,0.001877561780150851
0.00822728469302092,-0.0008401872229910623,0.001817822664996564
0.008230068209741148,-0.003548622765890852,0.0020608540118522665
0.00830323141099143,-0.003891766767221694,0.0018537553082416012
0.008386665501348034,0.001207769133049652,0.002075363088836626
0.008405513193338265,0.0002989173469991613,0.0018057147708695717
0.008421133666843161,-0.002318323073087325,0.0020727411824896067
0.008781521365563094,-0.0028205518997702628,0.001832123242102249
0.008913548006830752,0.0006130338811338731,0.0037404063326846957
0.009104344553634292,-0.001803398454797045,0.001969179024996583
0.009199586798104065,-0.001194417690232541,0.002184304566482526
0.00952727854019031,-0.004531086301401754,0.001879993463827991
0.009616170109438826,-0.0026181940945734228,0.0018163433752375916
0.009618923826565151,-0.003906965954357244,0.002058203001669586
0.009692139240996767,-0.002608895768325792,0.001855583727613162
0.009775554252883012,-0.0047157415239348355,0.0020641434437740046
0.00979440146647903,0.0014005305887216934,0.0018056090657384513
0.009810044080268199,-0.00026273732115100756,0.002066841485755113
0.010170386757181404,-0.0006780625602118562,0.001832480637204165
0.010302409993300898,-0.002366185611400451,0.003750795005031527
0.010493231377495249,-0.0013424756543294336,0.0019673466475033726
0.010588487422865,-0.004517019602719441,0.002177288679442766
0.010916143989561533,-0.0026035909539922075,0.0018804503940478671
0.011005055292116595,-0.0030678516151639856,0.0018156753840015026
0.011007779444753396,-0.001611471464300962,0.002060042829744726
0.01108104683817146,-0.0018303397590530013,0.0018557556730742467
0.011164443237930755,-0.0023209456779264004,0.002069152097475904
0.0111832897387103,-0.004667819380966276,0.001803876223363201
0.011198954494147983,-0.0008218289891175345,0.00206673787610016
0.011559252149254462,-0.0010489823309747237,0.0018319018201205409
0.011691271746940401,-0.0011096002655506254,0.0037457367583936616
0.011882118435096345,-0.0008251668498218123,0.001969491018114868
0.011977388047398563,-0.004000306844766155,0.0021693603289473645
0.012305009439387504,-0.0022335056484054094,0.0018812083743438197
0.012393940706715512,-0.0014722945938636656,0.0018167529244130119
0.012396635062486894,-0.0009214879730023995,0.0020606551744470313
0.012469954435346153,-0.0009608866502439639,0.0018559968856642042
0.012553331990147854,-0.0007376076109899543,0.002068672931925583
0.012572177778110927,-0.002392113636514037,0.0018039443263386475
0.012587864675651872,-0.0014397504519969573,0.0020649353009346665
0.01294811754132752,-0.00451666197478684,0.0018331629475273991
0.013080133501944147,-0.002388716171154326,0.0037596421054110715
0.013271005259866797,-7.969142431463183e-05,0.0019706200141078258
0.013366288671932125,-0.00022906069083106217,0.0021822915123775326
0.013693874889213475,-0.00018340352476897692,0.0018800297854148957
0.01378282588939328,-0.00197327172278261,0.0018167674763308423
0.013785490679765644,-0.001195550178685778,0.0020591357213948468
0.013858862033430341,0.0005571247143372204,0.0018566975896115762
0.013942220742592326,0.001271784532985265,0.0020727507285477034
0.013961066050342197,-0.0015535953438750028,0.0018055231512155803
0.013976775089531657,-0.003962517493221296,0.0020613802092010157
0.01433698293294583,-0.00025331978559250956,0.0018324017076018525
0.014659892316558398,-0.0020387772391040615,0.001967791354112271
0.014755189296693061,-0.003976464982592742,0.0021700110907127423
0.015082740571415343,-0.0031839018792930718,0.0018795882220202485
0.015171711305356439,-0.004813671972812128,0.0018153888858432566
0.015174346297044394,-0.0024839644105371095,0.002059120354569618
0.015247769631059782,0.00028663878797985376,0.0018587184435445267
0.015349954324392456,-0.0023638014251831097,0.0018057350271391917
0.015365685502501947,-0.0035176283450654156,0.0020661716318735417
0.015725848325018887,-0.0009133221352080056,0.0018335205754600003
0.015857857009905274,0.0007387997040986249,0.0037389453201345183
0.01604877913996461,-0.0009476544167377199,0.001968360159476428
0.016144089921226623,0.0006037355548862422,0.00217947263127076
0.016471606020786567,-0.0014317038235134305,0.001880486366388744
0.01656059672086485,-0.0019165876954653216,0.0018177774958436184
0.016563201682856743,-0.004259944723834619,0.00205910196094548
0.016636677228234475,-0.0008590818987634918,0.0018558578857450878
0.01671999847940242,-0.0002977848585459242,0.0020655974714036233
0.01673884236424783,-0.0016927126096568657,0.0018066081422090188
0.01675459591638173,-0.002535045600243646,0.002067197251042232
0.01711471371618245,-0.0031900411588027255,0.0018301503512904676
0.017246718764226898,0.001115501126438545,0.003745642229135435
0.017437665963825566,-0.001459002755701988,0.0019667254552350262
0.017532990545760185,-0.0024983291324965906,0.00217633593627857
0.01786047147015779,-0.004656852124366506,0.0018810345662372528
0.017949481902633124,-0.0013623240045887997,0.0018179531665956676
0.017952057301499735,-0.003253996954082905,0.002059691953901998
0.01802558505869456,-0.002168774992604594,0.0018556811672549548
0.01810888723161952,0.0008352400365900792,0.0020685723490695388
0.0181277306364791,-0.0005990863917624267,0.0018047074289096765
0.018143506330261516,0.0005519987139699367,0.00206488966612035
0.018503579108255508,-0.0028151278761258114,0.0018299878354721372
0.0186355805178664,-0.0033611065198969614,0.003741458727382194
0.018826553021426662,-0.001463830732792104,0.0019663852896038216
0.01892189140312439,0.0023666028439883746,0.0021761547940054166
0.019249336919074267,-0.0008607508291156307,0.0018806425957785717
0.01933836731768679,-0.0017696026151662325,0.0018182736580339654
0.019340912919233233,-0.0017983916637406283,0.0020608386450270376
0.019414492656324,-0.0032966738873733137,0.0018546627658375082
0.019497776216667262,-0.0008884669938922229,0.0020663362431680397
0.01951661867542498,-0.00192314420756301,0.0018049013768705207
0.019532416743231806,-0.0011433961051814379,0.0020681483643916303
0.01989244450123806,-0.0031658416686967117,0.0018300380104848166
0.020024442271505905,0.0032696133738063793,0.003739309932987678
0.020215439846197114,9.125472746873697e-05,0.001967580409511401
0.020310792027657953,0.0005231500607401074,0.002173464901098293
0.020638202601276134,-0.006031812315907326,0.0018795690134887123
0.020727252734104695,-0.0006598235356491955,0.001818170281209698
0.020729768536511983,-0.005079747154667413,0.0020602356135521437
0.020803400253498694,-0.004615844121428236,0.0018532067591470645
0.02088666496820224,0.0013279321184036519,0.002075940043274768
0.020905506948565744,-0.0012480618801227195,0.001806464369260854
0.020921326925190442,-0.00042080886736073353,0.002069620552814702
0.021281309892401623,-0.005329133033001421,0.0018281300794342303
0.02141330402650965,-0.002765179174872512,0.003755134969005281
0.021604326902888715,-0.001673460305951835,0.0019667322073248996
0.02169969265173677,-0.002096116917631119,0.0021758644541408634
0.022027068051102106,-0.0005878211118854892,0.0018812852084699645
0.022116137916782463,-0.0015773776013929819,0.0018168807484592346
0.022118624153790734,-0.0019416812554028384,0.0020598519085827903
0.022192307851128135,-0.0016421082571937973,0.0018550775537033476
0.02227555371996459,-0.00017428401248764658,0.002067250802099848
0.02229439522125176,-0.00475108708460692,0.0018019601432386297
0.022310237339524974,-0.0016565921884641455,0.0020671977167036025
0.022670175283565186,-0.0014345052423188065,0.001830626839287908
0.0228021657806039,-0.003075063778471443,0.003763557851876232
0.022993213726294925,0.00044947870662426226,0.0019677769186097834
0.02308859327558821,-0.001789391360770165,0.0021755783052286454
0.023415933500928077,-0.004386783430597174,0.0018786166195705449
0.02350502333138138,-0.0015821459738276644,0.0018162699171563835
0.02350747977152423,-0.0017905834538788357,0.002060188814584401
0.023581215449212323,-0.00023931269156562962,0.001855703286170057
0.02366444247218169,-0.004751981154438423,0.0020648340195865665
0.023683283260652388,-0.0009369255787596842,0.0018054683195891951
0.023699147752722638,-0.004214108743806233,0.0020729572493655532
0.024059040676547738,-0.00027811532225285873,0.0018306155469996715
0.024191027534243403,-0.0005150438276011471,0.0037422284656277536
0.024382100549701136,-0.0033375626810007164,0.0019647503525317346
0.02447749390012177,-0.0013083817914214535,0.0021793301388913643
0.0248047989502993,-0.0028392677615763917,0.001880316865649855
0.024893908746889792,0.0006650091406719127,0.0018185758722634683
0.024896335156881833,-0.0020403269601453333,0.002060620249844238
0.024970123046387016,-0.00375938482750382,0.001853921665766239
0.025053331457911554,-0.0001441836614937131,0.002063675919757948
0.025072171532883658,-0.001063585471555939,0.0018038216245675012
0.02508805816637505,-0.0025466089033977513,0.0020665676768692152
0.025447906068620796,-0.0025208596922504656,0.0018291586089864867
0.02557988952139567,0.00015789273224342537,0.0037383895532887377
0.02577098760775698,-0.0024717454561732355,0.001965087724194716
0.025866394525337455,-0.0025566224855105846,0.0021774828602342954
0.026193664399215777,-0.000192940269638342,0.0018808686743739856
0.026282793930022308,-0.00442367871231053,0.0018158129869365073
0.026285190773705835,-0.003863216137269032,0.002057125694088762
0.026359030875937606,-0.002537370181805554,0.0018550453066534353
0.026442220210356027,-0.0002219677368344719,0.0020665979448583026
0.026461059572739032,-0.002665102958399612,0.0018036745919897423
0.026476968580254834,0.0003976226563970897,0.0020648670815438773
0.02683677145978436,-0.0028086309686835564,0.00182951588767306
0.026968751275717295,-0.004615844121428236,0.003750927020030085
0.02715987443252743,-0.003699422544137687,0.001965138248453423
0.027255295150780512,-0.00044339903177004203,0.0021749175317438
0.027582529848587,-0.0029811864461636306,0.001878678668948174
0.02767167934553072,-0.0011151434985059439,0.0018167474528919076
0.02767404639189408,-0.00047069796395859953,0.0020649904818070795
0.027747938473567046,-0.0012841823013154396,0.0018567158668203712
0.027831108961891005,0.0012136103892821382,0.0020642577636404806
0.027849947845879797,0.0008786322257456902,0.0018070690305505449
0.027865878760621854,-0.0018445852717016153,0.002070803332695961
0.02822563685140267,-0.0029472117925665176,0.0018298437132779444
0.0283576130293568,0.0022839907915574997,0.003740890620510093
0.028548761489219032,-0.0018822554139356074,0.001966559912617787
0.028644195774631953,0.001424253241584239,0.0021791804287607246
0.028971395297958225,-0.0012860300456338791,0.0018815239763377266
0.029060564760129637,-0.00012189152036157225,0.0018170986779806634
0.02906290177770643,-0.0031598812031533585,0.0020589627281956784
0.029136846071651235,-0.004534424162106032,0.001854479877334215
0.02923883611765632,-0.0017277601470517823,0.0018042662147610571
0.029254789174274265,0.0027957563631098026,0.002067089450434944
0.029614502243930474,0.0009431244629247715,0.0018327062501382082
0.02974647478345105,-0.0015035870379662697,0.0037369627668492975
0.029937648312625242,-0.0028837328345298063,0.0019644616424819785
0.030033096398483394,-0.001506090433494478,0.0021751173004717766
0.03036026074732945,-0.003820241180701456,0.0018798926481412616
0.0304494501751833,4.082918897196919e-05,0.0018175866910970255
0.030451757395439927,-0.0011065008234680818,0.002061832832053214
0.030525753668825928,-0.003543675579489869,0.0018548469349095706
0.030608886466552576,-0.0032597786056599576,0.0020677132038408284
0.030627724157056946,-0.0031130319439826026,0.0018062916088923708
0.030643699589063544,-0.0034975415761843154,0.002069608445619067
0.03100336763600353,-0.0034825212030150654,0.0018292285746074155
0.031135336538454794,-0.0022469763005333876,0.0037649413318082093
0.03132653513694095,-0.00019168857187423782,0.0019666681788864456
0.031421997023016957,-0.0033546096124547065,0.0021747198584919913
0.03174912619670067,-0.0017637613589337464,0.0018813052319088992
0.031838335358770564,-0.0004630685680631075,0.0018176471106598575
0.03184061301271868,-0.001821220246771671,0.002058895905789001
0.03191466126736486,-0.00033426290767124556,0.0018570977091442423
0.031997775218087554,-0.0014969113165577141,0.0020675243781550605
0.032016612429288216,-0.0011197926616297593,0.001805112321471391
0.03203261000294333,-0.0010161401658308478,0.002065380007543565
0.032392233027167094,-0.001373231656533136,0.0018302107708532997
0.0325241982920943,-0.0008187891516904244,0.003737336692929869
0.03271542219454204,-0.0019602779078981003,0.001964154073146714
0.03281089764755052,-0.0010384323069629886,0.0021723473138089144
0.033137991879812034,0.0011797549449958922,0.0018824244490130751
0.033227220774278976,0.0004972816402819547,0.001817535584761605
0.03322946862999743,0.0010841490776805074,0.0020634705630935245
0.0333035688659038,-0.001265824067441912,0.0018547806945796062
0.03338666420268055,0.00032085186019870093,0.0020667942211259997
0.03340550046914359,-0.00024843220384695996,0.0018046799548888126
0.033421520183082976,-0.0005829931347953732,0.0020796334364354793
0.03378109841924015,0.0020913485451963254,0.0018319309239562018
0.0339130600457338,-0.0025353436235208138,0.00374158096349197
0.034104309018403,-0.005689383570441686,0.001962512616815439
0.034199798272311455,0.0008755327836631466,0.0021794914905562683
0.03452685732918326,-0.0031253701076573437,0.0018793177891792874
0.03461610618887789,-0.0011652114090701104,0.0018165021657649575
0.03461832401490028,-0.0020839575679226785,0.0020596891599337745
0.03469247669545439,-0.0006283522775802908,0.0018579307773362
0.03477555295489765,0.0005943180193277442,0.002071109737877799
0.034794388742284355,-0.0025616888812224348,0.0018034277914633378
0.03481043059696276,-0.002285242489321715,0.002066970473954762
0.03516996381131321,-0.0037199861502622555,0.0018280772268686701
0.035301922032658695,-0.0011146666612624756,0.0037400882859685933
0.035493195842718706,-0.001961708419628505,0.001965513338687421
0.03558869912967566,0.000957310370917952,0.002179391373361595
0.035915722778099735,-0.0015067460847042469,0.0018808947514107378
0.03600499137155566,-0.0012962820463684466,0.0018177943760683017
0.036007179633088526,-0.0028104191083465624,0.0020601797341876747
0.03608138429308383,-0.002089858428810598,0.0018556320399803592
0.03616444170779687,0.0021155480353023393,0.002067387008050741
0.03618327678168498,0.0004581809863175579,0.0018054116253173277
0.036199341010842545,-0.002753317848441239,0.002072879251085982
0.03655882920338627,0.0002760291593126851,0.0018307984355029647
0.03669078378720769,-0.00047189005706727016,0.0037457251168593973
0.03688208289895556,0.000524342153848778,0.00196554896178227
0.03697759975420922,0.0006502271861243969,0.002179388346562686
0.03730458822747096,-0.003630817585733692,0.001880675192074512
0.03739387678751882,-0.0010079147233810204,0.0018178375661604225
0.037396035250822024,-0.0026893620531610596,0.002059400915545389
0.03747029189116802,-0.0005255938516128822,0.0018564107422073023
0.03755333046001397,-0.0017919543609538069,0.0020628035031801766
0.037572165053461504,-0.00044566400867651623,0.0018049227972935671
0.03758825142472233,-0.0017295482867147882,0.0020682263626712015
0.03794769459500458,-0.002120554826358867,0.001829110180203947
0.03807964554130194,0.0008882881799259223,0.003738094789641164
0.038270969723271264,-0.0017194750999465214,0.001963226708527215
0.03836650037897016,-0.0018181208046891273,0.002178426057340394
0.03869345344355679,0.0009635092550830393,0.001881527119551978
0.03878276220302723,-0.000991285024515065,0.0018182770340789021
0.03878489063572488,-0.0005450249692842135,0.002062551813209381
0.03885919948834271,0.00034934288549592907,0.0018564662723257433
0.03894221921177632,-0.002990544377066695,0.0020616980230864328
0.03896105309422637,0.0016419294432274967,0.0018061490000976324
0.03897716160622622,-0.00026512150736834883,0.0020647336695612077
0.03933656021945353,9.626151852515363e-05,0.0018292462697394973
0.03946850729585094,-0.00249511048110318,0.0037403443997224093
0.039659856548041716,-0.0024383668491304578,0.0019619617394140494
0.03975540100350372,-0.0009428264396476038,0.0021773289591513205
0.04008231889383751,-0.00039225823740807186,0.001880257377409764
0.04017164761762615,0.000292718462834074,0.0018182899561819356
0.04017374625391312,-0.0027592187093291587,0.002059964365803784
0.040248107085517404,-0.0010125638865048359,0.0018565021282512775
0.04033110796399342,0.0013403298867338265,0.0020660691863720153
0.040349941367821884,0.00298136526012982,0.0018068751990050432
0.040366072020106,-0.0007967354291800177,0.0020699176447691284
0.04072542561152659,0.0010829569845718368,0.0018308062353309218
0.040857369049490444,7.969142431463183e-05,0.0037427406931353855
0.04104874360473332,-0.002566516858312551,0.001965479345407369
0.04114430162803728,0.0009080769255298549,0.002184369293413036
0.04147118434366348,3.808737482202673e-05,0.0018810366617134204
0.04156053280030392,0.0010752083793654776,0.0018193855409715546
0.04156260163881598,0.0020933751034810655,0.0020624223593483614
0.041637014683146845,0.002764523523662632,0.0018574674442724784
0.04171999671643789,-0.0004691482429173277,0.0020705174166144283
0.04173882940722251,-0.0009796621167055264,0.0018050742536543465
0.04175498243307629,-0.0010257365153556464,0.0020669448625793806
0.042114291003599647,-0.0004796982669290628,0.0018295225233475906
0.042246230802902573,-0.00042158372788136944,0.0037443746988847313
0.04243763042904902,-0.0007315875407911676,0.001963683755162434
0.042533202252570845,0.0008357168738335474,0.002179359242727025
0.04286004979348945,-0.0002690554146269619,0.001880353070821417
0.04294941821626708,0.0027369861728523404,0.0018197942752395764
0.04295145725700422,0.004197657858906689,0.002062516888606588
0.043025922280776285,-0.0014063718449541796,0.0018554263340699079
0.04310888546797287,-0.0008349420133129115,0.0020672179729732225
0.043127717678999034,6.812812116052669e-05,0.0018057063889649013
0.04314389284695608,-0.001985907909734519,0.0020663895613949705
0.043503156395672704,0.0005387664804636927,0.0018302591996358394
0.04363509279005484,-0.00138443733175464,0.0037580872620947233
0.04382651725336473,-0.0017495754509405659,0.0019635531371479877
0.04392210310925293,0.0007429720299789722,0.002178162493004649
0.04424891524377017,0.002800405526233618,0.0018838371491960554
0.04433830363177549,-0.001140833104997796,0.0018181103273082365
0.044340312873828225,0.0009829403727543706,0.002062046104960937
0.04441482987795098,-0.001319766280609258,0.0018548720806235816
0.044497774219507846,-0.0006524325583754376,0.002063154146192219
0.044516605719309155,0.0015532377159424016,0.00180716437471617
0.04453280302800522,0.001414835706025741,0.0020645054954896262
0.044892021787291014,-0.0011728408049656025,0.0018289576761050838
0.045023954545058587,-0.0029706364221518955,0.0037366177117737014
0.04521540431005633,-0.00060909997387526,0.0019631461491101056
0.04531100373310437,-0.001144528593634675,0.002176969468573237
0.04563778069268665,0.002774179477842864,0.0018838926793144964
0.045727189046374406,-0.0010808112169762296,0.001818863767405826
0.04572916825827633,0.002855003390610733,0.0020609154791531824
0.04580373770886581,0.0018866661584375777,0.001856809348340514
0.04588666297195232,0.002141774083693093,0.0020643995575278205
0.04590549399199517,0.0013912322624740625,0.0018064536590493307
0.045921713441885004,-0.0035101181584807906,0.0020679816576209646
0.046280887178909325,-0.0024929647135075728,0.0018278588316858707
0.04641281629915284,0.00017684701267128844,0.0037375141099120577
0.046604291133917286,-0.0014674666167735495,0.001961529372831471
0.04669990435786531,0.0004373193569158218,0.002182093373464353
0.04702664614205787,0.0005869270420539863,0.0018822305010522309
0.047116074229052174,-0.0011631252461299368,0.001818193797108912
0.047118023876464576,0.0013245942576993741,0.002062611883526185
0.04719264530649525,-0.0016294720702418886,0.0018552259832652182
0.04727555195700006,-0.0007917286381236011,0.002069734872681178
0.0472943820313958,-0.0022774342794599223,0.0018046820503649801
0.04731062385576479,-0.0006878973283583889,0.0020669634890342035
0.04766975257189188,-0.0014446380337425069,0.001827894338365377
0.04780167805279234,0.003906548721769321,0.0037505570520711636
0.04799317795823299,0.002537072158528275,0.0019639508119584583
0.04808880498239887,-0.003498376041360385,0.002179218845823797
0.04841551159097435,-0.002474368061012311,0.001879942473907913
0.04850495964547008,0.0004698634987825301,0.0018192499170973748
0.04850687926136743,-0.0012637975091571718,0.0020591753026113456
0.0485815529032152,-0.0011085273817528218,0.001855740189833675
0.04866444070921716,0.0017827156393614985,0.0020690035514986907
0.04868327030362707,0.0004574657304523555,0.0018056800790974639
0.04869953403681393,0.00023537878430701653,0.0020708387229601247
0.04905861819679558,-0.0005899072748256629,0.0018280969010615769
0.04919054004017198,0.0007554890076200138,0.0037472620322129783
0.04938206501537934,-0.0023709539838351334,0.0019621491681157057
0.04947770560761455,-0.0006062985550698841,0.0021883183346661926
0.04980437704034557,0.0001447797080480484,0.0018822474976922569
0.049893845060523745,0.0034901505989106685,0.0018210049948030702
0.04989573488001042,-0.0006619693032448026,0.002061820724857579
0.04997046050038989,0.001776397545885544,0.0018565878099434632
0.05005332946166163,0.00018709901340585589,0.0020649353009346665
0.050072158343027695,-8.457900606018143e-05,0.0018072125706680244
0.05008844445046634,-0.0002403855753634332,0.0020729856547091583
0.05044748358795914,-0.0020912293358855694,0.0018285081964671368
0.050579401793811485,-0.0021132234537405425,0.003751303041586824
0.050770951839695044,0.0009103419024363291,0.0019628376484521
0.05086660623305761,-0.002222597996461073,0.002183118526971673
0.05119324225688615,0.003991783379039271,0.0018824346935632278
0.05128273047557741,-0.00022679571392458797,0.0018184631822117893
0.05128459026491328,0.00014144184734377063,0.002063813988354323
0.05135936809847408,-0.00012439491588978058,0.0018559924618811838
0.05144221821387873,0.001347124817453249,0.0020666836265504883
0.05146104661571371,-1.752376869745831e-05,0.0018055136051574835
0.051477354863664004,-0.0009360911135836147,0.002069986329821288
0.0518363489800322,-0.0027437214989164405,0.0018271996880158223
0.051968263547223614,-0.002297580652996456,0.0037528103874433735
0.05215983866401075,-0.002534807181621912,0.0019621107510526333
0.052255507089739694,0.0008377434321182875,0.0021807124546699146
0.05258210770671212,0.0017696026151661215,0.001882810249458596
0.05267161589108582,7.689000550925584e-06,0.001818200665614128
0.05267344588219203,0.0005738140178586093,0.0020616400482457962
0.05274827569610352,-0.0003126860224043071,0.0018553520610813013
0.05283110696609583,0.0008208157099751645,0.0020673588355378213
0.052849934655569086,4.905463142179656e-05,0.0018071151310262317
0.052866265044713145,3.6418444469887845e-05,0.0020644151571837348
0.05322521437165051,-0.0019683841410370606,0.0018290811927836287
0.053357125301999986,0.000740826262383365,0.003744829882874468
0.0535487257202476,0.00346523585293923,0.001964758734436405
0.053644407713591136,-0.0009288193456207239,0.0021866498699754243
0.05397097315653809,-0.001178384037920921,0.0018818013940992463
0.05406050107376359,-0.0004055500755697494,0.0018179777302329654
0.05406230126754963,-0.0020518902632994385,0.0020602239720178793
0.05413718329327821,-0.003943503608137999,0.0018530895288970224
0.05421999571763081,-0.00017684701267128844,0.002064712947630217
0.054238822927800356,-0.000742614402046371,0.0018049984672662855
0.05425517545859293,4.1723258803472163e-07,0.00206772647518989
0.054614079763723566,0.0011109711726255966,0.0018296242703570611
0.054745987056548984,-0.0018379095502930598,0.003738724596644866
0.05493761254456331,0.0007420183554920357,0.0019648465116047583
0.0550333083381247,-0.002886713067301483,0.0021769100967484883
0.05535983860590932,0.002103388685593899,0.0018827081532030976
0.055449386489272,-0.0005658269940305161,0.0018188839072601033
0.055451156885283126,0.001331985234973132,0.002063209094233947
0.05552609089090765,0.0020651224968055715,0.0018553683592292714
0.05560888446939316,-0.001407981170650885,0.002064389545808353
0.05562771096720098,-0.0013328197001492015,0.0018053963749074414
0.055644085872472715,0.0007217527726446349,0.0020683844547065115
0.05600294538862727,-0.001391291867129496,0.0018287347407239213
0.05613484904301913,-0.0003260374652214182,0.003745108814035442
0.05632649936887901,0.00017935040819949677,0.001962982701969034
0.05642220896265826,0.00010389091442064569,0.0021876326482980217
0.0567487038224499,0.0013400914681120923,0.0018826634497115225
0.05683827190478041,0.0017277601470517823,0.0018198742525799725
0.05684001226973123,0.0007405878437616309,0.0020610575058712076
0.05691499872227723,-0.0017437937993635133,0.001853035395762693
0.056997772988097495,-0.001011133374774431,0.0020637210889108935
0.057016599239887,-0.003143907155497172,0.0018038934528339123
0.0570329960539766,0.0014403464985512926,0.002065938335526884
0.05739181078024558,-0.0018161538510598207,0.0018274310053016552
0.05752371079711338,0.0005403162015049645,0.0037393509111882887
0.05771538619319472,-0.0007388593087540585,0.001962266281950405
0.05781110982024984,-4.798174762399299e-05,0.0021762909999563096
0.058137569271366374,0.0029767160970060047,0.001883074512286397
0.058227157320288825,-0.001239836437672892,0.001818747817724553
0.05822886788700998,-0.0009547473707343102,0.002060477524634157
0.05830390631990667,0.0006746650948521449,0.0018564815227356296
0.058386661740314594,-0.00036907202644442805,0.0020672982995596466
0.05840548728019712,-0.00020611289848915249,0.0018058113956039659
0.05842190646785639,0.0030929451751013914,0.002068255932168233
0.058780676172318636,-0.0017387870083070966,0.001826390368553764
0.058912572550752884,0.0006380678364159564,0.003738670347095194
0.059104273250341066,-0.0007561446588297827,0.001962930780726215
0.05920001044410128,0.00024086241260690144,0.0021781752986923396
0.0595264347207376,0.0038048631795997157,0.0018824075687883918
0.05961604273579724,0.0017533901488882009,0.001819924427592652
0.05961772327191284,0.0005214811303879685,0.0020599794997983277
0.05969281391799086,0.0015584829256205524,0.0018554352980512914
0.05977555049344119,-0.0038533813691224994,0.002067092011572482
0.05979437555242839,-0.00029528146301771585,0.0018048860100452918
0.05981081688082668,-0.0034403807116235585,0.002064857768316466
0.06016954156439169,-0.001954079023733013,0.001826976985465345
0.06030143453722303,0.0015402439010578917,0.0037385555615673475
0.060493160073747276,0.0010831954031935709,0.0019620620894394082
0.06058891106795272,-0.0013840200991666052,0.002180240041209467
0.060915300169654074,0.0004751087084606809,0.0018827948826333671
0.0610049281508509,0.0004991889892558277,0.0018196940416295602
0.06100657889055583,-0.0036337382138499352,0.002058454924471067
0.0610817215156203,-0.0011687876883961223,0.0018549499624878102
0.061164439245658286,-0.004524410579993199,0.002068664782851598
0.06118326359137427,0.0013067128610693146,0.0018057914885803738
0.0611997270611937,-0.0008274914313837201,0.002065257538603104
0.061558407189295394,-0.0018216970840151392,0.0018268814084690347
0.061690296292226776,-4.0411956383934466e-05,0.003759328016816619
0.06188204689806298,0.002179086597994484,0.001961068833735973
0.061977811693168405,-0.0003563762348370858,0.002174002041489251
0.06230416538710415,-0.0003606677700283001,0.0018814639060209225
0.06239381333307392,0.0023093823747721842,0.001820943294671469
0.06239543427636818,-0.0006021858338449704,0.0020589885724017452
0.062470629112794995,0.0025451783916672355,0.0018556403054696869
0.06255332799719326,0.00317865666961481,0.0020638314506557197
0.06257215163122964,0.002704203612363898,0.0018071771804038608
0.06258863747484611,-0.0011669995487331164,0.0020654249438658255
0.06294727258045896,0.0022894744198573846,0.0018285598848792706
0.06307915804723052,0.000993192373488938,0.003734954136527324
0.06327093395520933,0.002448142012621446,0.0019605174906732127
0.0633667125514421,-0.0018181208046891273,0.002171666051223764
0.06369303083693012,-0.00010895731013249588,0.0018801481798183643
0.06378269874858233,-0.0010597111689527594,0.001819234201026118
0.06378428989319218,0.004225672046960449,0.002064802121782682
0.06385953670996969,0.000900805157566964,0.001855057181018385
0.06394221674963774,0.0003996492146818298,0.0020668670971304946
0.06396103990437041,-0.0018924478100147413,0.0018044559717695662
0.06397754765680475,0.0030766134995126038,0.002067176994772612
0.06433613797253201,0.0005980135079646232,0.0018281793231241686
0.06446801980087002,0.0007867218470671844,0.0037409907377047667
0.06465982078043453,0.0013666751444354475,0.00196156895404797
0.06475561317597567,-0.001120329103528661,0.002172932184490356
0.0650818962858466,-0.003908158047465915,0.0018795953233561498
0.06517158416409075,0.0006228090446249723,0.0018188421141520942
0.06517314527809503,-0.00031971937174546383,0.002059850977260049
0.06524844430759913,-0.0002609491814880016,0.001853721431376892
0.06533110550185484,0.0007681251945719225,0.002066443578113957
0.06534992794468053,-0.0014692547564365555,0.0018055718128288053
0.06536645807068453,-0.0026466255152152174,0.002068226129840516
0.06572500336505982,-0.0017039182848783696,0.0018265369354701522
0.06585688178734017,0.000831186920020599,0.0037705360203449763
0.06604870760384074,0.003672183216604674,0.001962944750567332
0.06614451379982711,-0.0012874605573642839,0.00217329609885146
0.06647076150238718,0.0027181511017353444,0.0018845534527993416
0.06656046957959916,-5.406142247821322e-05,0.0018201399123918853
0.06656200066299789,0.001068532657956922,0.0020619548353323046
0.06663735190522857,0.0006181598815011569,0.0018549633502522142
0.06671999425361719,0.0027011041702813543,0.0020697597855645036
0.0667388162169118,0.0015603902745944254,0.0018062973132441603
0.06675536848456431,-0.0014302137071275922,0.002072985421878473
0.06711386898950877,-0.000884771505255344,0.0018272469526449356
0.06724574354143442,-0.0019435886043767114,0.003743562352623764
0.06743759442724695,0.0006396175574572283,0.00196279317779121
0.0675334146565092,0.0012938382554956718,0.0021800840446503243
0.0678596269517584,0.0010243060036252416,0.0018803236177397282
0.06794935499510757,0.0005953909031255478,0.0018192096373888201
0.06795085628073139,0.002220094600932754,0.002060851916376099
0.06802625973523391,0.0026809577967448206,0.0018557504343838277
0.06810888300515217,0.0002812743689908359,0.002065019352812055
0.06812770425631243,0.0018749836459726055,0.0018072001142263616
0.06814427866538608,-0.000867962992423088,0.002069374916441724
0.06850273438067234,-0.0018088820830969299,0.0018268230843823702
0.06863460529598342,0.0006622673265219703,0.0037390866483604877
0.0688264814843933,-0.003462613248100266,0.0019596047943868863
0.06892231528104276,0.0033524638448589883,0.0021824849946770063
0.06924849216829898,-9.381772765237884e-05,0.0018821485446510098
0.06933824041061598,-0.0002989769516545948,0.0018189575981719967
0.06933971166563424,-0.0009052755067244789,0.002060324089212553
0.06941516733286335,0.0016903284234395244,0.001854806655201016
0.06949777175736926,-0.0006924868868267708,0.0020651760478632535
0.06951659229662255,-5.304814333584318e-05,0.0018055445716386267
0.06953318907858375,0.002373159356086063,0.002075099524500881
0.06989159977320014,-0.0022453669748366822,0.0018264952587774858
0.07002346728290831,-0.00040179498227743693,0.0037702710590251194
0.070215368308709,-0.0016627314679737992,0.0019600765093552787
0.07031121590580369,0.0017127397738825323,0.0021767219695547763
0.07063735761721546,0.0007579924031482221,0.0018830365608846953
0.07072712559329375,-0.0017376545198538595,0.0018183617844483467
0.0707285670496276,0.0013687017027201875,0.0020619529726868223
0.07080407493094754,0.0015582445069988182,0.0018563646417316154
0.07088666027766521,-0.0019016865316069387,0.002072722090373413
0.07090548056930857,-0.00017464164042024777,0.0018059190797959112
0.07092209925963289,0.00015443566222828053,0.0020667260017352106
0.07128046539810384,0.0015631320887443678,0.0018283751337304951
0.07141232903700256,-0.0035958892576496426,0.003764376251735017
0.0716042551339342,0.0007070900274079861,0.0019603810518916344
0.0717001167631679,-0.00022715334185718916,0.00217627120934806
0.07202622283421078,6.139279509653761e-06,0.0018809600604179609
0.07211601100834741,9.119512281330344e-06,0.0018198614468922817
0.07211742266827059,-0.0038880116739293813,0.0020613816061851274
0.07219298252812223,-0.002054751286760248,0.0018529475021789971
0.07227554902988231,0.002203524506722232,0.0020686619888833743
0.07229436860870919,-0.0011320116159936333,0.0018058332816883829
0.07231100967396742,0.0001398921263024988,0.002068529741054131
0.0726693307892674,-0.0011886360386554884,0.0018276374097041623
0.07280119079064207,-0.0011232497316449042,0.0037691900261533308
0.07299314195734041,0.00023800138914609192,0.001959509566636604
0.07308901738770146,0.002088368312424649,0.0021781208163119824
0.0734150882844915,-0.00029492383508511466,0.001880599405686451
0.07350489642385583,-0.0007725359390740039,0.0018182641119758687
0.07350627805408294,0.001996219515124409,0.0020598276941915204
0.07358189012575167,-0.0011565091293768148,0.0018532573998211144
0.07366443778141729,-0.0029296880238690592,0.0020699833030223794
0.07368325664810982,-0.0007810594048009989,0.0018057493462263368
0.0736999200878472,0.00015622380189128648,0.0020735307113434157
0.07405819618088572,0.0006175638349468215,0.0018285088949591926
0.07419005277711221,-0.0014207961715690942,0.003749816883322635
0.07438202901357727,0.0004832149415996412,0.001959888382161566
0.0744779180124624,-0.0006474853719744544,0.0021752816789355894
0.07480395350103208,0.0010772349376502177,0.0018837506525964712
0.07489378183936424,-0.00019460919999048087,0.0018195681966441625
0.0748951334389858,-0.001047790237866053,0.002059727809827532
0.07497079772338111,0.0006181598815011569,0.001853791280582478
0.07505332653363439,-0.0025180582734450896,0.0020632677675666393
0.07507214492079584,-0.0001319647071298391,0.0018045450295066886
0.07508883026889634,-0.0029284959307603886,0.0020679839859278175
0.07544706180669891,-0.00215959587566783,0.0018265102763566868
0.07557891453166121,0.004070938361455001,0.003745376336492837
0.07577091583789297,0.0019215944865216272,0.0019612287884167652
0.0758668188698266,0.00365692442481369,0.002178777166013807
0.07619281894994856,-0.0025069718075344527,0.0018794837974578972
0.0762826672544179,-0.0005375147826995885,0.0018190974129985117
0.07628398905626455,0.003912747605934408,0.0020619343462319993
0.0763597053205558,0.002911031766718253,0.0018553702218747537
0.07644221528607886,0.00023657087741568716,0.002063879413776889
0.07646103296065121,0.0033598548221327462,0.001808275093500333
0.07647774068277613,0.002512395831178793,0.00206733764794546
0.07683592719877197,-0.0025731925797211064,0.0018247012983473477
0.07696777628575546,-0.0010823609380175014,0.0037433479155626146
0.07715980266311817,-0.0032769447464248147,0.001958058565805894
0.07725571949436016,-0.0010293723993370918,0.0021789517890277725
0.07758168416648914,0.00012487175313324883,0.0018810782219907441
0.07767155266992631,0.0015698078101529234,0.0018203682028788094
0.07767284444071265,-0.0004034639126295758,0.00206223469781602
0.0777486129177305,-0.0005223752002194715,0.0018531827775864799
0.0778311038047832,0.00580066546213609,0.002068602617058626
0.07784992123288248,-0.0015304687375667925,0.001805582057378958
0.07786665086291578,-0.0007969142431463183,0.002065909930183279
0.07822479258993553,-0.0023900274735738636,0.0018257973487983373
0.07835663827290773,-0.002104878801979848,0.003744244779362341
0.07854868948697913,0.0021502379447646547,0.001959745656951485
0.07864462011889373,-0.0015640261585758708,0.0021827120045951613
0.07897054961540562,-0.0004568696838980202,0.001880590907366438
0.07906043808543473,0.0017581585213228834,0.0018213076746939436
0.0790616998256155,0.0011063220095017812,0.0020604980137344624
0.07913752051581469,-0.0007466079139604176,0.00185361037114001
0.07921999255631818,-0.002696037774569615,0.0020743085986629603
0.0792388092722831,0.0006722809086348036,0.001806610703346557
0.07925556127588607,0.0006967188173625516,0.002071536982185301
0.07961365821483923,-0.0008554460147820464,0.0018271474175269753
0.07974550002722935,0.002992094098107856,0.003754064646345016
0.07993757631129483,-0.00047785052261062333,0.0019610394970696267
0.08003352097625793,-0.0020699504738957986,0.002182089881004074
0.0803594148319462,-0.001884579995497515,0.0018816960382141538
0.08044932350094314,-0.0006245375796325447,0.001818998343541922
0.08045055544380375,-0.002420545057155832,0.002060083575114651
0.08052642811298938,0.00033384567508321084,0.0018532319048610755
0.08060888130876265,0.0012671353698614496,0.0020671886363068763
0.08062769731213848,0.0009730459999524044,0.001806125600613761
0.0806444714578447,0.0007677675666393213,0.00206816419687823
0.08100252360691229,0.001228511553140521,0.0018268382183769139
0.0811343617813236,-0.0017690661732673307,0.0037686100449162803
0.08132646336753169,-0.0015069248986705475,0.0019600657991437555
0.08142242160033675,0.0002396703194982308,0.0021783778613885395
0.08174828028222692,-0.0019182566258174605,0.001881818507154615
0.08183820891645155,0.001939833511084288,0.001820676703536815
0.08183941082825186,0.002491176573844456,0.0020607098896580738
0.08191533571107357,-0.0011637212926842722,0.0018532061770703513
0.08199777006166187,0.0030266647982593042,0.0020663553352842333
0.08201658558527924,-0.0024766926425742186,0.0018048691298206084
0.08203338187217923,0.0008675457598350533,0.0020672731538456356
0.08239138899898535,0.0027752523616406677,0.0018273077214537956
0.08252322376779375,-0.000578820808915026,0.003754272331316292
0.08271535019139264,1.0550024011735104e-05,0.0019572948811581517
0.08281132222418819,0.0015890005092025206,0.0021794025492344886
0.0831371454987675,-0.005931378471501825,0.0018787465390929352
0.08322709433150521,0.0015925767885285325,0.001820573792373918
0.08322826621315471,-0.0010365845626445491,0.0020627255049006053
0.0833042435419884,-0.0010012390019724648,0.0018540978021796587
0.0833866585812757,0.002728522311780779,0.002073563307639356
0.08340547362467987,-0.00409203840947836,0.0018031249951571218
0.08342229205254625,0.0013803842151851597,0.002073237577510639
0.0837802546234343,-0.001277506579906884,0.001826602360892718
0.08391208552143326,0.0006319881615617362,0.003740828221886436
0.08410423701661784,-0.0017580393120121274,0.0019593407643897706
0.0842002230815524,0.001147330012440051,0.0021776036993599594
0.08452601094813872,-6.854535374856141e-05,0.0018826364413520292
0.08461597951418298,-0.002581656440792668,0.0018175311609785845
0.08461712159896706,0.0029067402315270385,0.0020616451705208726
0.08469315114007259,-0.0026510958643727323,0.0018537369146174635
0.08477554733281067,-4.5359142784917594e-05,0.0020684722318748652
0.08479436166362575,-0.0012881162085740527,0.0018051134856248174
0.08481120246619867,-0.0016922357724133974,0.0020629939586807415
0.08516912001459787,-0.0002874732531559232,0.001826339727879714
0.085300947276437,0.00193041597552579,0.003753894447114071
0.0854931238404788,-0.0017676952661923595,0.001956171705932326
0.08558912370676808,-0.00031131511532933587,0.002178446313610014
0.0859148761646793,-0.001018643561359056,0.001880094395930063
0.0860048649296914,0.0017717483827617286,0.001821375195592677
0.08600597721670056,-0.0036656267045068747,0.002060920135766888
0.08608205873724728,-0.0013943913092120397,0.0018529342308299358
0.08616443608502777,-0.0019073489738731242,0.002072307651753602
0.08618324993585702,0.0005457998298048494,0.0018053286211780228
0.08620011288007845,-6.800891184965963e-05,0.002069130909883543
0.08655798563950157,-0.0009842516751739083,0.0018255081730872106
0.08668980926358927,0.0011721255491004001,0.003746778675710322
0.08688201066433976,-0.0014906528277371933,0.0019575016348066868
0.08697802456504178,-0.0009550453940114778,0.0021858801317298647
0.08730374138121988,-0.0012664797186516807,0.0018805338638485426
0.08739375034474506,-0.0014066698682313472,0.0018190892639245266
0.08739483260160341,-0.0008521081540777686,0.002063137149552193
0.08747096633533147,-0.00027573113603551747,0.00185417580045923
0.08755332483724487,-0.0007852317306813461,0.0020652910662217853
0.0875721379757124,-0.0005692840640456609,0.001806267394501101
0.08758902306067284,-0.0018298033171540995,0.00206712274522294
0.08794685103202937,0.001420200125014759,0.001829368855095301
0.0880786710170014,-0.0015004279912282925,0.003737087331265926
0.08827089772057661,4.369021243277871e-05,0.00195942132380688
0.08836692518957534,-0.0016438367922013697,0.0021787354893211407
0.0886926068305911,0.0018135908508760679,0.0018821724097962517
0.08878263576025347,-0.002506196947013817,0.001818118010720851
0.08878368798650627,0.002203882134654833,0.002060306394080471
0.08885987393250616,0.0007414223089377003,0.0018547545011275114
0.08894221335617658,0.0009322764156358687,0.00206811180997404
0.08896102601602252,0.00037544972457581594,0.0018071197876399375
0.08897793347500738,-0.0028578644140716536,0.002074182870092905
0.08933571642410243,-0.000658989070473126,0.001825449266923833
0.08946753300438104,-0.0019646886524001816,0.0037622507404090296
0.08965978454489232,-0.00025540594853268317,0.0019583069961470953
0.08975582581342678,-0.0015457275293577766,0.0021764062511455268
0.09008147204804118,0.002420127824567686,0.00188470618972889
0.09017152117576188,0.0008755327836631466,0.0018195169738933993
0.09017254337049962,0.0036368972605880234,0.0020631229468803906
0.09024878152968085,0.0010862948452761145,0.0018548921040625163
0.09033110210771156,-0.00036734349143685563,0.0020658535851574393
0.09034991405587789,-0.0020998720109234315,0.0018047481742796017
0.09036684365673864,-0.002248466416919226,0.0020642430953073075
0.09072458204809664,0.0009216667869687001,0.0018268939813260402
0.09085639475802054,-0.002270222116152465,0.0037545279794087374
0.09104867136966277,-0.00014370682425024484,0.0019580136294836334
0.09114472667010887,0.002387941310633579,0.002178040955386929
0.09147033726458176,0.0021597746896340198,0.0018847043270834077
0.0915604065912703,-0.0003145933713781801,0.0018193699413156404
0.09156139875585723,0.0034032470112883573,0.0020643117803594672
0.09163768912685555,0.00010985137996399885,0.0018521683342906834
0.09171999085947391,0.0002865195786689867,0.0020637923351005914
0.0917388023285639,0.0026393537472522155,0.0018073698477959362
0.0917557540699363,-0.0010058285604408468,0.0020721551476547387
0.0921134474401697,-0.0005858541582561827,0.0018276857220713596
0.09224525651166005,0.0003690124217889945,0.0037467488733826052
0.09243755819397848,7.790328465162588e-05,0.001958129113503536
0.09253362729464243,-0.00241798205697219,0.0021732651323703167
0.09285920271395298,0.0007979275222886884,0.0018817507534251963
0.0929492920067787,-0.0014969709212131477,0.0018187850706341989
0.09295025437359072,0.00035172707171327033,0.002062775563497942
0.09302659672493974,0.0008247496172337776,0.0018517600656840323
0.09310887937886037,-0.0009135009491743062,0.0020682959790461024
0.09312769036887403,5.406142247821322e-05,0.0018058219894001464
0.09314466425007595,0.0008113981744166665,0.0020675083128377757
0.09350231306598289,-0.0005471111322243871,0.0018266151665804087
0.09363411849949443,0.0007616878917851011,0.0037542823430357594
0.09382644501783943,0.00019377473481441143,0.001958747744634344
0.09392252815223401,0.0005590320633110935,0.002185948583951339
0.09424806793140306,0.0009118916234776009,0.0018817608815600063
0.09433817742228712,0.00026851897272806013,0.0018200088287160686
0.09433910975894833,0.0007038713760145754,0.0020608102396834325
0.09441550432256918,0.0012350680652382096,0.0018531962817662266
0.09449776813175959,0.0011413695468966978,0.002069457804165686
0.0945165784087294,0.0024788980148251483,0.0018070775288705578
0.09453357443112509,-0.001931310045357404,0.002065589089498953
0.09489117845714645,0.0020368698901300775,0.0018277520788166665
0.09502298025358868,0.0020315054711410596,0.0037623333953023066
0.09521533184215514,0.001296103232402146,0.0019579221270243155
0.09531142877676757,-0.002229512136491363,0.002179547835582108
0.09563693314794364,0.001169979781504793,0.001882951694099908
0.09572706283779553,0.0026246910020155667,0.0018216463269256939
0.09572796514385118,-0.001978755351082495,0.002060740856139217
0.09580441191974387,0.0012034775978584378,0.0018533801015922608
0.09588665688397668,-0.0029295092099027586,0.0020663367088294103
0.09590546644813003,-0.0007775427301304205,0.001804821283114782
0.09592248484500487,0.0029631262355671595,0.002067566287678412
0.09628004408114066,-0.0023506884009877327,0.001827001199856615
0.09641184224005883,-0.001623809627975703,0.003748827120079479
0.09660421889930149,-0.0010336043298728725,0.00195775542025365
0.09670032963344966,0.001928866254484518,0.0021833397161226957
0.09702579836402947,0.0013208987690624951,0.0018839227144728985
0.0971159482528492,-0.003653348145487567,0.0018180900710386165
0.09711682052875403,0.0029799347483994154,0.00206003421500937
0.09719331951737331,0.001734793496392939,0.0018527149043243952
0.09727554540290839,-0.0007472039605147529,0.0020677341586025043
0.0972943547203613,-0.0014808776642460941,0.0018045042841367633
0.09731139502514452,0.00029939418424262954,0.0020658421764538602
0.09766890947366846,0.0014764669197440128,0.0018262443837140888
0.09780070399415308,-0.0013585093066410536,0.00375123505502672
0.09799310572316244,-0.001789152942148431,0.0019567945280154694
0.09808923025798322,0.0028354530636285347,0.0021760192865465794
0.09841466358057005,-0.0008965136223757497,0.0018825849857705807
0.09850483366790286,-0.004041970498914194,0.0018180577075733615
0.09850567591411163,-0.004026175265224308,0.0020601923070446802
0.09858222711500275,-0.00195217167475914,0.0018513239738104893
0.09866443415512549,0.006831349163892719,0.0020711954195699847
0.09868324275930718,-0.0024415855005238685,0.0018044265186878774
0.0987003054399338,-0.002535820460764282,0.002064878955908827
0.09905777509857217,0.0025044088073507,0.0018281101724106383
0.09918956574870208,0.0003915429815428695,0.0037542474184329663
0.0993819925470234,1.6391280244221207e-05,0.0019556368938482213
0.09947813088342627,-0.0016430023270253002,0.002179779967775339
0.09980352902948653,-0.0003136396968912436,0.0018807729809623326
0.09989371908341127,0.0019064549040415102,0.0018209954487449734
0.09989453129901449,-0.00025779013475002444,0.002060625139288629
0.09997113471217745,0.000672996164500006,0.0018533792866848623
0.10005332267473932,-0.0009070040417320513,0.002064862890591542
0.1000721307996173,-8.749963417642448e-05,0.0018051821706769771
0.10008921562143769,-0.002488971201593526,0.0020654612654527303
0.10044664048973573,0.0006901623052648631,0.0018270492793931268
0.10057842773562697,-3.80277701665932e-05,0.0037427057685325924
0.1007708793713391,-0.000465929591523917,0.0019566753187046024
0.10086703174079048,-0.0027354364518111796,0.002178993465720439
0.1011923942460271,9.71555883566566e-06,0.0018825540192894375
0.10128260449891968,0.0008487106887180573,0.0018197098741161597
0.1012833866834626,-0.00043910749657882775,0.002063004203230894
0.10136004254218278,-0.002715409287585513,0.0018514985968244547
0.1014422114262743,5.692244593902274e-05,0.002069019849646661
0.10146101883947267,0.001989305375094119,0.001807706055305491
0.10147812603440798,-0.0011491777567584904,0.0020653599841046304
0.10183550611463943,0.004522741649641171,0.00183040145918455
0.10196728949017597,-0.0019271973241324902,0.0037388149349507575
0.10215976619565481,-0.003660500704139591,0.0019549749562099497
0.10225593236532404,-0.0011258723364839796,0.0021771531719839286
0.10258125946347718,-0.00279063036274263,0.0018809635528782402
0.1026714899144281,-0.0019415024414365378,0.0018187062574472291
0.1026722420679107,0.001614392092417205,0.002060658899737996
0.10274895013981222,0.002402842474491962,0.001852699304668481
0.10283109994497863,0.0018896463912092543,0.0020713525802825536
0.10284990711170394,-0.0020736459625326775,0.0018058236192149434
0.10286703621545712,0.0023065213513113747,0.0020712568868709006
0.10322437150716723,0.002892315904912124,0.0018273857197333668
0.10335615147710087,0.0027821665016709574,0.0037496965098583416
0.10354865301951577,0.0008221270123947022,0.001957689762000399
0.10364483322268825,0.001021325770853565,0.002178727805908526
0.10397012468047251,0.0036485797730529956,0.0018826713659548223
0.1040603753299365,-0.0008346439900357439,0.0018209290919996666
0.1040610976856442,-7.83205172396606e-05,0.002059606039379127
0.10413785773789641,0.00046116121908923446,0.0018523839355052594
0.1042199886974231,-0.0033193236564380557,0.002063479876320936
0.10423879515110457,0.0015724304149919988,0.0018062799673581064
0.1042559466293369,0.0011650921997592434,0.0020644496161251573
0.10461323713207094,-0.0012824537663078672,0.0018257070104924459
0.10474501323074037,0.0021650198993121705,0.003739259641559656
0.10493754007666212,-0.0016160014181139104,0.00195713539213873
0.10503373384676706,-0.0008024574761016368,0.002177958533324337
0.10535898989655834,-0.00179892810563953,0.0018814029043813772
0.10544926074544492,-0.002283454349658709,0.0018206441072408748
0.1054499530710018,0.0017260912166996434,0.00206246589868651
0.1055267653350711,-0.002187371645099856,0.0018498751848712895
0.10560887745032232,0.001410901798767128,0.0020671092410431934
0.10562768319095994,-0.0007535816586461408,0.0018055429418238297
0.10564485680970392,-0.001458883546391121,0.00206516091386871
0.10600210252414399,-0.004344404520583933,0.0018231177004413665
0.10613387521721052,0.0009687544647611901,0.003738334838077695
0.10632642690052307,-0.0002468228781502546,0.0019572485478517795
0.10642263470344915,0.0005531908070786073,0.002180228166844517
0.10674785511309892,-0.0015419128314100305,0.0018803662257551358
0.10683814616095333,-0.0016077163710086495,0.0018188323352633122
0.10683880845590465,-0.0023134354913417754,0.002062042612500658
0.10691567293315529,0.000509321780679528,0.0018527154864011084
0.10699776596970878,-0.002350748005643166,0.0020623746290578775
0.10701657123127006,-0.0008147956397763778,0.0018060639004821599
0.10703376699143519,-0.0025141243661864765,0.0020661641812916125
0.1073909681490477,0.0003235936743486434,0.0018269161002411425
0.10752273697130477,-3.975630517416562e-05,0.0037500953488222386
0.10771531372574827,-0.00021696094577805525,0.0019562417879685975
0.10781153532798271,0.0015650394377182408,0.0021798602943617633
0.1081367203296395,0.0011690261070178565,0.0018829089696691579
0.10822703157646174,-1.6987326798556523e-05,0.0018206117437756198
0.10822766384080751,-0.0007517935189831348,0.002061733180519911
0.10830458053169423,-0.0011553170362681442,0.0018505945152734844
0.10838665472147113,0.002644122119686898,0.002064214224302332
0.10840545950304659,0.001147568431061785,0.0018055045247607573
0.10842267740576972,0.0011959674112738128,0.0020689157743303374
0.10877983354021126,0.002941906978232822,0.001826768252755985
0.10891159895868441,-0.00013613703301018631,0.0037405271718103598
0.10910420055006398,-0.0008740426672773083,0.0019563980173584253
0.10920043618534692,0.0011917950853934656,0.002173965719902346
0.10952558554618008,-8.90493552176963e-05,0.0018806499299451583
0.10961591699197015,0.0005909801586234664,0.001820661336711586
0.10961651922616511,0.003914774164219148,0.002064438905913634
0.10969348812886892,0.001361906772000765,0.0018520043050728986
0.10977554324085759,-0.0023626689367298725,0.002061880562343698
0.10979434754244721,-0.0012078883423605191,0.0018055425925778018
0.10981158758636411,0.00277799417579061,0.002067322281120231
0.11016869916511496,0.0005131364786272741,0.0018255390231530111
0.11030046071277866,0.000725686679903248,0.0037444792398624253
0.11049308737347019,0.0040705807335224,0.0019597223738829564
0.1105893368105626,0.0008377434321182875,0.0021766004319370563
0.11091445099509656,-0.0008836390168021069,0.0018828820777250072
0.11100480240656907,0.0009072424603537854,0.0018218777606268694
0.11100537461106796,0.00262171076924389,0.002059584851786766
0.11108239572649836,-0.0005659462033413831,0.0018494057982097504
0.11116443199307469,0.002517641040856944,0.002065959523119245
0.11118323558230259,0.0010352732602250114,0.0018067580851703438
0.1112004979993344,0.0002643466468477129,0.002068817519781146
0.11155756455718802,-0.0017338398219060025,0.0018244572917891666
0.1116893227001583,0.0016993883310654212,0.003742713684775892
0.1118819741968764,-0.0002707243449791008,0.001955849002602518
0.11197823766815418,-0.0010001661181746613,0.0021722888733069073
0.11230331621209189,0.001047790237866053,0.0018810295603775191
0.11239368782207748,0.0031122570834618557,0.0018218678653227447
0.11239422999642557,-0.0009933115827998051,0.002063217243307932
0.11247130332458255,-3.3974653597113047e-06,0.001850276468557382
0.11255332051177902,-0.0010096432583885928,0.002078188722033272
0.11257212362261271,0.002276838232905476,0.0018055489954216472
0.11258940818038354,-0.0027792458735548253,0.0020652286675981284
0.11294643018163697,0.00035363442068714335,0.00182680061622124
0.1130781844537978,-0.001235127669893643,0.0037419688594136583
0.1132708610211921,-0.001137912476881553,0.0019582851100626783
0.11336713852483626,-0.0009383560904900889,0.002176755962834828
0.11369218142954196,0.001909673555434921,0.0018817918480411495
0.11378257323849539,-0.001579642578299456,0.0018200604007128597
0.11378308538041892,0.0004684329870521253,0.002060364601751793
0.1138602109213025,0.0004944206168211451,0.001849838397623014
0.11394220926354137,-0.0024809245731099994,0.002062503151596156
0.11396101166201333,0.0022686127904556486,0.001806241201049006
0.11397831836143268,0.0014792087338939552,0.002064356251020357
0.11433529557325528,0.0016409757687405602,0.0018263434531706785
0.11446704644004058,0.00548726418386658,0.0037543547533788837
0.11465974784596256,0.0015731456708572011,0.001958346344532909
0.11475603914936983,-0.00047034033602599834,0.002178294740833892
0.1150810466456278,-0.0025103096682387305,0.001878865166327089
0.11517145865354905,-0.0001276135672831913,0.0018199264066534769
0.11517194076486703,-0.00029599671888291823,0.0020593503912866816
0.11524911851847719,0.0027316217538633225,0.0018510365443295022
0.11533109778292783,-0.0020512346120896696,0.002068085732937288
0.1153498999342446,-0.0028967266494143162,0.001803953639566059
0.11536722877531247,0.002564609509338567,0.002067462212362089
0.11572416119815898,-0.0009595157431689927,0.0018253135266343104
0.1158559081943622,-0.0022082928791570255,0.0037617238445682246
0.11604863467073301,0.00160485534754784,0.001957006403939081
0.11614494000673403,0.0022154454378089383,0.002180381136604751
0.11646991186216837,-0.001549244204028355,0.0018795451483434704
0.11656034406860272,-0.0018236044329890122,0.001819797651284513
0.11656079615022463,0.0012920501158326658,0.0020613534336722077
0.11663802611610663,-0.0009210111357589312,0.001849552248710796
0.11671998653582705,0.00010901691478792941,0.0020698924990551174
0.11673878797455473,0.001561463158392229,0.0018074406283242635
0.11675613895681636,-0.0003343225123266791,0.002066175822825877
0.11711302682306268,-0.0022267703223414204,0.0018232898787331365
0.1172447701812871,-0.0032769447464248147,0.0037478918392166802
0.11743752172696986,-0.001424908892794008,0.0019560660008012057
0.11753384063149497,0.002749741569115116,0.002173425087051109
0.11785877684542356,-0.004298985773143582,0.0018794523653153834
0.11794922948411113,0.0026641492839125647,0.0018226150189918314
0.11794965153603698,0.001506865294015114,0.0020632461143129076
0.11802693371419082,0.0005511642487938673,0.0018507821768058259
0.11810887505544088,-0.0013195874666429575,0.0020668896817069675
0.11812767601486485,0.0011915566667717314,0.001806287650770721
0.11814504937069614,-0.0016627910726292328,0.0020734315254714833
0.11850189221422625,-0.0032038098342078714,0.0018239998959079199
0.11863363193583609,-0.0005075336410165221,0.0037441488531200027
0.11882640855037607,-0.001332879304804635,0.0019538471243704184
0.11892274148817705,-2.437830407231445e-05,0.0021742523344759346
0.11924764206196414,-0.0015583041116542518,0.001880830955802969
0.11933811489961954,0.0019486550000884506,0.0018223576246692464
0.11933850692093984,0.0004333854496572087,0.0020619329492478876
0.11941584131136551,-0.0006221533934152035,0.0018498406095145243
0.11949776357414521,-0.0009924771176237357,0.0020707234717709075
0.11951656405472022,0.001680314841326691,0.0018063691415105714
0.11953395955083579,-0.0004269481468703873,0.0020717425716804097
0.11989075783912995,0.004324615774980112,0.0018282483574223562
0.12002249392276099,0.004481614437392034,0.003765445177411171
0.12021529537469178,-0.003038168496758087,0.001954735140604104
0.1203116421120285,-0.0019233826261847442,0.0021720849136265957
0.12063650727850472,0.0015147331085323401,0.0018823435403499378
0.12072700031512795,0.00040954358748379605,0.0018210625039823361
0.12072736230538794,-0.0017681721034358278,0.002059871000698984
0.12080474890899495,-0.002406776381750686,0.0018484941496615082
0.12088665232658968,-0.0017752054527769845,0.0020660021311346526
0.12090545209412085,0.0015142562712888719,0.0018065405048949428
0.12092286973188493,0.002175271900046738,0.0020682515083852125
0.1212796232321125,0.0027636890584865625,0.0018272335648805316
0.12141135567730998,-0.00039088733033310064,0.003739940438483436
0.12160418219946223,-0.0002735853684399103,0.0019554077884538987
0.12170054297007482,0.0028007631541662192,0.0021737957535020863


==> TOI_1266_Observed_Transit_Table.csv <==
planet,Source,Transit Number,Transit Time,Uncertainty
TOI-1266 b,TESS_PM,0,1691.004273,0.004655648
TOI-1266 b,TESS_PM,1,1701.898951,0.005405627
TOI-1266 b,TESS_PM,2,1712.796673,0.004117942
TOI-1266 b,TESS_PM,4,1734.586684,0.002735273
TOI-1266 b,Demory,14,1843.53575,0.00158
TOI-1266 b,TESS_PM,17,1876.21997,0.001899578
TOI-1266 b,TESS_PM,18,1887.11571,0.002404801
TOI-1266 b,Demory,20,1908.90147,0.00103
TOI-1266 b,TESS_PM,21,1919.798369,0.001747413
TOI-1266 b,Demory,22,1930.69253,0.00127
TOI-1266 b,Demory,23,1941.59014,0.00148
TOI-1266 b,Demory,25,1963.37732,0.00267
TOI-1266 b,MuSCAT,57,2312.013329,0.000771316
TOI-1266 b,MuSCAT,58,2322.907835,0.000357439
TOI-1266 b,TESS_EM,67,2420.963088,0.001549753
TOI-1266 b,TESS_EM,68,2431.856823,0.00142638
TOI-1266 b,TESS_EM,69,2442.751478,0.001556668
TOI-1266 b,MuSCAT,84,2606.17294,0.000626247
TOI-1266 b,TESS_EM,85,2617.067416,0.0017015
TOI-1266 b,TESS_EM,86,2627.962889,0.001367946
TOI-1266 b,Palomar,87,2638.857341,0.000514139
TOI-1266 b,MuSCAT,87,2638.859811,0.001039443
TOI-1266 b,TESS_EM,88,2649.750889,0.001525124
TOI-1266 b,TESS_EM,89,2660.645312,0.00173638
TOI-1266 b,Palomar,96,2736.907201,0.002131367
TOI-1266 b,TESS_SEM,152,3347.007129,0.002401229
TOI-1266 b,TESS_SEM,154,3368.796296,0.001593378
TOI-1266 b,TESS_SEM,155,3379.692673,0.002864712
TOI-1266 b,TESS_SEM,156,3390.588036,0.002639571
TOI-1266 c,TESS_PM,0,1689.960319,0.042524505
TOI-1266 c,TESS_PM,2,1727.560744,0.007774661
TOI-1266 c,Demory,10,1877.97575,0.00321
TOI-1266 c,TESS_PM,11,1896.775891,0.009553679
TOI-1266 c,MuSCAT,35,2348.011768,0.00194144
TOI-1266 c,TESS_EM,39,2423.229205,0.005522536
TOI-1266 c,TESS_EM,40,2442.021347,0.003062748
TOI-1266 c,MuSCAT,49,2611.240567,0.001092947
TOI-1266 c,TESS_EM,49,2611.248289,0.003351727
TOI-1266 c,TESS_EM,50,2630.041436,0.003002736
TOI-1266 c,MuSCAT,51,2648.84353,0.002544507
TOI-1266 c,Palomar,51,2648.843729,0.001267564
TOI-1266 c,TESS_EM,51,2648.845373,0.003014198
TOI-1266 c,Palomar,56,2742.873075,0.015162918
TOI-1266 c,TESS_SEM,89,3363.304827,0.00341593
TOI-1266 c,TESS_SEM,90,3382.112135,0.002607625

==> TOI_1266_future_transit_table.csv <==
Planet,Transit #,Midtime,+1$\sigma$ Uncertainty,-1$\sigma$ Uncertainty
TOI-1266 b,0,1691.0067,0.0017,0.0017
TOI-1266 b,1,1701.9012,0.0019,0.0024
TOI-1266 b,2,1712.796,0.0021,0.003
TOI-1266 b,3,1723.6924,0.0028,0.0037
TOI-1266 b,4,1734.5869,0.0032,0.0042
TOI-1266 b,5,1745.481,0.0034,0.005
TOI-1266 b,6,1756.3754,0.0037,0.0059
TOI-1266 b,7,1767.27,0.004,0.0065
TOI-1266 b,8,1778.1649,0.0043,0.0071
TOI-1266 b,9,1789.0597,0.0047,0.0081
TOI-1266 b,10,1799.9558,0.0054,0.0092
TOI-1266 b,11,1810.8503,0.0056,0.0096
TOI-1266 b,12,1821.7443,0.0059,0.0102
TOI-1266 b,13,1832.6387,0.0062,0.0109
TOI-1266 b,14,1843.5334,0.0065,0.0114
TOI-1266 b,15,1854.4292,0.0071,0.0121
TOI-1266 b,16,1865.3238,0.0075,0.0129
TOI-1266 b,17,1876.2187,0.0079,0.0141
TOI-1266 b,18,1887.1132,0.0083,0.0148
TOI-1266 b,19,1898.0076,0.0087,0.0153
TOI-1266 b,20,1908.9021,0.0089,0.0159
TOI-1266 b,21,1919.7969,0.0093,0.0167
TOI-1266 b,22,1930.6933,0.0101,0.0173
TOI-1266 b,23,1941.5878,0.0105,0.0177
TOI-1266 b,24,1952.4819,0.0108,0.0186
TOI-1266 b,25,1963.3763,0.0113,0.0194
TOI-1266 b,26,1974.271,0.0116,0.02
TOI-1266 b,27,1985.166,0.0121,0.0208
TOI-1266 b,28,1996.0608,0.0126,0.0217
TOI-1266 b,29,2006.9568,0.0132,0.0228
TOI-1266 b,30,2017.8512,0.0137,0.0234
TOI-1266 b,31,2028.7453,0.0141,0.0239
TOI-1266 b,32,2039.6397,0.0144,0.0245
TOI-1266 b,33,2050.5345,0.0149,0.0253
TOI-1266 b,34,2061.4304,0.0157,0.0259
TOI-1266 b,35,2072.3251,0.0161,0.0265
TOI-1266 b,36,2083.2197,0.0167,0.028
TOI-1266 b,37,2094.1143,0.0172,0.0287
TOI-1266 b,38,2105.0087,0.0176,0.0291
TOI-1266 b,39,2115.9033,0.0181,0.03
TOI-1266 b,40,2126.7982,0.0186,0.0308
TOI-1266 b,41,2137.6946,0.0194,0.0314
TOI-1266 b,42,2148.589,0.0199,0.0321
TOI-1266 b,43,2159.4831,0.0205,0.0329
TOI-1266 b,44,2170.3776,0.0209,0.0336
TOI-1266 b,45,2181.2721,0.0214,0.0345
TOI-1266 b,46,2192.1674,0.0221,0.0354
TOI-1266 b,47,2203.0622,0.0225,0.0362
TOI-1266 b,48,2213.9579,0.0233,0.0377
TOI-1266 b,49,2224.8524,0.024,0.0384
TOI-1266 b,50,2235.7467,0.0244,0.0387
TOI-1266 b,51,2246.6409,0.0249,0.0397
TOI-1266 b,52,2257.5358,0.0255,0.0405
TOI-1266 b,53,2268.4319,0.0263,0.041
TOI-1266 b,54,2279.3264,0.0268,0.042
TOI-1266 b,55,2290.221,0.0275,0.0433
TOI-1266 b,56,2301.1156,0.0281,0.044
TOI-1266 b,57,2312.0099,0.0286,0.0448
TOI-1266 b,58,2322.9046,0.0292,0.0458
TOI-1266 b,59,2333.7996,0.0297,0.0466
TOI-1266 b,60,2344.6959,0.0307,0.0477
TOI-1266 b,61,2355.5904,0.0313,0.0485
TOI-1266 b,62,2366.4845,0.0318,0.0491
TOI-1266 b,63,2377.3788,0.0323,0.0502
TOI-1266 b,64,2388.2735,0.0329,0.0512
TOI-1266 b,65,2399.169,0.0337,0.052
TOI-1266 b,66,2410.0636,0.0342,0.0532
TOI-1266 b,67,2420.9591,0.0351,0.0549
TOI-1266 b,68,2431.8538,0.0357,0.0555
TOI-1266 b,69,2442.7478,0.0362,0.0562
TOI-1266 b,70,2453.6422,0.0367,0.0573
TOI-1266 b,71,2464.5372,0.0373,0.0581
TOI-1266 b,72,2475.4333,0.0381,0.059
TOI-1266 b,73,2486.3278,0.0387,0.06
TOI-1266 b,74,2497.2224,0.0394,0.0613
TOI-1266 b,75,2508.1167,0.0399,0.0623
TOI-1266 b,76,2519.0112,0.0405,0.0633
TOI-1266 b,77,2529.9061,0.0411,0.0643
TOI-1266 b,78,2540.8008,0.0416,0.0655
TOI-1266 b,79,2551.6971,0.0425,0.0669
TOI-1266 b,80,2562.5917,0.0432,0.0676
TOI-1266 b,81,2573.4856,0.0436,0.0685
TOI-1266 b,82,2584.3799,0.0441,0.0698
TOI-1266 b,83,2595.2748,0.0447,0.0708
TOI-1266 b,84,2606.1702,0.0453,0.0718
TOI-1266 b,85,2617.0648,0.0459,0.0732
TOI-1266 b,86,2627.9603,0.0467,0.0749
TOI-1266 b,87,2638.8547,0.0472,0.0758
TOI-1266 b,88,2649.7489,0.0477,0.0768
TOI-1266 b,89,2660.6435,0.0482,0.0779
TOI-1266 b,90,2671.5382,0.0486,0.079
TOI-1266 b,91,2682.4344,0.0495,0.0801
TOI-1266 b,92,2693.3291,0.0501,0.0811
TOI-1266 b,93,2704.2233,0.0505,0.0825
TOI-1266 b,94,2715.1176,0.051,0.0839
TOI-1266 b,95,2726.0123,0.0515,0.0849
TOI-1266 b,96,2736.9071,0.0519,0.0861
TOI-1266 b,97,2747.8018,0.0524,0.0876
TOI-1266 b,98,2758.6981,0.0533,0.089
TOI-1266 b,99,2769.5925,0.0537,0.09
TOI-1266 b,100,2780.4865,0.0541,0.0912
TOI-1266 b,101,2791.3809,0.0546,0.0924
TOI-1266 b,102,2802.2756,0.0549,0.0936
TOI-1266 b,103,2813.1711,0.0555,0.0949
TOI-1266 b,104,2824.0659,0.056,0.0962
TOI-1266 b,105,2834.9609,0.0566,0.0981
TOI-1266 b,106,2845.8553,0.057,0.0993
TOI-1266 b,107,2856.7497,0.0575,0.1003
TOI-1266 b,108,2867.6441,0.0577,0.1016
TOI-1266 b,109,2878.5389,0.058,0.103
TOI-1266 b,110,2889.4353,0.0589,0.1041
TOI-1266 b,111,2900.3297,0.0592,0.1052
TOI-1266 b,112,2911.2238,0.0595,0.1068
TOI-1266 b,113,2922.1183,0.06,0.1081
TOI-1266 b,114,2933.0128,0.0603,0.1093
TOI-1266 b,115,2943.9077,0.0606,0.1109
TOI-1266 b,116,2954.8026,0.0611,0.1123
TOI-1266 b,117,2965.6986,0.0617,0.114
TOI-1266 b,118,2976.5929,0.062,0.1153
TOI-1266 b,119,2987.4871,0.0624,0.1163
TOI-1266 b,120,2998.3813,0.0626,0.1177
TOI-1266 b,121,3009.276,0.0628,0.1191
TOI-1266 b,122,3020.1719,0.0635,0.1204
TOI-1266 b,123,3031.0664,0.0637,0.1217
TOI-1266 b,124,3041.9612,0.0641,0.1238
TOI-1266 b,125,3052.8558,0.0646,0.1251
TOI-1266 b,126,3063.75,0.0648,0.1261
TOI-1266 b,127,3074.6445,0.0649,0.1276
TOI-1266 b,128,3085.5394,0.0654,0.129
TOI-1266 b,129,3096.4357,0.066,0.1303
TOI-1266 b,130,3107.3301,0.0662,0.1316
TOI-1266 b,131,3118.2243,0.0666,0.133
TOI-1266 b,132,3129.1185,0.0668,0.1344
TOI-1266 b,133,3140.013,0.0669,0.1359
TOI-1266 b,134,3150.9082,0.0674,0.1373
TOI-1266 b,135,3161.8029,0.0676,0.1388
TOI-1266 b,136,3172.6987,0.0681,0.1408
TOI-1266 b,137,3183.5933,0.0686,0.142
TOI-1266 b,138,3194.4873,0.0687,0.143
TOI-1266 b,139,3205.3815,0.0688,0.1445
TOI-1266 b,140,3216.2764,0.0692,0.1459
TOI-1266 b,141,3227.1722,0.0697,0.1471
TOI-1266 b,142,3238.0666,0.0698,0.1486
TOI-1266 b,143,3248.9614,0.0704,0.1505
TOI-1266 b,144,3259.8559,0.0706,0.1517
TOI-1266 b,145,3270.7501,0.0707,0.153
TOI-1266 b,146,3281.6448,0.0711,0.1545
TOI-1266 b,147,3292.5396,0.0713,0.1558
TOI-1266 b,148,3303.4359,0.0719,0.1573
TOI-1266 b,149,3314.3304,0.0723,0.1586
TOI-1266 b,150,3325.2244,0.0725,0.1597
TOI-1266 b,151,3336.1186,0.0726,0.1613
TOI-1266 b,152,3347.0133,0.073,0.1627
TOI-1266 b,153,3357.9085,0.0734,0.164
TOI-1266 b,154,3368.8031,0.0735,0.1655
TOI-1266 b,155,3379.6989,0.0743,0.1676
TOI-1266 b,156,3390.5933,0.0746,0.1686
TOI-1266 b,157,3401.4873,0.0747,0.1697
TOI-1266 b,158,3412.3817,0.0751,0.1712
TOI-1266 b,159,3423.2765,0.0754,0.1723
TOI-1266 b,160,3434.1725,0.0758,0.1736
TOI-1266 b,161,3445.067,0.0762,0.175
TOI-1266 b,162,3455.9616,0.0767,0.1766
TOI-1266 b,163,3466.8559,0.0769,0.1779
TOI-1266 b,164,3477.7504,0.0773,0.1792
TOI-1266 b,165,3488.6451,0.0776,0.1804
TOI-1266 b,166,3499.5398,0.0778,0.1818
TOI-1266 b,167,3510.4362,0.0787,0.1834
TOI-1266 b,168,3521.3307,0.0791,0.1843
TOI-1266 b,169,3532.2246,0.0792,0.1855
TOI-1266 b,170,3543.1189,0.0797,0.187
TOI-1266 b,171,3554.0136,0.0801,0.1881
TOI-1266 b,172,3564.9089,0.0804,0.1894
TOI-1266 b,173,3575.8036,0.0809,0.1909
TOI-1266 b,174,3586.6991,0.0816,0.1926
TOI-1266 b,175,3597.5935,0.0819,0.1936
TOI-1266 b,176,3608.4877,0.0824,0.1948
TOI-1266 b,177,3619.3821,0.0827,0.1959
TOI-1266 b,178,3630.2769,0.083,0.197
TOI-1266 b,179,3641.173,0.0838,0.1983
TOI-1266 b,180,3652.0676,0.0843,0.1993
TOI-1266 b,181,3662.9619,0.0847,0.2007
TOI-1266 b,182,3673.8563,0.0852,0.2021
TOI-1266 b,183,3684.7508,0.0857,0.2031
TOI-1266 b,184,3695.6456,0.086,0.2042
TOI-1266 b,185,3706.5404,0.0865,0.2057
TOI-1266 b,186,3717.4367,0.0875,0.2069
TOI-1266 b,187,3728.3312,0.0878,0.2078
TOI-1266 b,188,3739.2252,0.0883,0.209
TOI-1266 b,189,3750.1195,0.0888,0.21
TOI-1266 b,190,3761.0142,0.0891,0.211
TOI-1266 b,191,3771.9097,0.0898,0.2124
TOI-1266 b,192,3782.8044,0.0904,0.2134
TOI-1266 b,193,3793.6997,0.0911,0.215
TOI-1266 b,194,3804.5941,0.0917,0.2162
TOI-1266 b,195,3815.4884,0.0922,0.2169
TOI-1266 b,196,3826.3828,0.0925,0.2179
TOI-1266 b,197,3837.2776,0.0931,0.2191
TOI-1266 b,198,3848.174,0.094,0.2199
TOI-1266 b,199,3859.0685,0.0945,0.2207
TOI-1266 b,200,3869.9627,0.0951,0.2222
TOI-1266 b,201,3880.8571,0.0957,0.2231
TOI-1266 b,202,3891.7517,0.0962,0.2239
TOI-1266 b,203,3902.6466,0.0967,0.2253
TOI-1266 b,204,3913.5414,0.0974,0.2262
TOI-1266 b,205,3924.4376,0.0983,0.2274
TOI-1266 b,206,3935.332,0.0989,0.2284
TOI-1266 b,207,3946.2261,0.0994,0.2291
TOI-1266 b,208,3957.1204,0.0999,0.2299
TOI-1266 b,209,3968.0151,0.1004,0.2311
TOI-1266 b,210,3978.9109,0.1012,0.2319
TOI-1266 b,211,3989.8055,0.1017,0.2327
TOI-1266 b,212,4000.7006,0.1025,0.2345
TOI-1266 b,213,4011.5951,0.1032,0.2352
TOI-1266 b,214,4022.4894,0.1037,0.2356
TOI-1266 b,215,4033.3839,0.1041,0.2369
TOI-1266 b,216,4044.2788,0.1048,0.2377
TOI-1266 b,217,4055.1752,0.1057,0.2383
TOI-1266 b,218,4066.0696,0.1062,0.2393
TOI-1266 b,219,4076.9638,0.1069,0.2401
TOI-1266 b,220,4087.8583,0.1074,0.2408
TOI-1266 b,221,4098.7528,0.1079,0.2419
TOI-1266 b,222,4109.6479,0.1086,0.2428
TOI-1266 b,223,4120.5427,0.1091,0.2435
TOI-1266 b,224,4131.4387,0.11,0.2451
TOI-1266 b,225,4142.3332,0.1107,0.2456
TOI-1266 b,226,4153.2274,0.1112,0.2459
TOI-1266 b,227,4164.1216,0.1116,0.2471
TOI-1266 b,228,4175.0164,0.1122,0.2478
TOI-1266 b,229,4185.9123,0.113,0.2482
TOI-1266 b,230,4196.8068,0.1135,0.2494
TOI-1266 b,231,4207.7018,0.1143,0.2506
TOI-1266 b,232,4218.5964,0.1149,0.251
TOI-1266 b,233,4229.4906,0.1153,0.2519
TOI-1266 b,234,4240.3852,0.1158,0.2527
TOI-1266 b,235,4251.2802,0.1164,0.2532
TOI-1266 b,236,4262.1765,0.1172,0.2542
TOI-1266 b,237,4273.071,0.1178,0.2548
TOI-1266 b,238,4283.9652,0.1183,0.2552
TOI-1266 b,239,4294.8595,0.1187,0.2563
TOI-1266 b,240,4305.7541,0.1192,0.257
TOI-1266 b,241,4316.6494,0.1198,0.2576
TOI-1266 b,242,4327.544,0.1202,0.2587
TOI-1266 b,243,4338.4399,0.1211,0.2599
TOI-1266 b,244,4349.3346,0.1217,0.2602
TOI-1266 b,245,4360.2286,0.122,0.2609
TOI-1266 b,246,4371.1229,0.1224,0.2616
TOI-1266 b,247,4382.0179,0.123,0.262
TOI-1266 b,248,4392.9137,0.1235,0.2629
TOI-1266 b,249,4403.8083,0.124,0.2636
TOI-1266 b,250,4414.7031,0.1247,0.2644
TOI-1266 b,251,4425.5975,0.1251,0.2653
TOI-1266 b,252,4436.4919,0.1255,0.2659
TOI-1266 b,253,4447.3867,0.126,0.2664
TOI-1266 b,254,4458.2814,0.1262,0.2674
TOI-1266 b,255,4469.1778,0.1271,0.2682
TOI-1266 b,256,4480.0724,0.1276,0.2684
TOI-1266 b,257,4490.9664,0.1279,0.2692
TOI-1266 b,258,4501.8607,0.1282,0.27
TOI-1266 b,259,4512.7555,0.1287,0.2704
TOI-1266 b,260,4523.6507,0.129,0.2714
TOI-1266 b,261,4534.5453,0.1294,0.2723
TOI-1266 b,262,4545.4412,0.1303,0.2732
TOI-1266 b,263,4556.3356,0.1306,0.2739
TOI-1266 b,264,4567.2297,0.1308,0.2744
TOI-1266 b,265,4578.1242,0.1313,0.2749
TOI-1266 b,266,4589.0189,0.1315,0.2757
TOI-1266 b,267,4599.915,0.132,0.2764
TOI-1266 b,268,4610.8097,0.1325,0.2768
TOI-1266 b,269,4621.7041,0.1329,0.278
TOI-1266 b,270,4632.5985,0.1332,0.2787
TOI-1266 b,271,4643.4931,0.1336,0.279
TOI-1266 b,272,4654.3877,0.1338,0.28
TOI-1266 b,273,4665.2825,0.134,0.2809
TOI-1266 b,274,4676.179,0.135,0.2814
TOI-1266 b,275,4687.0733,0.1352,0.2821
TOI-1266 b,276,4697.9673,0.1354,0.2828
TOI-1266 b,277,4708.8618,0.1358,0.2833
TOI-1266 b,278,4719.7564,0.136,0.2842
TOI-1266 b,279,4730.6517,0.1362,0.285
TOI-1266 b,280,4741.5465,0.1367,0.2856
TOI-1266 b,281,4752.4419,0.1373,0.2871
TOI-1266 b,282,4763.3363,0.1375,0.2878
TOI-1266 b,283,4774.2306,0.1379,0.288
TOI-1266 b,284,4785.1249,0.138,0.2889
TOI-1266 b,285,4796.0197,0.1382,0.2897
TOI-1266 b,286,4806.916,0.139,0.2901
TOI-1266 b,287,4817.8104,0.1392,0.2909
TOI-1266 b,288,4828.7047,0.1394,0.292
TOI-1266 b,289,4839.5993,0.1399,0.2925
TOI-1266 b,290,4850.4937,0.1401,0.2933
TOI-1266 c,0,1689.9588,0.0026,0.0028
TOI-1266 c,1,1708.761,0.0048,0.0038
TOI-1266 c,2,1727.5597,0.0063,0.0082
TOI-1266 c,3,1746.362,0.0081,0.0099
TOI-1266 c,4,1765.1629,0.0093,0.0102
TOI-1266 c,5,1783.9658,0.0094,0.0095
TOI-1266 c,6,1802.7658,0.0109,0.0098
TOI-1266 c,7,1821.5707,0.0152,0.0129
TOI-1266 c,8,1840.3724,0.0173,0.0139
TOI-1266 c,9,1859.1719,0.0182,0.0167
TOI-1266 c,10,1877.9729,0.019,0.0172
TOI-1266 c,11,1896.7743,0.0205,0.0182
TOI-1266 c,12,1915.5789,0.023,0.0169
TOI-1266 c,13,1934.3784,0.0245,0.0186
TOI-1266 c,14,1953.1826,0.0277,0.0228
TOI-1266 c,15,1971.9834,0.0296,0.0241
TOI-1266 c,16,1990.7842,0.0306,0.0251
TOI-1266 c,17,2009.5837,0.0298,0.025
TOI-1266 c,18,2028.3863,0.0316,0.0264
TOI-1266 c,19,2047.1913,0.0361,0.0257
TOI-1266 c,20,2065.9917,0.0381,0.0277
TOI-1266 c,21,2084.7937,0.0399,0.0311
TOI-1266 c,22,2103.5942,0.0415,0.0332
TOI-1266 c,23,2122.3958,0.0431,0.0336
TOI-1266 c,24,2141.1958,0.0424,0.0335
TOI-1266 c,25,2159.9993,0.0441,0.0346
TOI-1266 c,26,2178.8033,0.0487,0.0357
TOI-1266 c,27,2197.6047,0.051,0.0371
TOI-1266 c,28,2216.4041,0.0517,0.0392
TOI-1266 c,29,2235.2052,0.0522,0.0418
TOI-1266 c,30,2254.007,0.0541,0.0421
TOI-1266 c,31,2272.8093,0.0561,0.0414
TOI-1266 c,32,2291.6123,0.0579,0.0415
TOI-1266 c,33,2310.4148,0.0612,0.0454
TOI-1266 c,34,2329.2164,0.0636,0.0468
TOI-1266 c,35,2348.0147,0.0641,0.0487
TOI-1266 c,36,2366.8172,0.0631,0.0503
TOI-1266 c,37,2385.6188,0.0649,0.0504
TOI-1266 c,38,2404.4231,0.0695,0.0493
TOI-1266 c,39,2423.2242,0.0715,0.0491
TOI-1266 c,40,2442.0259,0.0733,0.0548
TOI-1266 c,41,2460.8272,0.0754,0.0566
TOI-1266 c,42,2479.6262,0.0765,0.0582
TOI-1266 c,43,2498.4298,0.0758,0.0572
TOI-1266 c,44,2517.2314,0.0773,0.0578
TOI-1266 c,45,2536.036,0.0825,0.0581
TOI-1266 c,46,2554.8353,0.0844,0.0594
TOI-1266 c,47,2573.6373,0.0852,0.0643
TOI-1266 c,48,2592.4379,0.0857,0.066
TOI-1266 c,49,2611.2386,0.0875,0.0667
TOI-1266 c,50,2630.042,0.0893,0.0636
TOI-1266 c,51,2648.8441,0.091,0.065
TOI-1266 c,52,2667.6476,0.095,0.0679
TOI-1266 c,53,2686.4467,0.0971,0.0704
TOI-1266 c,54,2705.249,0.0977,0.0726
TOI-1266 c,55,2724.0495,0.0964,0.074
TOI-1266 c,56,2742.8514,0.0984,0.0742
TOI-1266 c,57,2761.6539,0.1027,0.0719
TOI-1266 c,58,2780.457,0.1048,0.0736
TOI-1266 c,59,2799.2587,0.1071,0.0784
TOI-1266 c,60,2818.0587,0.109,0.0807
TOI-1266 c,61,2836.8598,0.1101,0.0804
TOI-1266 c,62,2855.6617,0.1089,0.081
TOI-1266 c,63,2874.464,0.1108,0.0814
TOI-1266 c,64,2893.2661,0.1157,0.0817
TOI-1266 c,65,2912.0694,0.1179,0.0828
TOI-1266 c,66,2930.8699,0.1187,0.0879
TOI-1266 c,67,2949.6706,0.1194,0.0899
TOI-1266 c,68,2968.4701,0.1207,0.0896
TOI-1266 c,69,2987.2745,0.1225,0.0885
TOI-1266 c,70,3006.0766,0.1245,0.089
TOI-1266 c,71,3024.8788,0.1286,0.0916
TOI-1266 c,72,3043.6806,0.1307,0.0919
TOI-1266 c,73,3062.4811,0.1313,0.096
TOI-1266 c,74,3081.2823,0.13,0.0977
TOI-1266 c,75,3100.0814,0.1314,0.0987
TOI-1266 c,76,3118.8877,0.136,0.0963
TOI-1266 c,77,3137.6893,0.1381,0.0969
TOI-1266 c,78,3156.4911,0.1408,0.1015
TOI-1266 c,79,3175.2906,0.1424,0.1025
TOI-1266 c,80,3194.0922,0.1434,0.1048
TOI-1266 c,81,3212.8942,0.1424,0.1052
TOI-1266 c,82,3231.6945,0.1441,0.1063
TOI-1266 c,83,3250.5001,0.1492,0.1038
TOI-1266 c,84,3269.3015,0.1513,0.1052
TOI-1266 c,85,3288.1028,0.1526,0.1109
TOI-1266 c,86,3306.9009,0.1526,0.1135
TOI-1266 c,87,3325.7038,0.1541,0.1142
TOI-1266 c,88,3344.5068,0.1558,0.1126
TOI-1266 c,89,3363.3085,0.1579,0.1132
TOI-1266 c,90,3382.111,0.162,0.113
TOI-1266 c,91,3400.9129,0.1643,0.1151
TOI-1266 c,92,3419.7139,0.1651,0.1199
TOI-1266 c,93,3438.5128,0.1634,0.1227
TOI-1266 c,94,3457.3156,0.1648,0.1221
TOI-1266 c,95,3476.1197,0.1692,0.1196
TOI-1266 c,96,3494.922,0.1717,0.1202
TOI-1266 c,97,3513.7217,0.1741,0.1242
TOI-1266 c,98,3532.5242,0.176,0.1263
TOI-1266 c,99,3551.325,0.1771,0.1288
TOI-1266 c,100,3570.126,0.176,0.1301
TOI-1266 c,101,3588.927,0.1772,0.1292
TOI-1266 c,102,3607.7321,0.1824,0.1273
TOI-1266 c,103,3626.5343,0.1851,0.1283
TOI-1266 c,104,3645.3333,0.1861,0.1349
TOI-1266 c,105,3664.1354,0.1861,0.1365
TOI-1266 c,106,3682.9362,0.1873,0.1374
TOI-1266 c,107,3701.7393,0.1893,0.1365
TOI-1266 c,108,3720.5389,0.1909,0.1369
TOI-1266 c,109,3739.3442,0.1956,0.137
TOI-1266 c,110,3758.1457,0.1981,0.1382
TOI-1266 c,111,3776.9456,0.199,0.1443
TOI-1266 c,112,3795.7459,0.1967,0.1453
TOI-1266 c,113,3814.5476,0.198,0.1458
TOI-1266 c,114,3833.3523,0.2027,0.1432
TOI-1266 c,115,3852.152,0.2049,0.1447
TOI-1266 c,116,3870.956,0.2078,0.1471
TOI-1266 c,117,3889.7568,0.2095,0.1486
TOI-1266 c,118,3908.5577,0.2108,0.1526
TOI-1266 c,119,3927.3568,0.209,0.1537
TOI-1266 c,120,3946.1598,0.2105,0.1541
TOI-1266 c,121,3964.9647,0.216,0.1511
TOI-1266 c,122,3983.7655,0.2186,0.1526
TOI-1266 c,123,4002.5668,0.2195,0.1566
TOI-1266 c,124,4021.3675,0.2194,0.159
TOI-1266 c,125,4040.1691,0.221,0.1608
TOI-1266 c,126,4058.9693,0.2224,0.1614
TOI-1266 c,127,4077.7729,0.2243,0.1616
TOI-1266 c,128,4096.5767,0.2291,0.1599
TOI-1266 c,129,4115.3783,0.2319,0.1612
TOI-1266 c,130,4134.1771,0.2323,0.1667
TOI-1266 c,131,4152.9786,0.2301,0.1694
TOI-1266 c,132,4171.7803,0.2316,0.1696
TOI-1266 c,133,4190.5831,0.236,0.1682
TOI-1266 c,134,4209.3856,0.2381,0.1678
TOI-1266 c,135,4228.1881,0.2411,0.1693
TOI-1266 c,136,4246.9898,0.2434,0.1709
TOI-1266 c,137,4265.788,0.2441,0.1768
TOI-1266 c,138,4284.5907,0.2426,0.1786
TOI-1266 c,139,4303.3922,0.244,0.1781
TOI-1266 c,140,4322.1969,0.2497,0.1751
TOI-1266 c,141,4340.9973,0.2518,0.1752
TOI-1266 c,142,4359.7993,0.2531,0.1798
TOI-1266 c,143,4378.6004,0.2531,0.1817
TOI-1266 c,144,4397.4,0.2545,0.1857
TOI-1266 c,145,4416.2032,0.2556,0.1851
TOI-1266 c,146,4435.0048,0.2575,0.1852
TOI-1266 c,147,4453.8095,0.2629,0.1829
TOI-1266 c,148,4472.6086,0.2652,0.1846
TOI-1266 c,149,4491.4109,0.266,0.1907
TOI-1266 c,150,4510.2113,0.2637,0.1926
TOI-1266 c,151,4529.0124,0.2653,0.1938
TOI-1266 c,152,4547.8152,0.269,0.1913
TOI-1266 c,153,4566.6176,0.2713,0.192
TOI-1266 c,154,4585.4209,0.2749,0.1921
TOI-1266 c,155,4604.2204,0.2768,0.1946
TOI-1266 c,156,4623.0223,0.2776,0.1999
TOI-1266 c,157,4641.8229,0.2758,0.2018
TOI-1266 c,158,4660.6249,0.2777,0.2016
TOI-1266 c,159,4679.4272,0.2827,0.199
TOI-1266 c,160,4698.2306,0.2854,0.2
TOI-1266 c,161,4717.0321,0.2869,0.2026
TOI-1266 c,162,4735.8325,0.2869,0.2048
TOI-1266 c,163,4754.6328,0.2876,0.2082
TOI-1266 c,164,4773.4351,0.2888,0.2094
TOI-1266 c,165,4792.2374,0.2911,0.2091
TOI-1266 c,166,4811.0398,0.2963,0.2074
TOI-1266 c,167,4829.8429,0.2988,0.2081
TOI-1266 c,168,4848.6433,0.2995,0.2131

==> WIRC_TOI_1266b_UT20220228_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459638.8069815617,0.9985336526228702,0.0013274106430590203
2459638.8073866605,0.999336638203792,0.001327598265643544
2459638.8085949807,0.9990758302401453,0.0013272666989290467
2459638.8094057594,0.9986971936473048,0.0013292758870921226
2459638.810622739,0.9988582902304576,0.0013289615420821004
2459638.8118611956,0.9975133217705963,0.001328603877645396
2459638.812269141,1.0014125811251473,0.0013285251217557414
2459638.812672489,1.0014963288202445,0.00132925693082564
2459638.813486158,1.0011065385269795,0.0013269004404824775
2459638.813889466,1.0009665509170074,0.0013275130912662298
2459638.814298025,1.0020107084099712,0.0013293375859255144
2459638.815909745,0.9965416821343333,0.0013281298011703457
2459638.816325795,0.9987858060486974,0.0013267709253412584
2459638.817945592,0.9999361950969611,0.0013272663059596785
2459638.8183489325,0.9960222009513027,0.0013264110349622714
2459638.8187575033,0.9987187844527156,0.0013262922235430933
2459638.8191608544,0.9989765177438099,0.0013269454491283625
2459638.8195641795,0.9956843439561093,0.0013266870841885207
2459638.8199716113,0.9967744702191773,0.0013259231266965791
2459638.820379,0.9965748015479939,0.0013259344665672989
2459638.820782358,0.9990323211033896,0.0013259843040520657
2459638.821185733,0.9971639614457116,0.0013264042396287812
2459638.8215844403,0.9965642226688393,0.0013270992783925566
2459638.822398078,0.9987284487913045,0.0013279079028267332
2459638.8228008407,0.9977661772682042,0.0013283822075630474
2459638.823613931,0.9998355512218626,0.0013286426816880692
2459638.8252302445,0.9955294229431824,0.0013263421265389123
2459638.825656702,0.9970524150079264,0.0013259511123913093
2459638.8260594755,0.9982210525068033,0.0013257854915352935
2459638.826460529,0.9968310870805498,0.0013259317977512804
2459638.8269240474,0.9985223450841767,0.0013260978007732995
2459638.8273586766,0.9973029798959719,0.00132607648354985
2459638.827757364,0.9990492810610546,0.001326204935604926
2459638.828161895,0.9958651083643484,0.0013260454413321601
2459638.8285843316,0.9975546585396342,0.0013260483184364556
2459638.8289871514,0.9971476008771171,0.0013262163341343012
2459638.829388132,0.9963887487155121,0.0013262018144483624
2459638.829821611,0.9989685208338374,0.001326022860993217
2459638.830223229,0.9975110955604883,0.0013259519588703986
2459638.8306300347,0.9979476848346888,0.0013258458762738254
2459638.8310386143,0.9976845214212233,0.0013258409512838499
2459638.8314408245,0.9960609771454926,0.0013258675023258384
2459638.8318435773,0.9948952101869388,0.0013261012936660842
2459638.8322469117,0.9984075945380698,0.0013258215899099731
2459638.832651984,0.9973446432653206,0.0013258476948437362
2459638.833055913,0.9982988448055288,0.0013257787097979488
2459638.83346794,0.9969627296645897,0.0013256878502685644
2459638.8338730223,0.998576748568734,0.0013257230900415396
2459638.8342758236,0.9971800361491128,0.0013257546261485032
2459638.8346843766,0.9965171766681767,0.001325789291841928
2459638.8350859922,0.9971116736658948,0.0013257630693983193
2459638.8354945555,0.9974496905230036,0.0013257445018295916
2459638.8358996417,0.9975041843374379,0.0013256678553806734
2459638.8363035754,0.9959224660205661,0.0013257343843080312
2459638.836719681,0.9975709744389026,0.0013257133454011654
2459638.837124146,0.9969304940576614,0.0013258711182642018
2459638.8375292816,0.9967732460890659,0.0013257882178026874
2459638.8379638717,0.9971736049249745,0.0013256611647971866
2459638.8383799223,0.996220992171993,0.0013257239771440386
2459638.8387826975,0.9971050326192671,0.0013257854406899178
2459638.8391901036,0.9970349097167851,0.0013257347748188957
2459638.839594015,0.9970489765543086,0.0013257702459854334
2459638.8399939085,0.9970282302928142,0.0013257079602627636
2459638.840432596,0.997990578414178,0.0013257638230608842
2459638.840915193,0.9980376014197451,0.0013258933932524001
2459638.841320282,0.9964990275771325,0.0013267874214735723
2459638.8417184344,0.9973164982806682,0.001327312903270634
2459638.842125853,0.9967374109851931,0.0013273037126200686
2459638.842528023,0.9979170548941211,0.0013268943525987834
2459638.8429255644,0.9986680845208579,0.0013269800043728074
2459638.843347448,0.9975373172042434,0.001326751514287462
2459638.8437583186,0.995105735419546,0.0013274288150479203
2459638.84415827,0.9961273551683104,0.0013279446826575145
2459638.8449678407,0.9950698096148435,0.0013277946853769748
2459638.851845034,0.9942485938814903,0.0013291854936588884
2459638.8522547586,0.9951224011488724,0.0013289938089844175
2459638.8526569544,0.9977075448136881,0.0013277322714081497
2459638.853059739,0.9980400025387794,0.0013277814399683364
2459638.853463695,0.9941553729278576,0.0013269362811885847
2459638.853864688,0.9954530303898182,0.00132707133819654
2459638.8542669136,0.9972857683544595,0.0013272543581872322
2459638.8550828653,0.9979784601281355,0.00132802382510784
2459638.8554937677,0.9965087922255114,0.0013280064626196323
2459638.8558942154,0.9951589896076953,0.001328344403445252
2459638.8563010395,0.9991875777317483,0.0013286489185286372
2459638.857919634,0.9985397824507134,0.0013290519120883121
2459638.8861532104,0.9969638604558846,0.0013291141552599865
2459638.8865600033,0.9988352854197373,0.0013292722667316683
2459638.8869685545,0.9991621816727221,0.0013290827591816707
2459638.887375392,0.9975371306033147,0.0013284589359972045
2459638.8877770416,0.9970663035394592,0.0013282600043976532
2459638.888178613,0.9977789422084891,0.0013280780842680028
2459638.8885894925,0.9976126842404061,0.00132755492421114
2459638.888991092,0.9965598918909334,0.0013273914483044004
2459638.889399097,0.9966174544368614,0.0013267148885092786
2459638.889807058,0.9966543813738288,0.0013261516257133687
2459638.8902063477,0.9962376920765286,0.0013259353619925198
2459638.8906096965,0.9961187951740255,0.0013257354874436236
2459638.891017115,0.9960491014088231,0.0013256498234749973
2459638.891421038,0.996396701329604,0.0013256097837771078
2459638.891830777,0.9963076497243916,0.0013255926610988714
2459638.892233541,0.9965968491751734,0.0013255978064354683
2459638.892635732,0.9969768667681957,0.001325604299214439
2459638.8930437164,0.9965985619998137,0.0013256475795673725
2459638.89344708,0.9971544437656054,0.001325627316906748
2459638.8938475256,0.9982072772321411,0.0013256446114574634
2459638.8942566803,0.9971791104752257,0.001325594813327835
2459638.89466061,0.9984373003519762,0.0013255411799110283
2459638.895062216,0.9978521119222277,0.0013256116498581003
2459638.895539065,0.9977821286962676,0.0013256152768031952
2459638.895944742,0.9977124125317163,0.0013256342939848762
2459638.8963492634,0.9973094569797175,0.0013256070952229345
2459638.896757236,0.9982737357860961,0.0013256484856946594
2459638.8971646205,0.9980739728282482,0.0013256173226484707
2459638.897570285,0.9983647236072951,0.0013256353869394648
2459638.8979730485,0.9995843820767819,0.0013255990398949888
2459638.8983793086,0.9986998210418683,0.001325691245179888
2459638.8987850063,0.9982759722717294,0.0013256229421614476
2459638.899192954,1.0003598219624537,0.001325605780435411
2459638.8996009417,0.999935938959388,0.001325595026884085
2459638.9000042956,0.9996602051359271,0.001325612407637887
2459638.900411109,1.0001895991437653,0.0013256296713350594
2459638.9008139083,0.9993294002707351,0.0013255957891489633
2459638.901220155,1.0004261490034498,0.0013255985855686995
2459638.9016253063,0.9992481970656082,0.0013256019917364358
2459638.9020315064,1.000205721718553,0.0013255477790015903
2459638.902437188,0.9987882144863973,0.0013257334552178642
2459638.902843422,1.00067306769729,0.0013255605461358455
2459638.9032490687,0.999725687960651,0.0013255743362152296
2459638.9036530005,0.999421247190298,0.001325574686277349
2459638.904054036,1.0000720289744987,0.0013255613514083686
2459638.9044573857,1.0000691078643429,0.001325546791863162
2459638.9048647927,1.0009090418654332,0.0013255811875061856
2459638.9052716033,0.999721917977173,0.0013255626785230908
2459638.9056743677,1.0007390492469181,0.001325531600905735
2459638.906076,0.9996572952065413,0.0013255296944595712
2459638.9064903483,1.000122860754632,0.0013255278097896353
2459638.9068919998,1.0005351543279735,0.0013255217636840254
2459638.907312113,0.9998419715586939,0.0013255374414057226
2459638.9077195544,1.0005723330318066,0.0013255583351745462
2459638.908125194,0.9993958021594809,0.0013255472076104822
2459638.9085302893,0.9994985561870628,0.0013255554406698452
2459638.908938259,1.0006437667376387,0.001325581640324764
2459638.9093450746,0.9997051135744116,0.0013255819159693454
2459638.9097484294,1.0003463618752075,0.0013256084487398108
2459638.9101547096,0.9989275563841322,0.0013255830375080505
2459638.9105574396,0.9996484817262024,0.001325553082393707
2459638.910962532,1.000127028136252,0.001325615396996775
2459638.9113659062,1.0003550120488287,0.0013255942736449017
2459638.911766336,1.001251108671053,0.0013255209543802098
2459638.912172022,1.000756531280372,0.0013255532771882493
2459638.9125805967,1.0006601322991031,0.0013255463871403913
2459638.912985673,1.0004959357651497,0.0013255621727838623
2459638.9133884357,0.9994803665922387,0.0013255665960233978
2459638.9138010447,0.9990953485723921,0.0013257456034540286
2459638.914202686,0.9997630116150337,0.001325921770122641
2459638.91460774,1.0007904962726635,0.0013255859627863738
2459638.9150180398,0.9994545730164179,0.001325623958320941
2459638.9154197373,1.000117918649014,0.0013256179777024922
2459638.915822994,0.9972667880350903,0.0013273063943100695
2459638.9162292713,1.0004417466407056,0.0013281475982057566
2459638.9178484958,0.9997366629532245,0.0013257549119079658
2459638.918252996,0.9992190943480113,0.0013256568472467785
2459638.9187015006,0.9991689566557722,0.001325646406010154
2459638.9191065636,0.9982840422533813,0.0013258718569026376
2459638.9199578157,0.9983542083314191,0.0013264145749725584
2459638.920423703,0.9984013081080186,0.0013260128265975277
2459638.9208287713,0.9983730305196664,0.0013266908154544457
2459638.921229808,0.9998248572304735,0.0013257618446942984
2459638.921642403,0.9997143526392371,0.0013256306032830793
2459638.922046976,0.9994244100160291,0.001325710475308041
2459638.9224525727,0.9995070015901208,0.0013259613250157615
2459638.922859991,0.998951718309449,0.001326320989066907
2459638.92326912,1.0022753495663537,0.0013257552998398436
2459638.923672484,1.0020329537700863,0.0013260772577713966
2459638.9240752454,0.9997366084869509,0.0013264747855628288
2459638.924902253,1.0001241681669129,0.001326032673577957
2459638.9253090434,1.0005084591637947,0.001325928957276872
2459638.9257176337,1.0020624540639476,0.0013264438518470114
2459638.9261221467,1.0003895928474207,0.0013270723231441372
2459638.926527796,1.0020397144109345,0.0013274363147806763
2459638.926932909,1.0023612724041508,0.0013279233621539162
2459638.9273379887,1.0007566145907756,0.0013269986991910887
2459638.9277425334,0.9994697964023994,0.0013266353669918955
2459638.9281463996,1.0009574088521436,0.0013263605852783156
2459638.9289548504,1.0007974832918405,0.0013267590137695387
2459638.9293576106,0.9974838795662233,0.0013264003971689938
2459638.9301828546,1.0000034595246368,0.0013259790039020633
2459638.930591401,0.9998524016411189,0.0013259198354972905
2459638.9309970774,1.001581211386369,0.001326129264606671
2459638.93141028,0.9992409429770475,0.001326167407217822
2459638.9318118603,1.0005898917982536,0.0013259286145349948
2459638.932215836,0.9993347992901855,0.0013258943041416958
2459638.9326318996,1.0007917016321528,0.0013258885969335758
2459638.9330410543,0.999949490971422,0.0013257948308365193
2459638.933442659,1.0002011181165664,0.0013257807801892423
2459638.9338465678,0.9997594675827947,0.0013257365900816503
2459638.9342493545,0.9991338862010235,0.0013256641537013928
2459638.9346521394,1.0002831808534118,0.001325612400387739
2459638.9350624452,0.9997498523054746,0.0013255994918695618
2459638.935464632,1.0004654979687564,0.0013255461887414154
2459638.9358674306,1.0001710946885776,0.001325542140989252
2459638.936274822,1.000393086554217,0.001325509858673497
2459638.9366793465,0.9998742636341359,0.0013255289444445396
2459638.9370815177,1.000923401632698,0.0013255088011911598
2459638.9375005043,1.0016699479861102,0.0013255185709434745
2459638.937913674,0.9995919755895388,0.001325539481791721
2459638.9383170404,1.0006294489179057,0.0013255475114816537
2459638.938721539,1.0002642427273751,0.0013255608042890845
2459638.9391382113,1.0002815759254389,0.0013255927143973
2459638.9395410107,0.9992686206830348,0.001325780009490677
2459638.9399443655,1.0002008406367615,0.0013258365550767013
2459638.94035754,1.0002687552533205,0.0013257689502916027
2459638.9407649445,0.9997424489001181,0.0013256897048852375
2459638.9411705965,1.0007639912671693,0.0013256642174055357
2459638.9415774406,0.9996799591361133,0.0013257045825397474
2459638.9419796127,0.9980672827576577,0.0013259651808761102
2459638.942387631,1.000588689205864,0.0013256922499287078
2459638.9428083217,1.0002586293113125,0.0013257014611828093
2459638.9432301917,0.9996085041528836,0.0013256389924708371
2459638.9436335554,1.0003059947867146,0.0013255490159151146
2459638.9440484573,0.9996340656067138,0.0013255418436663234
2459638.9444506634,1.0008379140135735,0.001325532222082905
2459638.9448563764,1.0002613139037133,0.001325513619286509
2459638.945283443,0.9996728590565412,0.0013256691673129153
2459638.9457122376,1.0008480088763223,0.0013256150211556528
2459638.946116724,0.9993994414009986,0.0013255486735524867
2459638.946521236,0.9998359714748034,0.0013256001578190104
2459638.9469309766,0.9997925656454882,0.0013255671975128131
2459638.9473332395,1.0007053270779431,0.00132569179985688
2459638.947737669,1.0006320234865371,0.0013261269640824226
2459638.948142759,1.0010371908223716,0.0013261301912459984
2459638.9485495957,1.0006082136123247,0.0013261466227712793
2459638.9489546837,1.0002501697590989,0.0013260489599936857
2459638.949355713,1.0006837621101095,0.0013262446781183972
2459638.9497573297,0.9999447613786027,0.0013261884323189316
2459638.950168193,0.9997261064054254,0.0013260477267126737
2459638.9505733196,0.9999562027071677,0.0013261499898086688
2459638.9509754917,1.0005789174477047,0.001326685420048741
2459638.951379411,1.0005017759633845,0.0013270004650711776
2459638.9517879942,0.9998532026662665,0.001326951754677826
2459638.9521959806,0.9979692133732249,0.0013267031387426817
2459638.9526016586,1.0010380514039072,0.0013266178043546024
2459638.9530142834,0.9990703370038373,0.0013273166663465086
2459638.953419926,1.0005643253371463,0.0013271845014891132
2459638.9538209653,1.0016087704157726,0.00132664254165621
2459638.9542329847,0.9993542644821065,0.0013263873821273944
2459638.954639233,1.0007806161386597,0.001325930141779667
2459638.95504202,1.0002839731869646,0.0013260780659746065
2459638.9554500263,0.9989191940340463,0.0013257918065359181
2459638.9558573924,0.9997028390401538,0.0013258676201787934
2459638.9562607356,0.9996982223070561,0.0013259228881204801
2459638.9566693087,1.0009350025887256,0.0013260450235305689
2459638.957075549,1.00075780580711,0.0013262127371393665
2459638.957481231,0.9992871826503621,0.0013264207042585662
2459638.957887493,0.9998274631469055,0.0013268515687783278
2459638.9582925537,0.9999722895827146,0.001327781212299707
2459638.9586970536,0.999385720858275,0.001328745855159777
2459638.959918121,0.9998554384721604,0.0013292421774096326
2459638.960323314,1.0009964441613284,0.0013290888889568278
2459638.9607265783,1.0005411549613956,0.0013286595194300034
2459638.9611467025,1.0014512788071765,0.0013280123909210433
2459638.9615518083,0.9991232783763002,0.0013277298855494842
2459638.9619557285,0.9989656552411256,0.0013277653226546786
2459638.962373583,0.9992685621420024,0.0013276959594954196
2459638.9627798023,0.9991666478896755,0.001327387981172446
2459638.96318838,0.9994766501275002,0.0013270475716888148
2459638.963598084,0.9994119213826279,0.0013267949324316504
2459638.9640031722,1.0000041443648475,0.0013266558289940053
2459638.9644076726,0.9996227742264654,0.0013264053305261812
2459638.9648260623,0.9999795208377448,0.0013262216371894143
2459638.9652299886,1.0002823026391285,0.001326022093831292
2459638.965634503,0.9996365455212896,0.0013259227714070285


==> WIRC_TOI_1266b_UT20220606_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459736.7533296747,1.0036229714800626,0.0022144661819317323
2459736.7536965967,0.9983459896727735,0.002212647685208694
2459736.7540680836,1.0003968152380052,0.0022127202421191876
2459736.7544378694,0.9950219504231367,0.002212924448269422
2459736.7548093908,0.9961227026068981,0.0022131566272517917
2459736.755182047,1.0043784452523223,0.0022133472959119486
2459736.755554137,0.9973318470482647,0.002212681411581677
2459736.7559273574,1.0005285140895304,0.002212770147801852
2459736.7562977714,0.9989880098093931,0.002212575287426445
2459736.756673852,0.9991581365385588,0.0022125979156746188
2459736.7570471093,0.9989757094743603,0.002212777328858673
2459736.7574180514,0.9973330885651185,0.0022129593862044977
2459736.757790694,1.0013170845989838,0.002214830591328198
2459736.758167995,0.9973164711510291,0.002213094703196747
2459736.7585400953,0.9999113779047303,0.0022132036225520893
2459736.75890931,0.9985795200870354,0.0022165991710546775
2459736.7592837196,1.0021332821865656,0.002215815614979528
2459736.7600301807,1.0040767717868397,0.0022138595282700135
2459736.7604040173,1.000212777421434,0.0022137251893710234
2459736.760774406,0.9967996330409208,0.0022132272016147083
2459736.761145306,1.0009215661398105,0.002213550184726731
2459736.761518572,0.9947424388394024,0.0022150011261408207
2459736.7622621567,1.0010390588524307,0.0022127939671543724
2459736.7626301977,1.0023620028495341,0.0022126129517608573
2459736.763002843,0.9970729321051696,0.002212802337059906
2459736.7633761354,0.9979818690402227,0.0022133311020874286
2459736.7637493582,0.9994851205245449,0.0022125964746093837
2459736.7641220205,0.9942375604246422,0.002212922961132068
2459736.764495288,0.9978170180650435,0.002212992497563221
2459736.764866252,0.9958935315676649,0.002213149882656145
2459736.7652394683,1.0005129260354635,0.0022130700977792696
2459736.7656109408,1.0019363449645995,0.002213373337216445
2459736.7659836407,1.0003368460036113,0.0022134410399062025
2459736.7663557446,0.998449738523883,0.002213430465741017
2459736.766727794,1.0022939093866325,0.0022129684584719107
2459736.7670999016,0.9964475954795696,0.002213195837471677
2459736.7674702317,0.9990556120237973,0.0022128429764895954
2459736.7678412064,1.0028757691409542,0.002213247074723673
2459736.7682156027,1.0008566761082125,0.0022128543107818267
2459736.7685871124,0.9994561520985352,0.002212640248740935
2459736.768955719,0.9997242213731394,0.002212767865937997
2459736.7693261076,1.0023243709707765,0.002212685383583583
2459736.769696998,0.9979582578542053,0.002212909750855561
2459736.770070837,0.9965857268141365,0.0022132038886512515
2459736.7704429138,1.0035271314188858,0.002212518380145209
2459736.7708178987,0.9994358668934857,0.002212656131310217
2459736.77119061,0.9990161200547593,0.0022125048134522944
2459736.771563824,1.00094987033034,0.0022127525126384774
2459736.771933598,1.0009251706483382,0.002212761975581094
2459736.7723045303,1.0007085592384748,0.00221253126633001
2459736.772680076,0.9994740994105803,0.002212582184001526
2459736.7730510184,1.0014954521343065,0.002212583919138479
2459736.773420242,1.0003616723038065,0.002212680682250992
2459736.773788827,0.9978670476696049,0.0022127818747699067
2459736.774162671,1.0011527849755724,0.0022126885869043255
2459736.774538197,0.9991415110193546,0.00221267899862418
2459736.7749103233,0.9994860464661217,0.0022126396596205684
2459736.7752800896,1.002573663918678,0.002212962711673511
2459736.775653347,1.0011056462983103,0.0022128158196293582
2459736.776023675,0.9997063028919654,0.0022125989696990247
2459736.7764009912,0.9997975319341214,0.00221264837711582
2459736.776773079,1.0011468788650082,0.0022126602114335603
2459736.777146901,1.0020708365600504,0.002212788025474324
2459736.7775184037,0.9995257545300146,0.0022127813629020197
2459736.77789167,0.9996396675067177,0.0022126640982627665
2459736.7782678236,0.9987667370327656,0.0022125977311399127
2459736.7786427853,1.00127054484823,0.002212683120052263
2459736.779011418,0.997665132211389,0.002212947781519552
2459736.7793846554,0.998329447101659,0.002212619209093996
2459736.7797596334,1.0001594625762897,0.002212667577789703
2459736.780128276,1.000021823486248,0.0022124540348143333
2459736.780497494,1.0017421006695257,0.0022126080110999127
2459736.7808683915,1.0010372465357902,0.002212421136250166
2459736.781239313,1.0008809930555955,0.002212594843711878
2459736.7816102463,1.0006035357504064,0.0022125606599870274
2459736.781984086,0.99787821399358,0.0022125961284392664
2459736.7823573104,0.9987073793751171,0.0022126996380885558
2459736.7827288317,1.0004397593471848,0.0022125882891278837
2459736.783098606,1.0025376576118776,0.002212692077933282
2459736.7834695936,1.0009528374578136,0.002212606943503481
2459736.7838427695,1.000300315267763,0.002212776890225404
2459736.7842148477,1.0029206892000384,0.0022127124552655205
2459736.7845812337,1.000251114473859,0.0022126311190695473
2459736.7849532617,0.9992226495510782,0.0022126987889398
2459736.785323626,0.9989265297269925,0.0022128008816421807
2459736.7856957004,0.9987171155872732,0.0022126755046504454
2459736.7860689647,0.9975306783147032,0.0022127629390804046
2459736.7864404554,0.998094041807501,0.002212750086924474
2459736.7868119767,1.0010661360269086,0.002212479708619678
2459736.7871829225,0.9993463928938614,0.002212581565299402
2459736.7875544,0.9979798485737026,0.002212625282214806
2459736.7879265123,1.0019168092666502,0.002212541627034469
2459736.7882991433,1.0003533109112668,0.0022125958477445945
2459736.7886718716,0.9973547779816923,0.002212881375588536
2459736.789045099,0.9955133535201155,0.0022130066329728824
2459736.7894154545,0.9995162723537249,0.0022130460391819456
2459736.7897858457,1.001329286675209,0.0022125670289007723
2459736.7901573335,1.0019225475368216,0.002212612761805846
2459736.790527688,1.0001269262500463,0.002212685635310808
2459736.7909032344,1.0012515763890502,0.0022125862150969787
2459736.791276468,1.0024018415871772,0.002212662905816582
2459736.7916503195,1.0024477951209034,0.002212527995267869
2459736.7920241407,0.9985093008040937,0.002212725275088938
2459736.79239564,1.002644363751217,0.002212595820538719
2459736.7927665883,1.0026005586658064,0.0022126150982117432
2459736.7931398163,0.9980245200815722,0.0022128439154131337
2459736.793510201,0.99990126911796,0.0022128445615141506
2459736.7938799523,1.0004974744171342,0.0022128504076148665
2459736.794250901,1.00012860373119,0.0022129362477878297
2459736.794622413,1.0012693252683778,0.0022127249348280168
2459736.7949944753,1.003147387941075,0.0022127912329721793
2459736.7953688893,0.9988088060594997,0.002212750353809611
2459736.795743887,0.9984561620508412,0.0022132946091107547
2459736.796116543,1.0015334700282617,0.002212974829700635
2459736.796489781,0.999759573595083,0.002212844806710866
2459736.796858422,0.9998885468827138,0.0022129242559995152
2459736.797233425,1.0013354867210307,0.002213108574921991
2459736.7976060803,1.0003479981568726,0.0022136270120813894
2459736.7979781516,1.0056800258572003,0.002213011934911006
2459736.798347358,0.9980831351774282,0.002212856560309485
2459736.7987189405,1.000326035081481,0.002212774533371002
2459736.7990909647,0.9981245812070358,0.0022130175326159564
2459736.799464794,0.9979921434461767,0.002212973973392999
2459736.799838614,0.9996110118784262,0.0022131017158352733
2459736.8002135935,1.0002489653452526,0.0022129370392679495
2459736.800585684,0.9977797043294211,0.002213098570133055
2459736.8009583508,0.9996675624927825,0.0022128289704939743
2459736.801327562,1.0012072842499897,0.002212773835303669
2459736.801699046,0.999937387469398,0.002212964662799195
2459736.8020665185,0.9983473590980302,0.0022126999630657945
2459736.8024409073,1.000577561262589,0.0022127407633629253
2459736.802812438,0.999470996585646,0.002213214627264376
2459736.8031851044,0.9997990321604018,0.0022127876304152906
2459736.8035543007,1.0012384421795233,0.0022127372071441866
2459736.8039264157,1.001776594236183,0.0022126530344756695
2459736.804297327,0.9998676179425191,0.002212786790203087
2459736.804671138,0.9995854995126742,0.0022129950727939832
2459736.8050449626,1.0026040718720315,0.0022131025712398
2459736.805413595,0.9979202107169922,0.0022130555107218175
2459736.8057851032,1.0005213335698144,0.002213198947852278
2459736.8061525756,1.0002522925394504,0.0022129415226978563
2459736.8065235126,1.0008210619241327,0.002212715619522988
2459736.8068990307,1.0037093558169554,0.002212727284010233
2459736.807267721,0.9987129201860832,0.002212660335638547
2459736.807638616,1.002220042312563,0.00221275147797673
2459736.8080089623,1.0042440282677572,0.0022126572265540267
2459736.8083828012,1.000436274587933,0.002212642300483165
2459736.808754302,1.0038125907016924,0.0022130786565037353
2459736.8091246984,0.9963073834535211,0.002212930248173182
2459736.8095002635,1.0019161245590067,0.002212955013454943
2459736.809872906,0.999944559448998,0.002213011452699651
2459736.8102403902,1.0007083172716542,0.0022128500247436847
2459736.810609585,0.9991158909210335,0.002213035731424718
2459736.810983404,1.002278689292957,0.0022126555426749375
2459736.811355478,1.0008452303841198,0.002212679039277313
2459736.811725264,1.0040613260063844,0.0022128258900534757
2459736.8120979094,1.0001572174628774,0.002212731535047879
2459736.812472901,1.0016069564129864,0.0022130544603838815
2459736.812842123,1.0016373041175655,0.0022127648650266886
2459736.8132130643,0.9993817628961505,0.002212986470189842
2459736.813588606,1.0006016818548564,0.0022127570680625635
2459736.813963601,1.0004895109173901,0.0022126625015503856
2459736.8143316405,1.0010587193686937,0.002212666017320476
2459736.814699681,0.9991998935615356,0.0022126607335021557
2459736.815070026,1.0027894951389194,0.0022126738428484183
2459736.815438621,1.000840079151145,0.002212602869156425
2459736.8158118874,1.00031665734553,0.002212708608776849
2459736.81618456,1.0015788548309232,0.0022126817182580067
2459736.8165560653,1.0011526979939211,0.0022125709578679465
2459736.8169264602,0.9987411773479853,0.002212657217380496
2459736.817294478,0.9997371212924282,0.0022126645714773776
2459736.817664262,0.9986900982893678,0.002212631246881401
2459736.818034045,0.9989054365736222,0.0022126471634641917
2459736.8184026275,1.000200256660591,0.002212602596572964
2459736.818777052,1.000432279914902,0.002212697649776847
2459736.8191503305,1.0000692316386741,0.0022126610549548045
2459736.819522957,0.9978718696486317,0.0022127742814493736
2459736.8198950686,0.9995328960932878,0.0022129175484132987
2459736.8202694594,0.9996891888001201,0.002213184866295695
2459736.820644451,0.997952518190192,0.0022129750787737677
2459736.8210165496,1.0034964842754086,0.002212768469886372
2459736.821383455,0.9997081115680254,0.00221282623004993
2459736.8217566772,0.9988991193131754,0.0022128587378390484
2459736.822130483,0.998921033246999,0.0022128820038259775
2459736.8225060315,1.000723690775319,0.0022128494629101614
2459736.8228758513,0.9992867115039209,0.00221285959226145
2459736.823249655,0.9992651985271771,0.0022127986732956525
2459736.8236252284,1.0002332643498804,0.00221282522627726
2459736.8239984727,0.9994605896074914,0.0022127236212034604
2459736.8243728518,1.0030968551620432,0.0022127085781323513
2459736.8247455694,0.9986388428192208,0.0022128071152267568
2459736.825118785,0.998469728322977,0.002212758723534052
2459736.825494391,0.9973739292251353,0.0022128324547387866
2459736.8258635397,1.0022112854672338,0.002212784031325992
2459736.82623679,0.996469520208513,0.002212866486789003
2459736.8266071645,0.9993539820875961,0.0022128404214032675
2459736.826974037,0.9982972510502669,0.002212824478576792
2459736.8273467203,0.9990991760619575,0.0022128739130722543
2459736.8277222747,0.9996430709219096,0.0022130127175102442
2459736.8280966496,0.9983599193522037,0.002212818076946564
2459736.8284664815,1.0001057375211122,0.002212890588059225
2459736.828831604,0.9981886317090306,0.0022128627034353693
2459736.8292042795,0.9996803755894148,0.0022127605010316435
2459736.8295728834,0.9993351684911119,0.0022127955238993523
2459736.829943241,1.0009009527991923,0.002212774792694249
2459736.8303176486,1.0026509773311885,0.0022128584592886204
2459736.8306885967,0.9998004643791893,0.0022129921864485896
2459736.831056056,1.000029973654415,0.002212921383255273
2459736.831428155,1.0025945694146154,0.00221289689853773
2459736.8317985036,0.9995633157224887,0.00221296443012775
2459736.832173473,1.0016979367362215,0.0022129285407444335
2459736.832544407,1.0019331438636105,0.002212917329235901
2459736.8329176446,0.9976537975306039,0.0022128895408620964
2459736.8332868544,0.9989302793516892,0.002213011905921459
2459736.83365836,1.00118797745126,0.0022130614561157525
2459736.834027562,1.0000757879197155,0.0022129206768805483
2459736.834396225,1.0006121620655983,0.002212908479142051
2459736.8347683293,0.9988130258824535,0.0022130556141576425
2459736.835141538,1.0001348766390292,0.002212928899603943
2459736.8355101333,1.0017265803934927,0.0022129188826686937
2459736.8358787894,1.0015877141329548,0.002212978754665413
2459736.8362520393,1.001304563457576,0.002212914836666883
2459736.8366252757,1.0014638522397215,0.002212947996219482
2459736.8369967607,0.9986919685280286,0.002213393358870829
2459736.837370059,0.9984375829857832,0.00221326237778279
2459736.83774093,1.0003149549041739,0.0022129467424050267
2459736.838110728,0.9996941320304444,0.002213164344475824
2459736.8384771356,1.001439932008785,0.002213181345673235
2459736.8388473806,0.9992976028986431,0.002213235789494962
2459736.8392212144,0.9961320666221123,0.002213624872031166
2459736.839592724,0.9986169729945097,0.0022132533487985782
2459736.8399601635,0.9992589735085494,0.002213150851635027
2459736.840329386,0.9981373127925971,0.0022132765126479195
2459736.840699691,1.0008542319446079,0.0022134395007608783
2459736.8410689207,0.9972840497182095,0.0022133273200387795
2459736.841441043,1.0008112762898693,0.002213611962445565
2459736.8418113845,0.9988430106429691,0.0022134170710404657
2459736.8421823196,1.001241795138601,0.0022131659107290143
2459736.84255148,1.001775363885282,0.002213443157200695
2459736.842923596,1.000556688161976,0.0022138492870068336
2459736.8432939234,0.9965616005648689,0.00221349211154393
2459736.843663143,0.9959721341066454,0.0022140160614653476
2459736.8440352483,1.0025409940282628,0.002213351132793122
2459736.8444056,0.9995700071542325,0.002213342629606722
2459736.8447753713,0.9980165859511256,0.00221353412008511
2459736.845146892,1.0018446378214734,0.002213218798269196
2459736.8455212745,1.001624720179618,0.0022132389229346286
2459736.8458893346,0.9974206218428461,0.002213172267167964
2459736.846256807,0.997361000231986,0.0022134311819612842
2459736.846625979,1.0001889025843154,0.002214342433127056
2459736.846999812,0.9953727255530205,0.002213501602919976
2459736.8473724667,0.9950587669282704,0.0022132773201031628
2459736.847745142,1.000918047600732,0.002213119830617351
2459736.8481212826,1.000210431174313,0.0022133895536978654
2459736.848495155,1.0006332324121634,0.0022133147975826736
2459736.8488678094,0.9968258394835242,0.0022133914917389103
2459736.849238731,1.0008054380440847,0.0022132498908733304
2459736.849608476,0.9967098705066746,0.002213439612882063
2459736.849980622,0.9985138331617193,0.002214352642744857
2459736.8503468893,1.004758716382511,0.0022141724115438996
2459736.8507195674,0.997964436297231,0.002213660730135369
2459736.851091101,0.9998615087764577,0.0022133983552857454
2459736.851460875,0.9976500949153956,0.0022140054131769516
2459736.8518312145,0.9987992276538623,0.0022137020902068816
2459736.852203894,1.0035248012620048,0.002213526810479212
2459736.852575386,0.9937060654294416,0.002213540157801442
2459736.8529463215,1.0052165374412565,0.0022147203533242695
2459736.853320724,1.0002725951433251,0.0022141058126282577
2459736.8536910634,1.0011292863658616,0.0022138438701435493
2459736.8540625917,0.995004975092494,0.0022136926719339223
2459736.854437013,1.0005256388044323,0.0022136198687951556
2459736.8548067682,0.9974100959241623,0.002213804017846526
2459736.8551782826,1.0006737309613352,0.002213685241100548
2459736.8555526757,0.9998030203079527,0.002213587784144905
2459736.855922438,1.001336011984246,0.002213290231970015
2459736.856294558,0.9985173852048028,0.002213546049886953
2459736.8566672127,1.00109821519514,0.0022135562053306043
2459736.8570404663,1.000665566272552,0.002213301290391709
2459736.857409131,0.9974672066235198,0.0022135048207762224
2459736.8577759974,0.9988419871888444,0.0022134587172930632
2459736.8581469236,0.9992229084602725,0.002213268856492338
2459736.8585178293,0.9985916985910586,0.0022133152132447877
2459736.858890525,0.9968784815933437,0.0022136037610260787
2459736.8592603044,1.002158839115241,0.0022132531683439456
2459736.859627777,1.0035447187307964,0.0022133529491443473
2459736.8599986737,1.0006411477036028,0.002213338790192134
2459736.860369653,1.0010078618328913,0.00221323549882785
2459736.8607370784,0.9992793669583698,0.0022131622418119
2459736.8611091664,1.0017793467744274,0.002213246534644835
2459736.861484159,0.9987539320701663,0.002213235840026418
2459736.8618597067,1.0008894707781046,0.002213169464490535
2459736.862234122,1.001891110590153,0.002213827569919107
2459736.8626074158,1.0017471728412155,0.0022133121758709544
2459736.862982352,1.0007398509634877,0.0022133490385977043
2459736.8633509586,1.002759067120721,0.002213194340803289
2459736.863720181,0.9987903036679694,0.0022133842412883345
2459736.864088774,0.9996496060349529,0.002213399116100732
2459736.8644574154,0.9985992329216493,0.0022132338788153024
2459736.864825446,0.9959663642744009,0.002213323641553261
2459736.865198097,0.9996111681436789,0.0022134330250956065
2459736.865571936,1.002414040717019,0.002213401981827068
2459736.8659422905,1.001512586280608,0.0022136624378431926
2459736.8663126444,1.0032901318423875,0.0022136865603519292
2459736.8666841704,0.9945861268106947,0.0022141094417235056
2459736.867054525,0.9979194435369998,0.002213654270618056
2459736.867427759,1.0039546278671212,0.0022137581895512923
2459736.8677992653,0.9960895344039845,0.0022134164930407685
2459736.8681742568,0.9979636477487194,0.0022135433387457126
2459736.868546911,0.9971279308427927,0.0022134374159313895
2459736.868917254,0.999469636644834,0.0022135839434125498
2459736.8692911086,0.9974043016693998,0.0022136423995636387
2459736.869663784,0.9977723291992463,0.0022137256366322427
2459736.870037609,1.001261011807019,0.0022138497683656076
2459736.8704091078,0.9982576600138314,0.00221374528691933
2459736.8707777476,0.9968297665589193,0.0022136633764702654
2459736.871150436,1.0012456045010278,0.0022137021193550407
2459736.871523103,0.9944557587481515,0.002213752730339353
2459736.8718928494,0.9985773403943552,0.002213737154329249
2459736.8722608965,0.9981729073522071,0.0022136488494058073
2459736.872632975,1.003431817198827,0.0022138846879963927
2459736.873001585,0.9962761741876918,0.0022137311176084846
2459736.87337024,0.9976172351647731,0.0022136400984549454
2459736.8737411345,1.0009365608688663,0.002213793352521056
2459736.8741103658,0.9971235668600364,0.002214065394463205
2459736.874480131,0.9946224607139588,0.002213854663079657
2459736.8748481474,0.9984860905719164,0.0022140136891374332
2459736.8752190904,0.9944970568282365,0.0022144118678572144
2459736.8755894317,0.9983050474516497,0.0022138213502661606
2459736.8759603803,0.9968307250310452,0.002213976324806276
2459736.876333066,1.0036954403597333,0.002214172972175641
2459736.8767051403,0.9958771879543004,0.002214040850589825
2459736.8770772396,0.9982912001332823,0.0022136506760332977
2459736.8774476196,0.9959079230277368,0.00221369338021431
2459736.8778115725,1.002369323416066,0.002213764168880331
2459736.8781749825,0.9923708145958277,0.0022139564428890783
2459736.8785441993,0.9979406783972544,0.002213722873528907
2459736.8789163027,0.9996203306546988,0.0022137822790455537
2459736.8792848913,1.000267884422948,0.0022136354914183737
2459736.8796540895,0.9973619133990423,0.0022135627675300322
2459736.880021553,0.9922559460092476,0.0022140956554486174
2459736.880389001,0.9956183935297127,0.002213674340820814
2459736.8807628234,0.9952010720951355,0.0022136032625462445
2459736.881134924,0.9970432639107556,0.0022136738540736185
2459736.8815075792,0.9994968303278209,0.002213486223134931
2459736.8818750745,0.9941501804447653,0.002213470300099597
2459736.882242565,0.9983770252271331,0.0022136779639349204
2459736.8826163462,0.9976088124774456,0.002213567483689373
2459736.882986713,0.9972269263399199,0.0022138383732892624
2459736.883362834,0.9987477255446714,0.002213570957476917
2459736.883734363,0.9968409897648437,0.0022138132606296114
2459736.884105308,0.9979175417631004,0.0022137284069675737
2459736.8844768014,0.9974737981434674,0.0022137287384991957
2459736.8848471544,0.9968765949418167,0.0022135562474098866
2459736.8852157556,0.9969893119140145,0.0022134991268539625
2459736.885583808,0.9970574199895268,0.0022133822163061855
2459736.885954757,0.9976523415899959,0.002213803233128603
2459736.8863274157,0.9982052323282556,0.0022135243162431637
2459736.8866960327,1.002255200943616,0.0022136937894495262
2459736.88706641,0.9975387534301536,0.0022137347345258887
2459736.8874338246,0.9942649602214247,0.002213625606248278
2459736.887804203,0.9991234757321756,0.0022139240642426207
2459736.8881763127,0.9971421988966948,0.0022137519112034156
2459736.888549531,0.9995705790372442,0.0022137862743378946
2459736.88891758,0.9958795697648265,0.0022139649667625816
2459736.88929024,0.9933855438625067,0.002214056193477926
2459736.8896582793,0.9955588105818889,0.0022137053558202945
2459736.890024619,0.9984964176589212,0.002213784375234827
2459736.890396672,0.9987428327164724,0.002214017807402871
2459736.890765303,0.9920423833998168,0.0022137829375839663
2459736.8911408503,1.0003844301516664,0.002213783338225336
2459736.8915135567,0.9986349622743405,0.0022137563478278185
2459736.891883898,0.9966036215605388,0.0022136699636255584
2459736.8922530846,0.9981357418583569,0.0022134580585777275
2459736.892619392,0.9946419692041899,0.002213713593196025
2459736.892992626,0.9970436203009497,0.002213774703571466
2459736.893364724,0.9983180238063503,0.0022136262854309174
2459736.8937397264,0.9987691383362064,0.002213863461874259
2459736.8941158624,0.9985315219276564,0.002213614577970361
2459736.8944896865,0.9961751400943569,0.0022137842645693494
2459736.89486175,0.9975806683388431,0.002213686111202486
2459736.895232692,0.9977190296821545,0.002213561809593064
2459736.8956047785,0.9980248660173245,0.0022135480317308077
2459736.89597512,0.9968709254058649,0.0022135386395520846
2459736.8963466524,0.9980059371777957,0.002213667671878123
2459736.8967187773,0.9945160099659223,0.0022140628419969844
2459736.897089088,1.0002211192960702,0.0022141181201390907
2459736.8974588737,0.9985648013272866,0.002214345190814908
2459736.897834998,0.9962463154466448,0.0022140845049437355
2459736.8982105684,0.9959490609638755,0.0022149645897945208
2459736.8985815016,0.9962209154744819,0.002214338212948203
2459736.898951302,0.9967085413460832,0.0022142009506520787
2459736.8993187672,0.9966345017313969,0.002214095877726893
2459736.89969142,0.9914412429923879,0.0022142725094394275
2459736.900061795,0.9982491320785536,0.0022141873782468846
2459736.900428695,0.9946468379486836,0.0022141957172466323
2459736.90079959,1.0010138417131627,0.002214605215951482
2459736.901170536,0.997015111359935,0.0022138213020343003
2459736.9015431795,0.9935300927272069,0.00221449542198032
2459736.9019170282,0.9968411641667998,0.0022138553137946936
2459736.9022862567,0.9932397535812476,0.0022141202885292074
2459736.9026600407,0.995317595114758,0.0022139887564546655
2459736.903030997,0.9952444366957135,0.0022141075616276327
2459736.903400747,0.9978278964350409,0.0022137491175012926
2459736.9037676617,0.9952474933953526,0.0022141515315332112
2459736.9041356756,0.9983990295521656,0.0022141204557272675
2459736.904510085,1.0010415653410174,0.002214401788588748
2459736.9048810177,0.9933676439094762,0.0022142700434460813
2459736.9052490457,0.9987798563609342,0.002213957737596385
2459736.905620581,0.993075945754906,0.002213787334507344
2459736.9059851742,0.9981399187667579,0.0022136155504990838
2459736.9063543533,0.9952600680096328,0.002214264637482998
2459736.906724713,0.998869633443003,0.002214135513602031
2459736.9070985164,0.9932539734510825,0.002214371455754462
2459736.907463097,0.9942232730216428,0.002214171547354288
2459736.907832303,0.99892930672929,0.0022139164585371026
2459736.9082038174,0.999786083580586,0.002213747294021148
2459736.908575901,0.9974783964129886,0.0022138608195101752
2459736.9089450883,1.0006216101861587,0.0022142446995730564
2459736.909317185,1.0022337705679383,0.002213928211683693
2459736.909689263,0.9969718601424884,0.002214340290551928
2459736.910061379,1.0004850834081607,0.0022138273110804394
2459736.910432891,0.9970834962276998,0.0022143870774869053
2459736.910802655,0.9978895182976606,0.0022138093563249506
2459736.911171852,0.9934717520254942,0.002213937378243827
2459736.9115381585,0.9957320234868196,0.002214107831019982
2459736.911908589,1.0026633658463147,0.002213945949007326
2459736.9122771374,1.0013361128456197,0.0022144459688375664
2459736.9126475025,0.9955602514454434,0.002214184090644351
2459736.9130195878,0.9943867717519076,0.002214460862289567
2459736.9133939827,0.9941036398904166,0.0022143512952691414
2459736.913766067,0.9950482127112169,0.002214417820521742
2459736.9141376135,0.9977314553246748,0.002214206637173624
2459736.9145103036,0.9965097435567677,0.002214074686612696
2459736.9148817714,0.9954918336590525,0.002213866281730429
2459736.915250389,1.0009646963727403,0.0022147309556306374
2459736.915621921,0.9972617401413939,0.002214316018291835
2459736.9159957245,0.999105332611517,0.0022150460858409346
2459736.916368961,0.9950312625823043,0.002214424580850625
2459736.916745115,0.9991551547661854,0.00221468200642882
2459736.917114881,0.9938820439525451,0.002214220064033871
2459736.917486981,1.0033274219939785,0.0022148655716765727
2459736.917858496,0.9948782179253234,0.002214077085009074
2459736.9182300046,0.9971190037753603,0.002213982155156321
2459736.918605576,0.9951997418687104,0.0022141210181600415
2459736.9189782697,0.9991341267755764,0.0022142179937342395
2459736.9193475666,0.9968174283620849,0.0022142909956633567
2459736.920091617,0.999308765260723,0.0022144134057765262
2459736.920468937,0.9930066921787795,0.0022143224274156137
2459736.9208421567,0.9983221984769477,0.0022141731692905857
2459736.921211367,0.9961906738367095,0.002214323071069775
2459736.921579605,0.999750834030699,0.0022140628873503817
2459736.921949174,1.0011584649296097,0.002214179014398215
2459736.922323592,0.9997549697626977,0.002214365442010665
2459736.922696865,0.998995044002014,0.002214102342373525
2459736.923067755,0.996280242934357,0.002213999811720554
2459736.9234416015,0.9961591146983485,0.002214552817826817
2459736.92381309,0.9991932324106695,0.0022140664204899
2459736.9241863466,0.999276825614356,0.0022141121522949656
2459736.924561371,0.9946560390705366,0.0022143669579859863
2459736.9249340147,0.9910285525880184,0.0022144237605403005
2459736.925304382,0.9910927049790138,0.002214164525561851
2459736.9256736687,0.9999254790011548,0.002214322172122645
2459736.926047401,0.9983362384086631,0.0022139671888568046
2459736.926421248,0.9990366808681995,0.0022143280075032027
2459736.9267933066,1.0000924448733877,0.0022143221947727213
2459736.9271654272,0.993770020174524,0.0022143087216696606
2459736.9275392806,0.9990560308255989,0.002214252543768616
2459736.927914234,0.9999508245971158,0.002214472930878974
2459736.9282834427,0.9955269535472551,0.002214297381996144
2459736.928658988,1.0008925658986572,0.0022143135486583755
2459736.929031094,0.9973961565085502,0.0022141469857146195
2459736.929404382,1.0026043721495408,0.002214280811172828
2459736.9297746783,0.9986136633430202,0.002214617322423048
2459736.9301456274,0.9942384328734815,0.0022145263718319785
2459736.930521221,0.9940740563326625,0.0022141276384284175
2459736.9308898537,0.9977252981404114,0.002213851649883378
2459736.931258404,0.9962043875991652,0.002213903824312999
2459736.931632863,0.994116289705024,0.0022139521338678273
2459736.932005501,0.996766087660854,0.002214091340155147
2459736.9323770273,0.997557102680619,0.002214125030357614
2459736.932747373,0.9966691114861881,0.002213992237267693
2459736.933119438,0.9972668901692741,0.002214083804805875
2459736.9334881078,1.0002711757794025,0.0022139664863500825
2459736.9338584174,1.0000744768365137,0.002214240224582742
2459736.9342357568,0.9960863004520019,0.0022141298727797873
2459736.9346084115,1.0025038877462848,0.002214144992277784
2459736.934979332,0.9959052165534141,0.0022145240581673887
2459736.935348554,0.9937767818500072,0.0022141056519024297
2459736.935718344,0.9957684961096601,0.0022139599626227052
2459736.936093308,0.9982844227702112,0.0022141292308870985
2459736.936463636,1.0033064858487397,0.0022145090388628855
2459736.936835719,1.000777009962918,0.0022142761691214476
2459736.937209574,0.9991271520542915,0.002213963918512572
2459736.9375793654,1.000943360487321,0.0022140658077142088
2459736.9379502987,0.9995790870634018,0.0022141489457272712
2459736.9383223676,0.9958991465473138,0.00221426062305197
2459736.9386991165,1.0001823642395877,0.0022139470618739855
2459736.939068292,0.998672110999669,0.0022142380202402846
2459736.9394398234,0.9978464426737946,0.0022142283255392526
2459736.9398124698,0.9957710010476779,0.0022142431465078604
2459736.9401834006,0.9992523571094647,0.002214645246808667
2459736.9405555273,1.000855933042254,0.002214569012458988
2459736.940928183,0.9972998949783957,0.002214546567693244
2459736.9413014427,0.9958074839581709,0.0022143907482355344
2459736.941674089,1.0030410663421354,0.0022142142977950845
2459736.942047926,1.0016909212171938,0.0022141648755798185
2459736.942420593,1.0002879657103947,0.0022140819989442144
2459736.942793871,1.0039375820932404,0.002214201873296501
2459736.943165953,0.9993317092404745,0.0022142539820343902
2459736.9435391766,0.997851863360783,0.0022144565382810687
2459736.943911307,0.9983205166141029,0.002214489572334417
2459736.9442822137,1.0000507250922583,0.0022144117643117024
2459736.94465256,1.0013319575929684,0.0022141105669890135
2459736.9450235167,1.0056116923242326,0.0022145526317350634
2459736.94539792,0.9967053996494205,0.0022148687265035145


==> WIRC_TOI_1266c_UT20220310_detrended_light_curve.csv <==
BJD,detrended_flux,err
2459648.710577315,0.9999158682282595,0.0017527257105920534
2459648.7109413487,0.9992632438397658,0.0017490201167294586
2459648.7113093636,1.0005278823930392,0.00174863098406577
2459648.711678015,1.0019135536842159,0.0017484712856862081
2459648.712052996,0.999324353936464,0.0017486893538858855
2459648.712425667,1.0014405696111244,0.0017486698862715555
2459648.7127954657,1.0002057888459979,0.0017486791422929176
2459648.713169879,0.9986884916261133,0.0017488652135881212
2459648.7135390867,1.00138301110314,0.0017488835141262697
2459648.713915845,1.0020414558302047,0.001748757528717659
2459648.714284428,1.0034052144612708,0.0017487819221019983
2459648.714653056,0.998896704448611,0.0017488274718249796
2459648.71502343,0.9979382974321126,0.0017487011519265957
2459648.7153955265,0.9991052274735798,0.0017487016981481275
2459648.715768785,1.0004373268360265,0.001748679661836881
2459648.716141462,0.998805037088333,0.001748926515528927
2459648.7165152887,0.9998288329878019,0.0017497894424012852
2459648.716887977,0.9969033901949852,0.0017497188881969775
2459648.7172600906,0.9996935006062976,0.0017493271516944371
2459648.717629856,1.0016626525479169,0.0017503615287301013
2459648.718004285,0.9989641547476097,0.0017499014001285372
2459648.7183763618,0.9988104421972702,0.0017503358135715894
2459648.718750783,1.0013873708573837,0.001749076156031526
2459648.7191280974,1.0021921236876923,0.0017488638802220968
2459648.7194978897,1.0014114620477732,0.001749211736031829
2459648.719868811,0.9986981837139434,0.001748977993922958
2459648.720238044,1.00143666053661,0.0017488418523738361
2459648.720614205,0.9998892637369098,0.0017488127745771053
2459648.7209897847,1.001349300449187,0.0017486829653791068
2459648.7213589908,0.9956394853315607,0.0017492801674716299
2459648.7217327952,1.0025347030548555,0.0017491315959443938
2459648.7221066286,0.9985484955392603,0.0017487680195915857
2459648.722482186,0.998719380459498,0.0017489588619564018
2459648.722851405,1.0011758014630516,0.0017489329628193673
2459648.7232223805,0.9999031046631027,0.0017491925561402787
2459648.7235915647,1.0006970211774613,0.001748905803245121
2459648.7239677114,0.998286211427533,0.0017488020540645083
2459648.7243403653,0.998609101420563,0.0017484795886494482
2459648.724713076,1.0012383497408526,0.0017489830711817204
2459648.7250892017,1.000917302758551,0.0017492467227406797
2459648.7254613065,0.9983336428952221,0.0017492429546080897
2459648.7258328283,0.9997196305376213,0.0017490600047352686
2459648.726198572,0.9984965103538012,0.001748783031006473
2459648.7265735217,0.9980753206815204,0.0017487782237394602
2459648.7269433443,0.9951552234332589,0.0017492744776435411
2459648.7273160024,1.0010646311122942,0.0017493667663219892
2459648.7276933226,1.0016371062889002,0.0017501032870072264
2459648.7280654223,0.9996615622747632,0.0017499102109842933
2459648.728438115,0.999932243288112,0.001749843187612265
2459648.728813661,1.0010624847752991,0.001750030537176921
2459648.729185771,0.999126647445889,0.0017492186274488564
2459648.729559607,0.9972460926583119,0.0017492555371892017
2459648.7299305657,1.0009279949093113,0.001749258727142639
2459648.7303038347,1.0005049265583972,0.0017494962319672441
2459648.730673016,1.0008826579965193,0.0017494060358443765
2459648.731042781,1.004670270264881,0.0017492785510298343
2459648.731416064,0.999595700492627,0.0017490660035885774
2459648.7317916276,0.9981443989436055,0.0017491966678596662
2459648.7321683294,0.9997119665947154,0.0017499649883427704
2459648.7325427616,1.0012719787564857,0.0017507206127283042
2459648.732916586,0.9985458981108459,0.0017503879517549517
2459648.7332835216,1.0029269523596953,0.0017499144958671058
2459648.7336567645,1.0037523158924009,0.0017502096961792785
2459648.7340305913,1.0009392484454267,0.0017509754998931849
2459648.7343980623,1.0001565183913175,0.001752533411008192
2459648.7347719115,1.00394195208403,0.0017521588999481756
2459648.735143976,1.0022253576740379,0.0017512313219394636
2459648.735514385,1.0002260887163479,0.0017507585678885114
2459648.735899761,1.001909847061491,0.001751473723497235
2459648.7362678214,1.0014903499102439,0.0017522846680499255
2459648.7366370275,0.9983392470445862,0.001752371929698798
2459648.73700626,0.9996944286858814,0.0017501195106568977
2459648.737377742,1.0017813214415703,0.0017499638332216462
2459648.737748152,1.0045216375677473,0.0017526444853781765
2459648.738121378,1.0032446734746312,0.0017503116519825715
2459648.73849696,1.0000256577017712,0.0017496908287391213
2459648.7388730934,1.0005312928020431,0.0017500408059463572
2459648.7392434725,1.000656000404357,0.0017499926449586535
2459648.7396114985,0.9993306232106491,0.0017501740258468307
2459648.739980694,0.9986046706421692,0.001750935540671654
2459648.7403481896,0.9984781045661264,0.0017504464695259011
2459648.7410941212,0.9984184953004642,0.0017511128368212926
2459648.741459856,1.0003120710450923,0.0017519167336656491
2459648.7418331113,0.9999256383722271,0.0017499366463309025
2459648.7422029004,1.0039233124449376,0.001749889341057544
2459648.7425738666,0.9997409406093551,0.0017496701650461437
2459648.742939566,0.9954801382787074,0.0017508223413441207
2459648.743310531,0.9976933540354024,0.001751053905555183
2459648.74368318,0.999510568840697,0.001749232976621668
2459648.744053009,1.0021528620447713,0.0017505009863352204
2459648.7444308917,0.9967408238091637,0.001750154142066553
2459648.7447983404,0.9999361604043249,0.001749973612194631
2459648.7451657914,1.002364134125803,0.0017500603171152285
2459648.7455402487,1.0027054015588852,0.0017499668885874657
2459648.745911144,1.001123863651795,0.0017490773826722046
2459648.7462861626,1.0027308156282413,0.0017493606873044262
2459648.7466547918,1.0009075622573207,0.001750275563226951
2459648.7470280966,0.9979983757200642,0.0017498496303103353
2459648.747398991,1.0015738328298172,0.0017493008666990065
2459648.747768199,0.998677627881143,0.0017496911146835156
2459648.7481396855,1.0035252296061123,0.0017508795773270034
2459648.748515268,1.0006500168435082,0.0017498561416522103
2459648.7488850732,1.0023737115397509,0.0017498495191803163
2459648.7492566397,1.002011153694939,0.0017514152286908558
2459648.7496251995,1.0032349508279281,0.001753020531881133
2459648.74999731,0.9982694262917274,0.001750279765220083
2459648.7503688466,1.0001616957737767,0.0017502869082217352
2459648.7507403665,1.0014395839208368,0.0017505250815452265
2459648.751113046,1.0001530521293198,0.001749614243652
2459648.7514863005,1.0003823965136294,0.0017495540901247128
2459648.7518560775,1.0003276374565682,0.0017501187613801472
2459648.752229338,1.000911470840328,0.0017501166438829432
2459648.7526049484,0.9993876815669408,0.0017498907361697788
2459648.752977563,1.0008421392488613,0.0017501120493801125
2459648.753350849,1.004672414557668,0.0017502561916500426
2459648.753724079,0.9974212942544408,0.0017509888139453534
2459648.754097963,0.995904118835042,0.0017492239476254035
2459648.75446599,0.9999792598021594,0.0017510911147444682
2459648.7548363297,0.999767438592972,0.0017504050588911938
2459648.755211925,0.9986740943649017,0.0017496158919412853
2459648.755586338,0.9979733101734218,0.0017490404177455503
2459648.7559607457,0.9993273346144449,0.0017491940017874317
2459648.756328807,1.001369509583097,0.0017501295817844422
2459648.75669976,1.0000949429956647,0.0017500233571863845
2459648.7570655635,1.000922289870604,0.0017492150241561475
2459648.7574392967,0.9999046625352279,0.0017485927800530794
2459648.7578142956,1.0009860110582307,0.0017488701161773284
2459648.7581840837,0.998132975930756,0.0017488717593883752
2459648.7585527333,1.000093335920678,0.0017487859036122296
2459648.7589236856,1.0005034385067018,0.0017493292994751445
2459648.7592992475,1.0019553516043262,0.0017500830916946674
2459648.7596701644,0.9999231428616435,0.0017502220425553963
2459648.7600422655,0.9984338665411459,0.0017501698760103836
2459648.7604178544,1.0006388553932066,0.0017498400437988388
2459648.760787627,0.9988865512678357,0.0017498327523524828
2459648.761166661,1.0026357355593425,0.0017493661483324982
2459648.7615393386,1.0013358565320896,0.0017492643855298894
2459648.7619102816,0.9993902114706212,0.0017493586195009157
2459648.7622823995,0.9986681917302892,0.0017508854550209875
2459648.7626538808,1.0010968310153925,0.0017498473485245043
2459648.763022544,0.9996275341078784,0.0017494065302780702
2459648.7633911744,0.9991044939143248,0.0017494046757628567
2459648.7637598687,1.0023852474592927,0.0017496904138719568
2459648.7641290417,0.9976376951400763,0.0017498035817624588
2459648.7644976596,0.9992426424982486,0.0017497289516217247
2459648.764868,0.9988458572989155,0.0017504810809629693
2459648.765239521,1.0007512917101429,0.0017511464258339042
2459648.7656122064,0.998469867869947,0.0017512446338348482
2459648.765977929,0.9998034677196652,0.0017496434317884587
2459648.7663482917,1.0022487521887953,0.001749654568940757
2459648.766719811,1.0020512325900979,0.001750023199643578
2459648.767091345,1.000470947301116,0.0017503250219534782
2459648.767462289,0.9981708402006927,0.0017497571752451107
2459648.7678337954,0.9997551091494741,0.0017504234519548699
2459648.7682076287,1.000189037143328,0.0017500825971434532
2459648.768582053,1.0023914880297895,0.001749567847171655
2459648.76895428,1.000458974470414,0.0017490518884421846
2459648.769326215,1.0017922821902439,0.0017487797144412416
2459648.769696048,1.0004358652944383,0.0017489729732022392
2459648.770069297,0.9988552643773977,0.001748727808691234
2459648.770441374,0.9970208372971852,0.0017495404876770732
2459648.7708083,0.9997862132175669,0.0017486534042443253
2459648.7711804006,0.998470910614084,0.0017492609393376071
2459648.771551911,0.9995767681505368,0.0017488641143115883
2459648.7719193925,0.9995562537647146,0.0017482404489079953
2459648.772286269,0.9994824937429029,0.0017483875137166993
2459648.77266066,0.9993233108056505,0.001749015788124534
2459648.77303685,0.9990684735888635,0.0017485314566128602
2459648.7734071887,0.9980824981432892,0.0017487488241673414
2459648.7737816577,0.9978655720096224,0.001749550003043889
2459648.774152584,0.9973509827566107,0.0017488326475604981
2459648.774527024,0.9998090967049311,0.0017485776336634263
2459648.774901373,1.002167012827596,0.001748861091088434
2459648.7752751997,0.9999089799129758,0.001749415814267124
2459648.7756473115,1.0018710592634466,0.0017495894357270408
2459648.7760194484,0.9985805409564137,0.0017487762477593606
2459648.7763903905,0.9976265893192067,0.0017492938653396036
2459648.7767636506,0.9998977718755216,0.001749649473835681
2459648.7771397433,1.0000575666393128,0.0017490081808204279
2459648.777506633,1.0012216474281268,0.001749775539030918
2459648.777882783,0.9983054733172313,0.0017500130637196575
2459648.7782549122,0.9974996220488745,0.0017501762682729796
2459648.77863046,1.000483080135256,0.00174942865743134
2459648.77900083,0.9981512949771595,0.001749361638231156
2459648.779369459,1.0009952416821335,0.0017498156086653044
2459648.779740437,1.0007403394740835,0.0017494110457347038
2459648.780108435,0.9993314062532787,0.0017490726499760165
2459648.7804816924,0.9992204633057586,0.0017498757753421589
2459648.780850903,0.9978907435352676,0.0017491461913167767
2459648.7812247644,0.9986851723825442,0.0017492403242349176
2459648.7815980082,0.9994976099715611,0.0017488988502779995
2459648.781970685,0.9995867283791048,0.0017492008561378273
2459648.7823433904,0.9975554045595927,0.0017495822249157312
2459648.7827166724,0.9977237386310089,0.00174980026210881
2459648.7830898883,0.999618370844573,0.0017491747173712833
2459648.783462576,1.001367799754959,0.0017490372076383704
2459648.7838370046,0.999584960946621,0.0017497387414447875
2459648.784208501,1.0023747470912914,0.0017490750002516918
2459648.7845782978,1.001928618180244,0.001749234989656142
2459648.784950399,1.0021866916290967,0.0017488782387477155
2459648.7853236427,0.9971082084689661,0.0017496624561043328
2459648.7856928543,0.9996358494953496,0.0017494742406532274
2459648.7860626406,0.9979199938890043,0.00174942715396318
2459648.786433584,0.9972221863694752,0.0017502237926560991
2459648.7868028274,0.9977139426812066,0.0017493668386031446
2459648.787178351,1.0021918693086387,0.0017496284819302032
2459648.787549859,0.9967897217879554,0.0017514197379886458
2459648.787927231,1.0010347598842853,0.0017497164836904452
2459648.788294696,0.9987517358850713,0.0017495872397052556
2459648.7886650194,1.0023932427082878,0.0017492972066705933
2459648.7890394446,1.0015140669924951,0.0017487114519722056
2459648.7894126684,0.9998426295084677,0.0017489636643572121
2459648.7897870927,0.9981131646682962,0.0017486665024647942
2459648.790155731,1.0002553811504113,0.0017490259361566433
2459648.790530708,0.9991427177561539,0.0017487219437810437
2459648.790898758,1.0007037253104905,0.0017487142496875976
2459648.7912685433,1.0013178238541753,0.0017490146931364154
2459648.7916417895,1.000009799970444,0.0017489375724189268
2459648.7920116135,1.0032792641261916,0.0017489185721287564
2459648.792388317,1.0006939407971347,0.0017485740190550216
2459648.7927557915,1.000249481277346,0.001748814310490598
2459648.7931319172,0.9997761901852975,0.0017487055453931654
2459648.7935057697,0.9998510742866517,0.001748986462912558
2459648.793882511,0.999174455443947,0.0017485852491622915
2459648.79425401,0.9997976126661849,0.0017490134454889417
2459648.7946209265,0.9994315235409024,0.0017484055461454704
2459648.7949924367,0.9986997017235263,0.0017485756755062575
2459648.79535993,0.9999626162956191,0.0017486695468795633
2459648.7957273778,1.002501220993554,0.001748445444815032
2459648.796095463,1.0010841384957287,0.0017486673887623923
2459648.7964698803,0.9996364401147143,0.0017496070740571576
2459648.796837929,0.998520743064545,0.0017499341241938708
2459648.797205407,0.9974632393191138,0.0017489900762716537
2459648.797576877,1.001090857533989,0.0017487757155745308
2459648.797947231,1.003208573234024,0.0017487690527081135
2459648.7983245472,0.999269685814887,0.001748429595524331
2459648.7986937542,0.9985287154971837,0.0017490674139479
2459648.799071658,1.000257069199443,0.001749199343119616
2459648.799441451,0.998186670093019,0.0017494261523686022
2459648.8001839123,0.9979560252712704,0.0017488356769950828
2459648.800558293,1.0013398189022769,0.0017488378837221372
2459648.8009246183,1.0026413342102036,0.0017489073607383353
2459648.8012903533,0.9984217854938081,0.0017491090394117113
2459648.80166421,1.0001130759626122,0.0017492162964998568
2459648.802039191,1.0005843447988148,0.0017488316492617344
2459648.8024078067,0.9990214231019441,0.001748918280859086
2459648.8027856997,0.9995139500207876,0.0017486594920105756
2459648.803160093,1.0023380741332963,0.0017488908997792649
2459648.8035316044,1.0001568850715092,0.0017509956400862375
2459648.8038990893,0.9984907393627442,0.001749986571364919
2459648.8042746703,0.9990729682008351,0.0017499657142738046
2459648.80464737,1.0007408296917188,0.001748825291710409
2459648.805017125,1.002597542241156,0.0017494060385045058
2459648.8053909503,0.9963753349316982,0.001749203850726904
2459648.8057624837,0.9978714981167545,0.0017503302533412907
2459648.806136345,0.9983889870860354,0.001749778245235942
2459648.80650957,0.9980135615931097,0.00174899288966282
2459648.8068782086,0.9981446789468991,0.001750289766601484
2459648.8072520345,0.9980280278444341,0.0017501305039339897
2459648.8076218325,0.9996704874544413,0.001748896825465795
2459648.8079962577,1.0002928254052377,0.0017491641333632426
2459648.8083637287,0.9985736965711436,0.0017491916284178067
2459648.80873061,0.9989556128468782,0.001749302126101206
2459648.809102734,1.001001031109132,0.001749644317559589
2459648.809474246,0.998291314787532,0.0017494137308369717
2459648.809849818,0.9994070841649647,0.0017495699363930355
2459648.810219569,0.9988983996531292,0.0017489330059619098
2459648.810592262,0.9982829891762278,0.0017496587354623567
2459648.8109678426,0.9975834938978045,0.001749014953979139
2459648.8113393444,0.9999489544909468,0.0017487404803827504
2459648.811709153,0.9952382320783059,0.0017501304404726114
2459648.8120766133,1.0005554650464459,0.0017489982207348272
2459648.81245221,0.9974996614355617,0.0017489294159379531
2459648.8128196704,0.9959404759762953,0.0017492076737299625
2459648.8131911885,0.9997272282562298,0.0017492726515967074
2459648.8135603834,0.9983757580528447,0.001749089725564687
2459648.813933636,0.9984616992849089,0.0017489711907619696
2459648.814305158,0.9974845648719277,0.0017490809952263812
2459648.814674373,0.9973556344148574,0.0017490796649561823
2459648.8150447346,0.9976359237933586,0.001749959852724829
2459648.8154179663,0.9999557451546767,0.001748505253435799
2459648.8157878215,0.9970121586954761,0.0017495478086826844
2459648.816158707,0.9969330336354517,0.0017495712393096035
2459648.8165331194,0.9962577700816438,0.001749078546616186
2459648.816908123,0.9982060141206203,0.0017489165574265638
2459648.8172808024,0.9990070716210999,0.0017490550401825457
2459648.8176494087,0.9975621272814263,0.0017487754742016278
2459648.8180221333,0.9949585457146117,0.0017492658852423769
2459648.8183947694,0.998156793377638,0.001749035498591709
2459648.8187686275,0.997755017084924,0.0017489311165715797
2459648.819138968,0.9985384198237106,0.0017489593292270471
2459648.819512235,0.9977520080432738,0.0017488177385818371
2459648.819887226,0.9967250884227842,0.0017487324199727708
2459648.820256482,0.9982951300763324,0.0017487883352093603
2459648.8206314254,0.9980919148397426,0.0017484763656161703
2459648.8210030426,0.9978708067289348,0.0017485746769306167
2459648.821371579,1.000839513654401,0.001749156135571032
2459648.821743101,0.99892712589672,0.0017491010713127258
2459648.8221117277,0.9975430503508488,0.0017489031795144847
2459648.8224832607,0.9987584146587342,0.0017487524985559026
2459648.822852453,1.0000640750954486,0.0017498856220060852
2459648.823228612,0.9988992748201768,0.0017486443804480526
2459648.8236007323,0.9960102385040809,0.0017495655879902813
2459648.8239705334,0.9974446265329265,0.0017493765952422155
2459648.824342601,0.9937133375665403,0.0017501731711666488
2459648.8247147086,0.9973756012107804,0.001748975489199989
2459648.8250897066,0.9979793265811585,0.001749144373064972
2459648.8254629453,0.9973462386676966,0.0017487465695843552
2459648.8258362114,0.9983289528760546,0.001748766834110347
2459648.8262117566,0.9973699939841554,0.001748669880283893
2459648.826585593,1.0000811141238544,0.0017488323780943886
2459648.8269548137,1.0006462889399788,0.0017484939876048077
2459648.8273240374,0.9987195986815669,0.0017486577643400652
2459648.82769439,0.9980980894834632,0.0017484446497081192
2459648.828066477,0.9993382461910755,0.0017484019040718835
2459648.828438021,0.9974543347810175,0.0017485600603128508
2459648.828812407,0.9976036412761135,0.001748953427314516
2459648.829181605,0.9980738492997164,0.0017485184549354373
2459648.829551969,0.9964748194168985,0.001748511374789643
2459648.8299211645,0.9980301088320627,0.0017489886918417826
2459648.8302967497,0.9985787157486976,0.0017489356717274535
2459648.8306723554,0.9967888670931064,0.001749060982395972
2459648.83104102,0.9969095433010341,0.0017495077254401057
2459648.8314119754,0.9988315635760947,0.0017489766337332028
2459648.8317810902,0.9958124997092562,0.0017507742808500662
2459648.832152057,0.996845417941095,0.0017491826398038555
2459648.832524158,0.9983414689894514,0.001748833276524334
2459648.8328979984,0.9958978528537425,0.0017490201740332299
2459648.8332706406,0.996592665291843,0.0017502327701410488
2459648.833644504,0.9960824802245682,0.0017492743887635755
2459648.8340143454,0.9975350945420859,0.0017508671310969524
2459648.8343898607,0.998403537912105,0.0017519994127327971
2459648.834763174,0.9961372136590391,0.0017502976461570947
2459648.835136989,0.9988482843734545,0.0017492874715295352
2459648.835510222,0.99503741080882,0.0017515895515713448
2459648.835884689,0.997503158142217,0.0017516764398615048
2459648.8362596114,0.9985399684312515,0.0017537824005323876
2459648.836634042,1.0028156666162484,0.0017520567409161393
2459648.8370073093,0.9985274576282648,0.0017491090024045388
2459648.837381679,0.9974822126443557,0.0017501396676675826
2459648.8377590026,0.997404039230064,0.0017492604333171212
2459648.838132847,0.9987945838137731,0.0017499408027273635
2459648.8385014837,0.9977983081659132,0.001749901565446562
2459648.838873572,0.998960882669743,0.00175031866972801
2459648.8392433706,0.9977263325282211,0.0017507785334241513
2459648.8396102856,0.9963959342218017,0.0017524005530134344
2459648.8399806167,0.9974810340957709,0.0017509594575028068
2459648.8403579383,0.9976977955108137,0.001750460688773189
2459648.8407317544,1.000502932998428,0.0017499471113228652
2459648.8411004166,0.9967468184864909,0.0017506797028608767
2459648.841474849,0.9964144837820741,0.0017515720185068548
2459648.841852106,0.9947323242636278,0.0017507615744309266
2459648.8422271083,0.9995111412727502,0.0017517978073780705
2459648.8426009314,0.995857515248607,0.001753170679180333
2459648.8429724425,0.9968324936393377,0.0017506737197427046
2459648.843343999,0.9975980710777069,0.0017519755127387389
2459648.843713799,0.995616291575608,0.0017517655900201015
2459648.844459113,0.9995941119783128,0.0017514004090468031
2459648.84483126,0.9976059362031062,0.0017516710016304436
2459648.845198712,0.995195046849519,0.0017540826887835529
2459648.8455661503,0.9978399044660409,0.001751159790379943
2459648.845941726,0.9990034638619276,0.0017519348594827872
2459648.8463161676,0.9986295481964169,0.0017528256275055685
2459648.846686509,0.9996455465666167,0.0017515826494732224
2459648.8470597533,0.9994760340442698,0.0017515869600284821
2459648.847438815,0.9982868262845174,0.0017508521561597442
2459648.847812072,0.9984821404115974,0.0017516156151360905
2459648.8481789446,0.9970213638752571,0.0017510824042821637
2459648.8485475853,0.9967643420142365,0.001752293398392083
2459648.8489225935,0.995185757413572,0.0017528697216325517
2459648.84929646,1.0025069449071438,0.001750636179671061
2459648.8496702486,0.9969419115347358,0.0017513481909824603
2459648.850040024,0.9980250738460726,0.0017500612416717367
2459648.8504103823,0.9981684259812225,0.0017495814374564845
2459648.8507813103,0.997050165024767,0.0017513419500419425
2459648.8511499567,0.9964197082467469,0.0017535449054078202
2459648.8515261207,0.9968407547083148,0.001750617515186834
2459648.851896466,1.0008553230525905,0.0017527166922640194
2459648.8522674297,0.9970204141717286,0.0017499945125722738
2459648.852637204,0.9977333204853499,0.0017495667364846388
2459648.8530075597,0.9960412550014056,0.001750303794390607
2459648.853385471,0.9989184732144525,0.0017493870759803145
2459648.8537552436,0.9993769358909849,0.0017509012474906545
2459648.854126164,0.9986421058087366,0.001749706296486588
2459648.854495975,0.9963590129652184,0.0017507521858613846
2459648.8548634765,0.9973648576859766,0.001750952455262358
2459648.85523266,0.998783785848405,0.001752552309668813
2459648.855607076,0.9979470315789538,0.001750479468488328
2459648.855980322,1.0001376517306888,0.001750927852185871
2459648.856351855,0.9994141419713808,0.0017522159662929932
2459648.856727415,1.000481441458686,0.001751294759387023
2459648.8571029925,0.9973874057838403,0.0017514034835072088
2459648.857473936,0.9974691633116005,0.0017501322049452114
2459648.857848347,1.0003558896684839,0.001751486731052878
2459648.858225685,0.997187071778069,0.0017505538025186316
2459648.858618595,0.9972522957124099,0.0017505835507376387
2459648.8589941803,0.9941849459947733,0.0017515388693154547
2459648.8593801423,0.9991391677436,0.0017548584481795694
2459648.859757465,0.9977266336745257,0.0017518110001798226
2459648.860130725,0.9978156896441533,0.0017531918328111025
2459648.860502245,0.9979754023234373,0.0017555834132748952
2459648.860873223,1.0018224348993672,0.0017542000152001224
2459648.8612412615,1.0002426840491072,0.0017526437010746802
2459648.861617362,0.9953529938529373,0.0017520824482076978
2459648.861990044,0.9979258929425736,0.001751371137151875
2459648.8627325124,0.996072893828324,0.0017505602254220094
2459648.8631017287,0.9970404906599778,0.0017504363193744366
2459648.86347266,0.9951335728568967,0.0017507686386922768
2459648.863845918,0.9987899975496105,0.0017500028687458566
2459648.864220346,1.0009913938182855,0.0017500256206345694
2459648.864588384,0.9984205659203886,0.0017499519405046963
2459648.864956405,0.9992632131248137,0.0017497173131418963
2459648.8653296744,0.9999230253881023,0.001751323471300577
2459648.8657000526,0.9990630574464198,0.001751872542783732
2459648.866070995,0.9991418897738218,0.001755809394503445
2459648.86644079,1.0003045045709404,0.0017529095056409312
2459648.866814629,0.9972135326907177,0.0017547739724774422
2459648.867189018,0.9987632917503937,0.001751114277702351
2459648.8675651965,0.9953704419203739,0.0017523943785830581
2459648.867938469,1.003782292235093,0.0017578373014524064
2459648.868311158,1.0018016221359327,0.001754538923408211
2459648.868685509,0.9987948335966217,0.0017525783543086775
2459648.869053558,0.998719509485845,0.0017507207657534453
2459648.869424502,0.9988363396957652,0.0017495527598055754
2459648.869794879,0.9989341457269583,0.0017502020487457138
2459648.8701658584,0.9973757413967513,0.0017512477326484279
2459648.87054143,0.998316341407029,0.0017507556547323854
2459648.870914111,0.997111414195304,0.001750180651160179
2459648.8712890786,0.9992300662769945,0.0017499298490674575
2459648.8716611806,0.9997172225640907,0.0017507220410746661
2459648.872030953,0.9981094101393775,0.0017510320223104805
2459648.8724048096,0.9984381633266605,0.0017504466887406798
2459648.87277687,0.9982375113446549,0.0017505504049834422
2459648.873148405,0.9972077382319621,0.0017509135548335853
2459648.8735257005,1.0037851491226395,0.0017510678003750677
2459648.8738983865,0.9960931306902513,0.0017519404787606067
2459648.8742722473,0.9976406995924278,0.0017517945927023003
2459648.8746472215,0.9984547819360086,0.001750468743029394
2459648.8750187554,0.9937082827502894,0.001751966237179923
2459648.875390901,0.9952371771006974,0.0017522257708276472
2459648.8757594726,1.0003640977146429,0.0017520931659706328
2459648.876135623,0.9971568331618879,0.0017517129214713223
2459648.876501923,0.9964225338083084,0.0017511542651102835
2459648.876873444,0.9996528330663615,0.001750461297464532
2459648.877243225,0.9980255180928629,0.0017506024606294916
2459648.8776141796,1.0000049519337488,0.0017514604715520618
2459648.8779920554,0.9985356325752203,0.0017512520551750733
2459648.878363588,0.9953548012521329,0.0017530359153715084
2459648.878733951,1.0003077344857345,0.0017555982073102602
2459648.8790991413,1.0011849617859327,0.0017546599155627669
2459648.8794694957,0.9972684781920209,0.0017511657497739559
2459648.879840983,0.9965593061318561,0.0017512586912144024
2459648.880211937,0.9981004266377693,0.0017506538748740116
2459648.880584028,0.9990624018320587,0.0017506204603116619
2459648.8809561385,1.0003891456963399,0.00175066307685594
2459648.8813259364,1.0000890624970333,0.0017532560995150645
2459648.8817003267,0.9960785068603201,0.0017515013122917965
2459648.882068386,0.9990525128810981,0.0017536201113006228
2459648.882439383,1.0022176668963196,0.0017530405732377144
2459648.8828102914,1.0005569697736876,0.0017526738317282956
2459648.8831771663,0.9997381275713807,0.0017521203823540287
2459648.883548672,1.002166661753002,0.0017515517891873802
2459648.8839155636,0.9981328381883615,0.001752470312675728
2459648.8842922943,1.000612448700675,0.0017533205248346515
2459648.8846638426,1.003708889071545,0.001757195741703774
2459648.8850394296,0.9996347356360316,0.0017547314661572058
2459648.885409192,1.0010976048970057,0.001751444752658466
2459648.8857760704,1.0026257573567876,0.0017525336532896029
2459648.88614934,0.9994380601791585,0.0017527600498922805
2459648.8865190907,1.0004293023231272,0.0017537861610358203
2459648.88689237,0.9995535648205071,0.0017506885341317274
2459648.8872633195,1.0000282311881392,0.0017510283836148753
2459648.8876383402,1.0003673519165281,0.0017494549134516155
2459648.888009792,1.000549143479267,0.0017498308437906777
2459648.888381313,0.9979553821743866,0.0017499654552845347
2459648.8887522654,1.0004790516800453,0.0017509057276150874
2459648.8891168553,1.0004702101326641,0.0017505296231782807
2459648.889491287,1.0000770558337944,0.0017509457470278383
2459648.8898656867,0.9978394363082204,0.0017505896725808023
2459648.890236652,0.9997887122485143,0.0017498222342265427
2459648.890609889,1.000240112718454,0.0017527864686010973
2459648.8909779494,1.0010731869310217,0.001753135110724195
2459648.891352385,1.0028140782057955,0.0017523915037807533
2459648.8917261777,1.0007151867832764,0.0017486621691127015
2459648.8920971053,1.000179564167509,0.0017503865238613636
2459648.892465768,1.002366668789417,0.0017520133891314824
2459648.8928315137,1.0000790963716744,0.0017532286684309654
2459648.8932058983,1.0045397332368071,0.0017513603712353103
2459648.893574512,1.0003043853296663,0.001750062014512762
2459648.8939449904,1.0004652246171315,0.0017506165555451745
2459648.894318166,0.9996251335821809,0.0017509511662845269
2459648.894690813,1.0022919625246305,0.0017519790202323536
2459648.8950582827,1.0011470479072502,0.0017494601114808098
2459648.895430971,0.9953579665172413,0.0017507343629679889
2459648.8958036858,1.0013985839297272,0.0017514171779329543
2459648.8961734357,1.000267601207165,0.0017507598496999653
2459648.8965426427,1.001117974373874,0.0017501568523924916
2459648.8969060616,1.0006249464721404,0.0017493350403154813
2459648.897274101,0.9983370326384029,0.0017502157452714585
2459648.897645624,0.9976005550051358,0.0017502311801705908
2459648.8980159834,1.0034830069736302,0.0017502576960677868
2459648.8983880845,0.9997620246339961,0.0017499467864109835
2459648.8987543993,1.0045538464139676,0.0017496033738155098
2459648.899125932,1.0001424260899976,0.0017512607499079375
2459648.8994934126,0.9972483398351473,0.001751068145313074
2459648.899864924,1.0031146193763305,0.0017515658706587155
2459648.900232963,0.9971242477627148,0.0017502265821502168
2459648.9006016143,1.0015176859986952,0.0017497709145153039
2459648.9009690825,1.0023506513725986,0.0017500803756200197
2459648.901340581,0.998269376260865,0.0017504680108697784
2459648.9017167445,0.9979057332754208,0.0017501450414456766
2459648.902088265,1.0019078820060612,0.0017510289696583813
2459648.902463811,1.0035625284334833,0.0017543134404095816
2459648.9028365053,1.0022233262553901,0.0017534625253006865
2459648.9032063587,1.0022341870955715,0.001752429959078473
2459648.9035772416,1.0006572998193421,0.0017531423840194049
2459648.903950512,1.0002787782147073,0.001753527921201715
2459648.9043185627,1.0004244651631942,0.0017533594448034709
2459648.9046906508,1.0001631329635539,0.0017527922862600632
2459648.9050633158,0.9985448502726193,0.0017506433063057643
2459648.9054365596,0.9989191537327191,0.0017508549027886932
2459648.905805768,0.995061177253625,0.0017532916042171665
2459648.9061772954,1.000006152200718,0.0017508171526683573
2459648.9065558407,1.0008005281556767,0.0017512775491061283
2459648.906929006,1.0019765268802956,0.0017509791578931048
2459648.907303478,0.9995158677153002,0.001749658806980978
2459648.9076749645,0.9993868249782878,0.001749925743639572
2459648.908044751,1.0003716186458387,0.001749046961626805
2459648.908416294,0.9975281050696613,0.00175037610894705
2459648.908785465,1.001763812289858,0.0017491817129854403
2459648.909159301,0.9985802205986904,0.0017508207672997454
2459648.9095325684,0.9990355726611602,0.0017493570455065057
2459648.9099064134,0.9945842062290738,0.0017502276849313682
2459648.9102779464,0.9990293009786143,0.0017496494308030244
2459648.910655781,1.000250835629694,0.0017487063691664967
2459648.911029042,1.0007876042196622,0.001748887810419851
2459648.9114028914,1.002711997351009,0.0017498614752790612
2459648.9117784803,0.9984564450934922,0.0017498430544035134
2459648.912149989,1.0018935039444368,0.0017494695523350614
2459648.9125232836,1.0015366844153737,0.0017490599840333987
2459648.9128947584,1.001423053877992,0.0017487236620643838
2459648.9132674127,1.0003515684668223,0.001749337543734646
2459648.913658637,0.9996883226549116,0.0017489121073385207
2459648.9140307275,0.9993272181617884,0.0017492414647759902
2459648.914402826,1.0011244889730528,0.0017493055790010288
2459648.9147755033,1.0017342067435704,0.0017494498046858173
2459648.9151441427,1.000279320149844,0.001749980800315278
2459648.91551797,1.0021633880885583,0.0017487466025269496
2459648.9158895016,1.0021473633561966,0.0017497759251631146
2459648.916259343,1.00078760326035,0.001748634111433237
2459648.9166313866,1.001302387556164,0.0017485829342362834
2459648.916998887,1.0007517534255552,0.0017486721779247847
2459648.917373265,1.0026111166345804,0.0017488432829246207
2459648.917743618,1.0005846907992804,0.0017493155575470957
2459648.9181151525,0.9954415377535821,0.0017502257438734435
2459648.918489566,0.9997676213248369,0.001751384902771699
2459648.9188628085,1.0008054579720127,0.0017507450527963204
2459648.919232052,1.0005176127742248,0.0017518030828451666
2459648.9195995126,0.9965719950065138,0.0017517961004622782
2459648.919972179,1.002708650171616,0.001750631704062758
2459648.920344282,1.000700776153494,0.001750057586797922
2459648.9207163844,1.0005677915445168,0.0017502314791233175
2459648.9210919454,0.9998934490877827,0.001749620110085261
2459648.921463501,1.00006613715892,0.0017500999091242043
2459648.921834409,0.9998199818784327,0.0017500890368499333
2459648.922202482,1.0031778988382534,0.0017506489641823898
2459648.922575719,1.0011264371694817,0.001750935837324592
2459648.9229484345,0.9995827205861745,0.0017506800637460095
2459648.9233199256,1.000111185916194,0.0017505359624405343
2459648.9236954916,0.9974526431536345,0.0017505625365040426
2459648.924065861,0.9987522142421763,0.0017502539094417372
2459648.924436224,1.001020820044959,0.0017517878625157041
2459648.924807751,1.0008927769820317,0.0017511280630872017
2459648.9251786824,0.9973824509311235,0.0017522215600949695
2459648.9255484487,0.999602575587764,0.0017520312048570413
2459648.925919983,0.9945934221778058,0.0017523694151730207
2459648.92629037,0.9973543803797617,0.0017538004871487335
2459648.9266612763,0.998324155757918,0.0017512311468818424
2459648.9270333895,1.0022884275722643,0.0017503020287026646
2459648.9274020037,1.0013684239924072,0.0017493870901077282
2459648.927779355,1.00164001372823,0.0017493709266831635
2459648.928147952,1.001186225900932,0.0017494109023092049
2459648.9285183023,1.0002454263739582,0.0017495922163086905
2459648.9288880867,1.0011446175977834,0.001749404207907198
2459648.9292590427,1.0021700774210425,0.0017500330466798937
2459648.929629985,1.0003270846876853,0.001749602299335487
2459648.929996888,1.0005029806129042,0.0017495830048295919
2459648.9303706884,1.0010520646956715,0.001749733466687906
2459648.9307422456,1.0010963112984692,0.0017493212151478916
2459648.9311183966,1.0005796555102184,0.0017492364942173367
2459648.931489325,0.9972074173890265,0.0017499220450365714
2459648.93186549,1.0032077168172848,0.001750172282488362
2459648.9322358826,1.0005928505879418,0.0017501360417637886
2459648.932606778,1.000882995800213,0.0017499114318566711
2459648.9329824303,1.0007762861434089,0.0017504215508802516
2459648.9333556085,0.9986217005139865,0.001751358269600443
2459648.933731183,0.9988972525545969,0.0017514702734371525
2459648.9341015625,0.9981585250974649,0.001751512277530935
2459648.934475377,0.9968756738558527,0.0017527254667036622
2459648.9348497996,1.0028361951413483,0.0017553320673452132
2459648.935219027,1.0008032940336768,0.001757102398984736
2459648.935588806,1.0021580502173777,0.0017575264097880908
2459648.9359608814,0.9994444630344766,0.0017582097570085142
2459648.936327183,0.9997411560003742,0.0017547401498142477
2459648.9366941266,1.0005121401440873,0.0017571068384383244
2459648.9370696666,0.998571112531918,0.0017548208507067139
2459648.9374417677,1.0000727068384507,0.0017538042942717976
2459648.937816207,0.9994426248099616,0.0017580354266735058
2459648.9381882707,0.9967586129377951,0.0017550152173243564
2459648.9385609697,0.9977485510718417,0.0017535455881065654
2459648.9389353762,0.9993273388575741,0.0017567293103415262
2459648.939304015,0.998733369704942,0.0017569389165902026
2459648.9404185517,1.0004290377879554,0.0017601092627612576
2459648.94116915,1.0040253547885067,0.00176294762567648
2459648.941541807,0.997967668045885,0.0017562280309049699
2459648.941913951,1.0017483024222986,0.001758875972162073
2459648.9423039565,1.0039666039249733,0.001754755854010596
2459648.9426760552,1.000218869768773,0.0017548726992087152
2459648.9430504884,0.9964099618039126,0.001758329482518618
2459648.9437906244,1.0007003818803548,0.001753354942768263
2459648.9441656256,0.9992180813604127,0.0017542182730210948
2459648.944537146,0.9972110878936389,0.0017545972291478052
2459648.9449115614,0.9993237903971498,0.0017552480874488893
2459648.9452830674,0.9992368290002102,0.0017524831714225662
2459648.9456551685,1.0044666806394318,0.0017550274761944354
2459648.946032464,0.9958157374723877,0.0017534988814155857
2459648.9464051453,0.9992565226917108,0.0017548534983548947
2459648.9467830425,0.9982266444083022,0.0017529556425092943
2459648.9471632456,0.9960239626771658,0.0017568799839391028
2459648.947535947,1.001585226472782,0.0017593203640969982
2459648.947903973,1.0040218354556936,0.0017586396618200829
2459648.948655758,0.9979194996263889,0.0017528845829276542
2459648.949027812,0.9964528754723231,0.001755859105262552
2459648.9493946666,0.9967231468855229,0.0017552672679254958
2459648.949770269,0.9964323672759335,0.0017535115038158336
2459648.950143502,0.9957785142518277,0.0017530591861312909
2459648.9505133224,0.9971214689196807,0.0017525562328459953
2459648.951260975,1.00029564467061,0.0017533005213173788
2459648.95163714,0.9991183379954114,0.0017545620738288292
2459648.9520080723,0.9993159239318791,0.0017520671195644386
2459648.9523796365,1.0003481227490627,0.0017527753195731427
2459648.952753429,0.999178623399448,0.0017523644702153406
2459648.953122622,1.0000834539934613,0.0017573106980153792
2459648.953493007,1.0002768508976787,0.0017562138968994503
2459648.9538639383,0.9965337694296444,0.0017535592460826985
2459648.954236632,0.9981792992866955,0.0017516337664484221
2459648.9549802295,1.000473398846202,0.001752623805895856
2459648.9553529085,0.9986907751747165,0.0017522495226486982
2459648.9557256093,1.0031858006069634,0.0017527206836483737

